Imbedding Deep Neural Networks

Continuous-depth neural networks, such as Neural ODEs, have refashioned the understanding of residual neural networks in terms of non-linear vector-valued optimal control problems. The common solution is to use the adjoint sensitivity method to replicate a forward-backward pass optimisation problem. We propose a new approach which explicates the network's `depth' as a fundamental variable, thus reducing the problem to a system of forward-facing initial value problems. This new method is based on the principle of `Invariant Imbedding' for which we prove a general solution, applicable to all non-linear, vector-valued optimal control problems with both running and terminal loss. Our new architectures provide a tangible tool for inspecting the theoretical--and to a great extent unexplained--properties of network depth. They also constitute a resource of discrete implementations of Neural ODEs comparable to classes of imbedded residual neural networks. Through a series of experiments, we show the competitive performance of the proposed architectures for supervised learning and time series prediction.

==> logs/rotating_mnist/p1l2.txt <==
p1l2
(1042, 16, 784)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
0
1
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_4:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
0
1
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_4:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
0
1
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
0
1
call finished
Epoch:  0 ; Time per epoch:  43.07304286956787 ; Loss_train:  [[0.07838596]
 [0.07976957]] ; Loss_test [[0.07794762]
 [0.07925964]]
training finished
1
Epoch:  1 ; Time per epoch:  3.277014970779419 ; Loss_train:  [[0.06130322]
 [0.05829025]] ; Loss_test [[0.0608641 ]
 [0.05777383]]
training finished
2
Epoch:  2 ; Time per epoch:  3.2903029918670654 ; Loss_train:  [[0.06797826]
 [0.06495318]] ; Loss_test [[0.06756002]
 [0.06446304]]
training finished
3
Epoch:  3 ; Time per epoch:  3.2564470767974854 ; Loss_train:  [[0.07045554]
 [0.06862533]] ; Loss_test [[0.07007155]
 [0.0681937 ]]
training finished
4
Epoch:  4 ; Time per epoch:  3.279404401779175 ; Loss_train:  [[0.07132871]
 [0.0702905 ]] ; Loss_test [[0.07098272]
 [0.06991436]]
training finished
5
Epoch:  5 ; Time per epoch:  3.2696175575256348 ; Loss_train:  [[0.07425379]
 [0.07387601]] ; Loss_test [[0.07398267]
 [0.0736023 ]]
training finished
6
Epoch:  6 ; Time per epoch:  3.2780752182006836 ; Loss_train:  [[0.075942  ]
 [0.07567192]] ; Loss_test [[0.0757087 ]
 [0.07544153]]
training finished
7
Epoch:  7 ; Time per epoch:  3.2847213745117188 ; Loss_train:  [[0.07407424]
 [0.07368289]] ; Loss_test [[0.07378097]
 [0.07339663]]
training finished
8
Epoch:  8 ; Time per epoch:  3.2620954513549805 ; Loss_train:  [[0.07201219]
 [0.07162756]] ; Loss_test [[0.07165412]
 [0.07127932]]
training finished
9
Epoch:  9 ; Time per epoch:  3.2734036445617676 ; Loss_train:  [[0.07052807]
 [0.07007539]] ; Loss_test [[0.07014844]
 [0.06970639]]
training finished
10
Epoch:  10 ; Time per epoch:  3.2537288665771484 ; Loss_train:  [[0.06848588]
 [0.06812096]] ; Loss_test [[0.0680343 ]
 [0.06767995]]
training finished
11
Epoch:  11 ; Time per epoch:  3.270989179611206 ; Loss_train:  [[0.06547937]
 [0.06518901]] ; Loss_test [[0.06499723]
 [0.0647276 ]]
training finished
12
Epoch:  12 ; Time per epoch:  3.256401300430298 ; Loss_train:  [[0.06386958]
 [0.06366903]] ; Loss_test [[0.06331126]
 [0.06312492]]
training finished
13
Epoch:  13 ; Time per epoch:  3.25578236579895 ; Loss_train:  [[0.0640234]
 [0.0638999]] ; Loss_test [[0.06355673]
 [0.06344678]]
training finished
14
Epoch:  14 ; Time per epoch:  3.239154815673828 ; Loss_train:  [[0.06755939]
 [0.06768991]] ; Loss_test [[0.06708688]
 [0.06721235]]
training finished
15
Epoch:  15 ; Time per epoch:  3.254265308380127 ; Loss_train:  [[0.07128637]
 [0.07162443]] ; Loss_test [[0.07090516]
 [0.07125124]]
training finished
16
Epoch:  16 ; Time per epoch:  3.2488791942596436 ; Loss_train:  [[0.07056113]
 [0.07097895]] ; Loss_test [[0.07022546]
 [0.07067339]]
training finished
17
Epoch:  17 ; Time per epoch:  3.252307176589966 ; Loss_train:  [[0.06623872]
 [0.06659819]] ; Loss_test [[0.06575482]
 [0.06614079]]
training finished
18
Epoch:  18 ; Time per epoch:  3.2323336601257324 ; Loss_train:  [[0.06641096]
 [0.06662223]] ; Loss_test [[0.06601848]
 [0.06623385]]
training finished
19
Epoch:  19 ; Time per epoch:  3.2500734329223633 ; Loss_train:  [[0.06712102]
 [0.06719407]] ; Loss_test [[0.06682355]
 [0.06695283]]
training finished
20
Epoch:  20 ; Time per epoch:  3.2541379928588867 ; Loss_train:  [[0.0686518 ]
 [0.06903455]] ; Loss_test [[0.06837647]
 [0.06883844]]
training finished
21
Epoch:  21 ; Time per epoch:  3.2716352939605713 ; Loss_train:  [[0.06797565]
 [0.06812864]] ; Loss_test [[0.06767901]
 [0.06794282]]
training finished
22
Epoch:  22 ; Time per epoch:  3.238759994506836 ; Loss_train:  [[0.06052152]
 [0.05874766]] ; Loss_test [[0.06014405]
 [0.05878036]]
training finished
23
Epoch:  23 ; Time per epoch:  3.2301554679870605 ; Loss_train:  [[0.05809296]
 [0.0482346 ]] ; Loss_test [[0.05710239]
 [0.04808105]]
training finished
24
Epoch:  24 ; Time per epoch:  3.2542433738708496 ; Loss_train:  [[0.06092625]
 [0.05045426]] ; Loss_test [[0.0597771 ]
 [0.05029733]]
training finished
25
Epoch:  25 ; Time per epoch:  3.2322938442230225 ; Loss_train:  [[0.05506159]
 [0.03094606]] ; Loss_test [[0.05375841]
 [0.03206784]]
training finished
26
Epoch:  26 ; Time per epoch:  3.236506223678589 ; Loss_train:  [[0.06678669]
 [0.03185978]] ; Loss_test [[0.06515556]
 [0.03238218]]
training finished
27
Epoch:  27 ; Time per epoch:  3.223672866821289 ; Loss_train:  [[0.07114016]
 [0.02540177]] ; Loss_test [[0.0692523 ]
 [0.02664658]]
training finished
28
Epoch:  28 ; Time per epoch:  3.2326018810272217 ; Loss_train:  [[0.071188  ]
 [0.02913898]] ; Loss_test [[0.06958458]
 [0.03035358]]
training finished
29
Epoch:  29 ; Time per epoch:  3.2369489669799805 ; Loss_train:  [[0.08992051]
 [0.02204378]] ; Loss_test [[0.08772558]
 [0.02345605]]
training finished
30
Epoch:  30 ; Time per epoch:  3.23898983001709 ; Loss_train:  [[0.08856442]
 [0.02133005]] ; Loss_test [[0.08702024]
 [0.02277332]]
training finished
31
Epoch:  31 ; Time per epoch:  3.2468624114990234 ; Loss_train:  [[0.09346364]
 [0.0208928 ]] ; Loss_test [[0.09159169]
 [0.02235339]]
training finished
32
Epoch:  32 ; Time per epoch:  3.2455503940582275 ; Loss_train:  [[0.09417579]
 [0.02092224]] ; Loss_test [[0.09252545]
 [0.02271898]]
training finished
33
Epoch:  33 ; Time per epoch:  3.2452142238616943 ; Loss_train:  [[0.09145478]
 [0.01973121]] ; Loss_test [[0.08962404]
 [0.02166308]]
training finished
34
Epoch:  34 ; Time per epoch:  3.2457311153411865 ; Loss_train:  [[0.09668815]
 [0.01877091]] ; Loss_test [[0.09488413]
 [0.0205659 ]]
training finished
35
Epoch:  35 ; Time per epoch:  3.229403018951416 ; Loss_train:  [[0.0928547 ]
 [0.01965338]] ; Loss_test [[0.09133422]
 [0.02139653]]
training finished
36
Epoch:  36 ; Time per epoch:  3.2406435012817383 ; Loss_train:  [[0.10095971]
 [0.01784054]] ; Loss_test [[0.09899455]
 [0.01976255]]
training finished
37
Epoch:  37 ; Time per epoch:  3.2417221069335938 ; Loss_train:  [[0.09448014]
 [0.02038116]] ; Loss_test [[0.09295104]
 [0.02225366]]
training finished
38
Epoch:  38 ; Time per epoch:  3.2449967861175537 ; Loss_train:  [[0.09480351]
 [0.01931194]] ; Loss_test [[0.0933171 ]
 [0.02128132]]
training finished
39
Epoch:  39 ; Time per epoch:  3.2455954551696777 ; Loss_train:  [[0.09836826]
 [0.01953548]] ; Loss_test [[0.09619499]
 [0.02172727]]
training finished
40
Epoch:  40 ; Time per epoch:  3.236027240753174 ; Loss_train:  [[0.09683219]
 [0.01814607]] ; Loss_test [[0.09512507]
 [0.02030817]]
training finished
41
Epoch:  41 ; Time per epoch:  3.234707832336426 ; Loss_train:  [[0.10160375]
 [0.01692168]] ; Loss_test [[0.09978018]
 [0.01899697]]
training finished
42
Epoch:  42 ; Time per epoch:  3.232943296432495 ; Loss_train:  [[0.10326315]
 [0.01756849]] ; Loss_test [[0.1013712 ]
 [0.01971294]]
training finished
43
Epoch:  43 ; Time per epoch:  3.246372938156128 ; Loss_train:  [[0.09795532]
 [0.02021906]] ; Loss_test [[0.09632882]
 [0.02246639]]
training finished
44
Epoch:  44 ; Time per epoch:  3.225748300552368 ; Loss_train:  [[0.10578091]
 [0.01619986]] ; Loss_test [[0.10364835]
 [0.01854666]]
training finished
45
Epoch:  45 ; Time per epoch:  3.252291679382324 ; Loss_train:  [[0.11137458]
 [0.01677741]] ; Loss_test [[0.10906794]
 [0.01916377]]
training finished
46
Epoch:  46 ; Time per epoch:  3.2337892055511475 ; Loss_train:  [[0.10271135]
 [0.0159599 ]] ; Loss_test [[0.10078917]
 [0.01839862]]
training finished
47
Epoch:  47 ; Time per epoch:  3.2360999584198 ; Loss_train:  [[0.10313523]
 [0.017205  ]] ; Loss_test [[0.10134509]
 [0.01967817]]
training finished
48
Epoch:  48 ; Time per epoch:  3.232325792312622 ; Loss_train:  [[0.10279949]
 [0.01786277]] ; Loss_test [[0.10085189]
 [0.02046339]]
training finished
49
Epoch:  49 ; Time per epoch:  3.228165864944458 ; Loss_train:  [[0.09927849]
 [0.01738906]] ; Loss_test [[0.09743846]
 [0.01983838]]
training finished
50
Epoch:  50 ; Time per epoch:  3.2307047843933105 ; Loss_train:  [[0.10198342]
 [0.01625804]] ; Loss_test [[0.10028312]
 [0.01880847]]
training finished
51
Epoch:  51 ; Time per epoch:  3.2319140434265137 ; Loss_train:  [[0.1032858 ]
 [0.01921124]] ; Loss_test [[0.10118444]
 [0.02169387]]
training finished
52
Epoch:  52 ; Time per epoch:  3.248234987258911 ; Loss_train:  [[0.10202477]
 [0.0159183 ]] ; Loss_test [[0.10033032]
 [0.01858886]]
training finished
53
Epoch:  53 ; Time per epoch:  3.237274408340454 ; Loss_train:  [[0.10429326]
 [0.01580261]] ; Loss_test [[0.10198184]
 [0.01850929]]
training finished
54
Epoch:  54 ; Time per epoch:  3.375537633895874 ; Loss_train:  [[0.09998478]
 [0.01661701]] ; Loss_test [[0.09796223]
 [0.01932839]]
training finished
55
Epoch:  55 ; Time per epoch:  3.2450459003448486 ; Loss_train:  [[0.0969983 ]
 [0.01850494]] ; Loss_test [[0.09536394]
 [0.02129005]]
training finished
56
Epoch:  56 ; Time per epoch:  3.24074125289917 ; Loss_train:  [[0.10519063]
 [0.01542054]] ; Loss_test [[0.10315799]
 [0.01834665]]
training finished
57
Epoch:  57 ; Time per epoch:  3.2362775802612305 ; Loss_train:  [[0.10100251]
 [0.0171681 ]] ; Loss_test [[0.09913453]
 [0.02020973]]
training finished
58
Epoch:  58 ; Time per epoch:  3.235678195953369 ; Loss_train:  [[0.09954432]
 [0.01587109]] ; Loss_test [[0.09776518]
 [0.0188624 ]]
training finished
59
Epoch:  59 ; Time per epoch:  3.2239692211151123 ; Loss_train:  [[0.10737488]
 [0.01542593]] ; Loss_test [[0.10517347]
 [0.01842963]]
training finished
60
Epoch:  60 ; Time per epoch:  3.2452802658081055 ; Loss_train:  [[0.10380075]
 [0.01490421]] ; Loss_test [[0.10177652]
 [0.01782359]]
training finished
61
Epoch:  61 ; Time per epoch:  3.2284340858459473 ; Loss_train:  [[0.10105625]
 [0.01595447]] ; Loss_test [[0.09912593]
 [0.01894807]]
training finished
62
Epoch:  62 ; Time per epoch:  3.3682096004486084 ; Loss_train:  [[0.10153428]
 [0.01550416]] ; Loss_test [[0.09963904]
 [0.01852563]]
training finished
63
Epoch:  63 ; Time per epoch:  3.2453157901763916 ; Loss_train:  [[0.10628439]
 [0.01539507]] ; Loss_test [[0.10415236]
 [0.01838255]]
training finished
64
Epoch:  64 ; Time per epoch:  3.241776943206787 ; Loss_train:  [[0.10471494]
 [0.01580315]] ; Loss_test [[0.10278945]
 [0.01878209]]
training finished
65
Epoch:  65 ; Time per epoch:  3.2321105003356934 ; Loss_train:  [[0.10335781]
 [0.01563637]] ; Loss_test [[0.10129247]
 [0.01870575]]
training finished
66
Epoch:  66 ; Time per epoch:  3.245962619781494 ; Loss_train:  [[0.10089774]
 [0.01505098]] ; Loss_test [[0.09908303]
 [0.01811368]]
training finished
67
Epoch:  67 ; Time per epoch:  3.215930938720703 ; Loss_train:  [[0.10628149]
 [0.014317  ]] ; Loss_test [[0.1041477 ]
 [0.01750282]]
training finished
68
Epoch:  68 ; Time per epoch:  3.235827684402466 ; Loss_train:  [[0.10532764]
 [0.01393343]] ; Loss_test [[0.10326608]
 [0.01699217]]
training finished
69
Epoch:  69 ; Time per epoch:  3.2377047538757324 ; Loss_train:  [[0.10576537]
 [0.0143206 ]] ; Loss_test [[0.10387405]
 [0.01753587]]
training finished
70
Epoch:  70 ; Time per epoch:  3.2238693237304688 ; Loss_train:  [[0.1039297 ]
 [0.01417709]] ; Loss_test [[0.10188325]
 [0.01741688]]
training finished
71
Epoch:  71 ; Time per epoch:  3.2176334857940674 ; Loss_train:  [[0.1028863 ]
 [0.01484886]] ; Loss_test [[0.10068897]
 [0.01810594]]
training finished
72
Epoch:  72 ; Time per epoch:  3.226787805557251 ; Loss_train:  [[0.10665409]
 [0.01522223]] ; Loss_test [[0.10456983]
 [0.0184012 ]]
training finished
73
Epoch:  73 ; Time per epoch:  3.2284059524536133 ; Loss_train:  [[0.10657509]
 [0.01405195]] ; Loss_test [[0.10451155]
 [0.0173606 ]]
training finished
74
Epoch:  74 ; Time per epoch:  3.3631339073181152 ; Loss_train:  [[0.10506634]
 [0.01433972]] ; Loss_test [[0.10277135]
 [0.0176915 ]]
training finished
75
Epoch:  75 ; Time per epoch:  3.242337942123413 ; Loss_train:  [[0.1097204 ]
 [0.01398979]] ; Loss_test [[0.10730883]
 [0.01729458]]
training finished
76
Epoch:  76 ; Time per epoch:  3.233539581298828 ; Loss_train:  [[0.10372582]
 [0.01511145]] ; Loss_test [[0.10169989]
 [0.01850121]]
training finished
77
Epoch:  77 ; Time per epoch:  3.240647792816162 ; Loss_train:  [[0.10561734]
 [0.01546603]] ; Loss_test [[0.10369261]
 [0.01879404]]
training finished
78
Epoch:  78 ; Time per epoch:  3.227809190750122 ; Loss_train:  [[0.10661528]
 [0.01462912]] ; Loss_test [[0.10464443]
 [0.01797255]]
training finished
79
Epoch:  79 ; Time per epoch:  3.244495153427124 ; Loss_train:  [[0.10217104]
 [0.01520862]] ; Loss_test [[0.10019368]
 [0.01853924]]
training finished
80
Epoch:  80 ; Time per epoch:  3.2287075519561768 ; Loss_train:  [[0.10505728]
 [0.01413649]] ; Loss_test [[0.10316507]
 [0.01755114]]
training finished
81
Epoch:  81 ; Time per epoch:  3.242738723754883 ; Loss_train:  [[0.10248812]
 [0.0150479 ]] ; Loss_test [[0.10067322]
 [0.01842093]]
training finished
82
Epoch:  82 ; Time per epoch:  3.239905834197998 ; Loss_train:  [[0.10163997]
 [0.01473955]] ; Loss_test [[0.10003349]
 [0.01804576]]
training finished
83
Epoch:  83 ; Time per epoch:  3.22782564163208 ; Loss_train:  [[0.10546877]
 [0.01454442]] ; Loss_test [[0.10352084]
 [0.01790712]]
training finished
84
Epoch:  84 ; Time per epoch:  3.241112470626831 ; Loss_train:  [[0.1068223 ]
 [0.01430173]] ; Loss_test [[0.10495213]
 [0.01764063]]
training finished
85
Epoch:  85 ; Time per epoch:  3.235286235809326 ; Loss_train:  [[0.10511441]
 [0.0144222 ]] ; Loss_test [[0.10327992]
 [0.01775368]]
training finished
86
Epoch:  86 ; Time per epoch:  3.2402963638305664 ; Loss_train:  [[0.1069505 ]
 [0.01317674]] ; Loss_test [[0.10495828]
 [0.01670389]]
training finished
87
Epoch:  87 ; Time per epoch:  3.2332375049591064 ; Loss_train:  [[0.10434208]
 [0.01390984]] ; Loss_test [[0.10239206]
 [0.0172252 ]]
training finished
88
Epoch:  88 ; Time per epoch:  3.2376253604888916 ; Loss_train:  [[0.105358  ]
 [0.01338505]] ; Loss_test [[0.10342761]
 [0.01683477]]
training finished
89
Epoch:  89 ; Time per epoch:  3.2273037433624268 ; Loss_train:  [[0.10518391]
 [0.01345163]] ; Loss_test [[0.10327119]
 [0.01682718]]
training finished
90
Epoch:  90 ; Time per epoch:  3.2363131046295166 ; Loss_train:  [[0.10472178]
 [0.01363951]] ; Loss_test [[0.10285929]
 [0.01704457]]
training finished
91
Epoch:  91 ; Time per epoch:  3.2387707233428955 ; Loss_train:  [[0.10305458]
 [0.01410853]] ; Loss_test [[0.10117929]
 [0.01752282]]
training finished
92
Epoch:  92 ; Time per epoch:  3.2504234313964844 ; Loss_train:  [[0.10244413]
 [0.01381941]] ; Loss_test [[0.10069937]
 [0.01730418]]
training finished
93
Epoch:  93 ; Time per epoch:  3.2347829341888428 ; Loss_train:  [[0.10337197]
 [0.01413746]] ; Loss_test [[0.10163887]
 [0.01756652]]
training finished
94
Epoch:  94 ; Time per epoch:  3.2251875400543213 ; Loss_train:  [[0.10291373]
 [0.01418357]] ; Loss_test [[0.10119273]
 [0.01763703]]
training finished
95
Epoch:  95 ; Time per epoch:  3.2551090717315674 ; Loss_train:  [[0.10460905]
 [0.0134985 ]] ; Loss_test [[0.10279706]
 [0.01694414]]
training finished
96
Epoch:  96 ; Time per epoch:  3.238318920135498 ; Loss_train:  [[0.10359526]
 [0.01372962]] ; Loss_test [[0.10188647]
 [0.01715388]]
training finished
97
Epoch:  97 ; Time per epoch:  3.219933271408081 ; Loss_train:  [[0.10545109]
 [0.01352342]] ; Loss_test [[0.10365902]
 [0.01709707]]
training finished
98
Epoch:  98 ; Time per epoch:  3.2403323650360107 ; Loss_train:  [[0.10640007]
 [0.01313813]] ; Loss_test [[0.10458981]
 [0.01656204]]
training finished
99
Epoch:  99 ; Time per epoch:  3.217625141143799 ; Loss_train:  [[0.1052771 ]
 [0.01322228]] ; Loss_test [[0.10344718]
 [0.01672483]]
training finished
100
Epoch:  100 ; Time per epoch:  3.2270188331604004 ; Loss_train:  [[0.1031078 ]
 [0.01331267]] ; Loss_test [[0.10131256]
 [0.01682738]]
training finished
101
Epoch:  101 ; Time per epoch:  3.208798885345459 ; Loss_train:  [[0.10204908]
 [0.01400839]] ; Loss_test [[0.10037649]
 [0.01754491]]
training finished
102
Epoch:  102 ; Time per epoch:  3.223720073699951 ; Loss_train:  [[0.10188268]
 [0.01412695]] ; Loss_test [[0.10021973]
 [0.01768408]]
training finished
103
Epoch:  103 ; Time per epoch:  3.225804328918457 ; Loss_train:  [[0.1039202 ]
 [0.01371464]] ; Loss_test [[0.10215484]
 [0.01738252]]
training finished
104
Epoch:  104 ; Time per epoch:  3.2277162075042725 ; Loss_train:  [[0.1021894]
 [0.0134376]] ; Loss_test [[0.10041206]
 [0.01695823]]
training finished
105
Epoch:  105 ; Time per epoch:  3.2495815753936768 ; Loss_train:  [[0.10179012]
 [0.01419936]] ; Loss_test [[0.10010654]
 [0.01781259]]
training finished
106
Epoch:  106 ; Time per epoch:  3.2408392429351807 ; Loss_train:  [[0.10279156]
 [0.01393641]] ; Loss_test [[0.10117709]
 [0.01755456]]
training finished
107
Epoch:  107 ; Time per epoch:  3.2459022998809814 ; Loss_train:  [[0.10088097]
 [0.01446265]] ; Loss_test [[0.09921905]
 [0.01803419]]
training finished
108
Epoch:  108 ; Time per epoch:  3.230485439300537 ; Loss_train:  [[0.10596639]
 [0.01316802]] ; Loss_test [[0.10417272]
 [0.01686422]]
training finished
109
Epoch:  109 ; Time per epoch:  3.2452690601348877 ; Loss_train:  [[0.10702056]
 [0.01293185]] ; Loss_test [[0.10513678]
 [0.01648373]]
training finished
110
Epoch:  110 ; Time per epoch:  3.2336409091949463 ; Loss_train:  [[0.10125774]
 [0.01372011]] ; Loss_test [[0.09969609]
 [0.01738393]]
training finished
111
Epoch:  111 ; Time per epoch:  3.3643078804016113 ; Loss_train:  [[0.10325871]
 [0.01338974]] ; Loss_test [[0.10159984]
 [0.01699832]]
training finished
112
Epoch:  112 ; Time per epoch:  3.2402846813201904 ; Loss_train:  [[0.10409006]
 [0.01356349]] ; Loss_test [[0.10228542]
 [0.01725549]]
training finished
113
Epoch:  113 ; Time per epoch:  3.234088182449341 ; Loss_train:  [[0.10449828]
 [0.01293057]] ; Loss_test [[0.10275872]
 [0.01658748]]
training finished
114
Epoch:  114 ; Time per epoch:  3.2265753746032715 ; Loss_train:  [[0.1009187 ]
 [0.01400086]] ; Loss_test [[0.09931821]
 [0.01757399]]
training finished
115
Epoch:  115 ; Time per epoch:  3.369372844696045 ; Loss_train:  [[0.10584074]
 [0.01288223]] ; Loss_test [[0.10406393]
 [0.01657326]]
training finished
116
Epoch:  116 ; Time per epoch:  3.2519562244415283 ; Loss_train:  [[0.10390622]
 [0.01336172]] ; Loss_test [[0.10221969]
 [0.01693489]]
training finished
117
Epoch:  117 ; Time per epoch:  3.253892660140991 ; Loss_train:  [[0.10222931]
 [0.01400753]] ; Loss_test [[0.10057812]
 [0.01757514]]
training finished
118
Epoch:  118 ; Time per epoch:  3.246720552444458 ; Loss_train:  [[0.10209063]
 [0.01401792]] ; Loss_test [[0.10050293]
 [0.01763149]]
training finished
119
Epoch:  119 ; Time per epoch:  3.2522757053375244 ; Loss_train:  [[0.10287359]
 [0.01355811]] ; Loss_test [[0.10123035]
 [0.01728289]]
training finished
120
Epoch:  120 ; Time per epoch:  3.2477996349334717 ; Loss_train:  [[0.10340725]
 [0.01319919]] ; Loss_test [[0.10177676]
 [0.01687854]]
training finished
121
Epoch:  121 ; Time per epoch:  3.2325360774993896 ; Loss_train:  [[0.10472664]
 [0.01318441]] ; Loss_test [[0.10297069]
 [0.01679409]]
training finished
122
Epoch:  122 ; Time per epoch:  3.262993574142456 ; Loss_train:  [[0.10379893]
 [0.01308953]] ; Loss_test [[0.10210464]
 [0.01677334]]
training finished
123
Epoch:  123 ; Time per epoch:  3.232696056365967 ; Loss_train:  [[0.10332802]
 [0.01314001]] ; Loss_test [[0.1016765 ]
 [0.01682544]]
training finished
124
Epoch:  124 ; Time per epoch:  3.2382924556732178 ; Loss_train:  [[0.10286012]
 [0.01310188]] ; Loss_test [[0.10121135]
 [0.01674316]]
training finished
125
Epoch:  125 ; Time per epoch:  3.246018886566162 ; Loss_train:  [[0.10480534]
 [0.0130502 ]] ; Loss_test [[0.10298977]
 [0.01679431]]
training finished
126
Epoch:  126 ; Time per epoch:  3.2426443099975586 ; Loss_train:  [[0.09973404]
 [0.01402029]] ; Loss_test [[0.09823234]
 [0.01770154]]
training finished
127
Epoch:  127 ; Time per epoch:  3.2650973796844482 ; Loss_train:  [[0.10430952]
 [0.01315659]] ; Loss_test [[0.10269091]
 [0.01683188]]
training finished
128
Epoch:  128 ; Time per epoch:  3.2362775802612305 ; Loss_train:  [[0.10528217]
 [0.01260296]] ; Loss_test [[0.10369407]
 [0.01629655]]
training finished
129
Epoch:  129 ; Time per epoch:  3.2355051040649414 ; Loss_train:  [[0.10272059]
 [0.01322123]] ; Loss_test [[0.10111573]
 [0.01696511]]
training finished
130
Epoch:  130 ; Time per epoch:  3.2412424087524414 ; Loss_train:  [[0.10364573]
 [0.01298981]] ; Loss_test [[0.10203127]
 [0.01670737]]
training finished
131
Epoch:  131 ; Time per epoch:  3.2323505878448486 ; Loss_train:  [[0.10483708]
 [0.01270003]] ; Loss_test [[0.10323935]
 [0.01644745]]
training finished
132
Epoch:  132 ; Time per epoch:  3.2376832962036133 ; Loss_train:  [[0.10478331]
 [0.01343967]] ; Loss_test [[0.10307041]
 [0.01718042]]
training finished
133
Epoch:  133 ; Time per epoch:  3.2522599697113037 ; Loss_train:  [[0.10329235]
 [0.01327113]] ; Loss_test [[0.10168796]
 [0.01695577]]
training finished
134
Epoch:  134 ; Time per epoch:  3.2483770847320557 ; Loss_train:  [[0.10351265]
 [0.01306284]] ; Loss_test [[0.10189886]
 [0.016779  ]]
training finished
135
Epoch:  135 ; Time per epoch:  3.2431163787841797 ; Loss_train:  [[0.10318767]
 [0.0130504 ]] ; Loss_test [[0.10153274]
 [0.01677818]]
training finished
136
Epoch:  136 ; Time per epoch:  3.4970545768737793 ; Loss_train:  [[0.10334868]
 [0.01268928]] ; Loss_test [[0.10169093]
 [0.01647889]]
training finished
137
Epoch:  137 ; Time per epoch:  3.385446071624756 ; Loss_train:  [[0.1040776 ]
 [0.01304406]] ; Loss_test [[0.10237206]
 [0.01678611]]
training finished
138
Epoch:  138 ; Time per epoch:  3.2554214000701904 ; Loss_train:  [[0.10162254]
 [0.01377137]] ; Loss_test [[0.10015056]
 [0.01752089]]
training finished
139
Epoch:  139 ; Time per epoch:  3.237292528152466 ; Loss_train:  [[0.10233369]
 [0.01357173]] ; Loss_test [[0.10072313]
 [0.01727475]]
training finished
140
Epoch:  140 ; Time per epoch:  3.2541439533233643 ; Loss_train:  [[0.10333486]
 [0.0126089 ]] ; Loss_test [[0.10169679]
 [0.01634622]]
training finished
141
Epoch:  141 ; Time per epoch:  3.2413723468780518 ; Loss_train:  [[0.10543954]
 [0.01276504]] ; Loss_test [[0.10380821]
 [0.01653566]]
training finished
142
Epoch:  142 ; Time per epoch:  5.538955211639404 ; Loss_train:  [[0.10122777]
 [0.01339481]] ; Loss_test [[0.09966553]
 [0.01713637]]
training finished
143
Epoch:  143 ; Time per epoch:  3.253680944442749 ; Loss_train:  [[0.10275403]
 [0.01313041]] ; Loss_test [[0.10117097]
 [0.01685859]]
training finished
144
Epoch:  144 ; Time per epoch:  3.3814749717712402 ; Loss_train:  [[0.10385929]
 [0.01268992]] ; Loss_test [[0.10229451]
 [0.01642476]]
training finished
145
Epoch:  145 ; Time per epoch:  3.2554235458374023 ; Loss_train:  [[0.10382309]
 [0.01287641]] ; Loss_test [[0.10216694]
 [0.01656023]]
training finished
146
Epoch:  146 ; Time per epoch:  3.2472221851348877 ; Loss_train:  [[0.1019889 ]
 [0.01355795]] ; Loss_test [[0.10044935]
 [0.01724325]]
training finished
147
Epoch:  147 ; Time per epoch:  3.248868703842163 ; Loss_train:  [[0.10188592]
 [0.0133627 ]] ; Loss_test [[0.10032277]
 [0.01704741]]
training finished
148
Epoch:  148 ; Time per epoch:  3.2738373279571533 ; Loss_train:  [[0.10250301]
 [0.01316594]] ; Loss_test [[0.10094362]
 [0.01691722]]
training finished
149
Epoch:  149 ; Time per epoch:  3.240332841873169 ; Loss_train:  [[0.10246883]
 [0.01312763]] ; Loss_test [[0.10093892]
 [0.01690872]]
training finished
150
Epoch:  150 ; Time per epoch:  3.245556116104126 ; Loss_train:  [[0.10273142]
 [0.01348392]] ; Loss_test [[0.10115784]
 [0.01729132]]
training finished
151
Epoch:  151 ; Time per epoch:  3.2337539196014404 ; Loss_train:  [[0.10250105]
 [0.01328094]] ; Loss_test [[0.10094897]
 [0.01705704]]
training finished
152
Epoch:  152 ; Time per epoch:  3.273420810699463 ; Loss_train:  [[0.10319325]
 [0.01316774]] ; Loss_test [[0.10161471]
 [0.01694397]]
training finished
153
Epoch:  153 ; Time per epoch:  3.246776580810547 ; Loss_train:  [[0.10243572]
 [0.01320546]] ; Loss_test [[0.10091155]
 [0.01694014]]
training finished
154
Epoch:  154 ; Time per epoch:  3.2533769607543945 ; Loss_train:  [[0.10264643]
 [0.01313906]] ; Loss_test [[0.10110764]
 [0.01689583]]
training finished
155
Epoch:  155 ; Time per epoch:  3.287048816680908 ; Loss_train:  [[0.10321262]
 [0.0129118 ]] ; Loss_test [[0.10163581]
 [0.01671587]]
training finished
156
Epoch:  156 ; Time per epoch:  3.241828680038452 ; Loss_train:  [[0.10389301]
 [0.01288523]] ; Loss_test [[0.10227624]
 [0.01665906]]
training finished
157
Epoch:  157 ; Time per epoch:  3.2577052116394043 ; Loss_train:  [[0.10273953]
 [0.01312521]] ; Loss_test [[0.10119241]
 [0.01691758]]
training finished
158
Epoch:  158 ; Time per epoch:  3.2485601902008057 ; Loss_train:  [[0.10392898]
 [0.01285165]] ; Loss_test [[0.10231012]
 [0.01667661]]
training finished
159
Epoch:  159 ; Time per epoch:  3.2402358055114746 ; Loss_train:  [[0.10268657]
 [0.01310298]] ; Loss_test [[0.10112549]
 [0.01691626]]
training finished
160
Epoch:  160 ; Time per epoch:  3.246676206588745 ; Loss_train:  [[0.10371589]
 [0.01290007]] ; Loss_test [[0.10211521]
 [0.01668935]]
training finished
161
Epoch:  161 ; Time per epoch:  3.2299938201904297 ; Loss_train:  [[0.10248282]
 [0.01331929]] ; Loss_test [[0.10095251]
 [0.01705468]]
training finished
162
Epoch:  162 ; Time per epoch:  3.2452499866485596 ; Loss_train:  [[0.103072  ]
 [0.01318199]] ; Loss_test [[0.10146929]
 [0.01693948]]
training finished
163
Epoch:  163 ; Time per epoch:  3.2575862407684326 ; Loss_train:  [[0.10315335]
 [0.01303902]] ; Loss_test [[0.1015626 ]
 [0.01678113]]
training finished
164
Epoch:  164 ; Time per epoch:  3.239337205886841 ; Loss_train:  [[0.10262173]
 [0.01296241]] ; Loss_test [[0.10105419]
 [0.01675284]]
training finished
165
Epoch:  165 ; Time per epoch:  3.261223554611206 ; Loss_train:  [[0.10630321]
 [0.01250436]] ; Loss_test [[0.10463698]
 [0.01625994]]
training finished
166
Epoch:  166 ; Time per epoch:  3.2320642471313477 ; Loss_train:  [[0.10301133]
 [0.01299413]] ; Loss_test [[0.10144205]
 [0.01680656]]
training finished
167
Epoch:  167 ; Time per epoch:  3.3885657787323 ; Loss_train:  [[0.10337327]
 [0.01303694]] ; Loss_test [[0.10179333]
 [0.01682448]]
training finished
168
Epoch:  168 ; Time per epoch:  3.239262342453003 ; Loss_train:  [[0.10297615]
 [0.01295214]] ; Loss_test [[0.10146897]
 [0.01673255]]
training finished
169
Epoch:  169 ; Time per epoch:  3.27424955368042 ; Loss_train:  [[0.10376102]
 [0.01287366]] ; Loss_test [[0.10215104]
 [0.01666639]]
training finished
170
Epoch:  170 ; Time per epoch:  3.251145124435425 ; Loss_train:  [[0.10304317]
 [0.01283863]] ; Loss_test [[0.10150373]
 [0.0166657 ]]
training finished
171
Epoch:  171 ; Time per epoch:  3.264630079269409 ; Loss_train:  [[0.10247683]
 [0.01331489]] ; Loss_test [[0.10096528]
 [0.01701511]]
training finished
172
Epoch:  172 ; Time per epoch:  3.228996753692627 ; Loss_train:  [[0.10393824]
 [0.01289315]] ; Loss_test [[0.10238207]
 [0.01671713]]
training finished
173
Epoch:  173 ; Time per epoch:  3.2321364879608154 ; Loss_train:  [[0.10453444]
 [0.01255291]] ; Loss_test [[0.10289031]
 [0.01636661]]
training finished
174
Epoch:  174 ; Time per epoch:  3.2674272060394287 ; Loss_train:  [[0.10294954]
 [0.0129083 ]] ; Loss_test [[0.10139843]
 [0.01668543]]
training finished
175
Epoch:  175 ; Time per epoch:  3.255505084991455 ; Loss_train:  [[0.10416334]
 [0.01278702]] ; Loss_test [[0.10262134]
 [0.01655746]]
training finished
176
Epoch:  176 ; Time per epoch:  3.2590224742889404 ; Loss_train:  [[0.10421022]
 [0.01286935]] ; Loss_test [[0.10263124]
 [0.01674932]]
training finished
177
Epoch:  177 ; Time per epoch:  3.232962131500244 ; Loss_train:  [[0.1049624 ]
 [0.01264728]] ; Loss_test [[0.10333226]
 [0.01649036]]
training finished
178
Epoch:  178 ; Time per epoch:  3.2635936737060547 ; Loss_train:  [[0.10104118]
 [0.01352749]] ; Loss_test [[0.09958392]
 [0.01728745]]
training finished
179
Epoch:  179 ; Time per epoch:  3.249742031097412 ; Loss_train:  [[0.10373887]
 [0.01294849]] ; Loss_test [[0.10221756]
 [0.01669259]]
training finished
180
Epoch:  180 ; Time per epoch:  3.2367913722991943 ; Loss_train:  [[0.10380328]
 [0.0128105 ]] ; Loss_test [[0.10224421]
 [0.01663442]]
training finished
181
Epoch:  181 ; Time per epoch:  3.2254066467285156 ; Loss_train:  [[0.10411402]
 [0.01272664]] ; Loss_test [[0.10257404]
 [0.01652767]]
training finished
182
Epoch:  182 ; Time per epoch:  3.2186877727508545 ; Loss_train:  [[0.10337355]
 [0.01287021]] ; Loss_test [[0.10189202]
 [0.0166661 ]]
training finished
183
Epoch:  183 ; Time per epoch:  3.2696421146392822 ; Loss_train:  [[0.10386446]
 [0.01276782]] ; Loss_test [[0.10229946]
 [0.01660077]]
training finished
184
Epoch:  184 ; Time per epoch:  3.293071985244751 ; Loss_train:  [[0.10355268]
 [0.01276012]] ; Loss_test [[0.10199661]
 [0.01657805]]
training finished
185
Epoch:  185 ; Time per epoch:  3.248912811279297 ; Loss_train:  [[0.10351922]
 [0.01267638]] ; Loss_test [[0.10194714]
 [0.01650203]]
training finished
186
Epoch:  186 ; Time per epoch:  3.2410502433776855 ; Loss_train:  [[0.10427096]
 [0.01259418]] ; Loss_test [[0.10274317]
 [0.01640884]]
training finished
187
Epoch:  187 ; Time per epoch:  3.240506172180176 ; Loss_train:  [[0.10323644]
 [0.0130152 ]] ; Loss_test [[0.10171782]
 [0.01680563]]
training finished
188
Epoch:  188 ; Time per epoch:  3.2284774780273438 ; Loss_train:  [[0.10373312]
 [0.01284966]] ; Loss_test [[0.10222145]
 [0.01666429]]
training finished
189
Epoch:  189 ; Time per epoch:  3.2278599739074707 ; Loss_train:  [[0.10307641]
 [0.01305599]] ; Loss_test [[0.10155782]
 [0.01685518]]
training finished
190
Epoch:  190 ; Time per epoch:  3.2260241508483887 ; Loss_train:  [[0.10404258]
 [0.01273613]] ; Loss_test [[0.10248206]
 [0.01659364]]
training finished
191
Epoch:  191 ; Time per epoch:  3.220287322998047 ; Loss_train:  [[0.10379678]
 [0.01261619]] ; Loss_test [[0.10226631]
 [0.01643971]]
training finished
192
Epoch:  192 ; Time per epoch:  3.2452945709228516 ; Loss_train:  [[0.10288615]
 [0.01306673]] ; Loss_test [[0.10140701]
 [0.01686093]]
training finished
193
Epoch:  193 ; Time per epoch:  3.2314534187316895 ; Loss_train:  [[0.10328196]
 [0.0131539 ]] ; Loss_test [[0.10180541]
 [0.01697223]]
training finished
194
Epoch:  194 ; Time per epoch:  3.2416832447052 ; Loss_train:  [[0.10312481]
 [0.01303146]] ; Loss_test [[0.10162648]
 [0.01686091]]
training finished
195
Epoch:  195 ; Time per epoch:  3.2476539611816406 ; Loss_train:  [[0.10399295]
 [0.01276656]] ; Loss_test [[0.10247166]
 [0.01658525]]
training finished
196
Epoch:  196 ; Time per epoch:  3.2379891872406006 ; Loss_train:  [[0.10353446]
 [0.01290769]] ; Loss_test [[0.10205427]
 [0.01675231]]
training finished
197
Epoch:  197 ; Time per epoch:  3.23449444770813 ; Loss_train:  [[0.10345117]
 [0.01303344]] ; Loss_test [[0.1019583 ]
 [0.01686146]]
training finished
198
Epoch:  198 ; Time per epoch:  3.226090908050537 ; Loss_train:  [[0.10342421]
 [0.01277072]] ; Loss_test [[0.10194027]
 [0.01660193]]
training finished
199
Epoch:  199 ; Time per epoch:  3.245303153991699 ; Loss_train:  [[0.10359771]
 [0.01273839]] ; Loss_test [[0.10206391]
 [0.01655434]]
training finished
200
Epoch:  200 ; Time per epoch:  3.236422538757324 ; Loss_train:  [[0.1043079 ]
 [0.01255987]] ; Loss_test [[0.10276001]
 [0.01640091]]
training finished
201
Epoch:  201 ; Time per epoch:  3.233969211578369 ; Loss_train:  [[0.10395804]
 [0.01276643]] ; Loss_test [[0.1024068 ]
 [0.01661953]]
training finished
202
Epoch:  202 ; Time per epoch:  3.2235493659973145 ; Loss_train:  [[0.10323583]
 [0.01286723]] ; Loss_test [[0.10175621]
 [0.01671034]]
training finished
203
Epoch:  203 ; Time per epoch:  3.3500993251800537 ; Loss_train:  [[0.10349511]
 [0.01299199]] ; Loss_test [[0.1019598 ]
 [0.01683456]]
training finished
204
Epoch:  204 ; Time per epoch:  3.238478660583496 ; Loss_train:  [[0.10406036]
 [0.01277923]] ; Loss_test [[0.10250074]
 [0.01661139]]
training finished
205
Epoch:  205 ; Time per epoch:  3.249776601791382 ; Loss_train:  [[0.10460314]
 [0.01264563]] ; Loss_test [[0.10304777]
 [0.01650176]]
training finished
206
Epoch:  206 ; Time per epoch:  3.232691764831543 ; Loss_train:  [[0.10403741]
 [0.01270286]] ; Loss_test [[0.10247789]
 [0.01650745]]
training finished
207
Epoch:  207 ; Time per epoch:  3.238053798675537 ; Loss_train:  [[0.10273457]
 [0.01292094]] ; Loss_test [[0.10123814]
 [0.01672239]]
training finished
208
Epoch:  208 ; Time per epoch:  3.234677314758301 ; Loss_train:  [[0.10336073]
 [0.01286049]] ; Loss_test [[0.10183904]
 [0.01670451]]
training finished
209
Epoch:  209 ; Time per epoch:  3.242441177368164 ; Loss_train:  [[0.10374408]
 [0.01279576]] ; Loss_test [[0.10220256]
 [0.01661284]]
training finished
210
Epoch:  210 ; Time per epoch:  3.23722767829895 ; Loss_train:  [[0.10327635]
 [0.01292105]] ; Loss_test [[0.10176373]
 [0.01677733]]
training finished
211
Epoch:  211 ; Time per epoch:  3.2532362937927246 ; Loss_train:  [[0.1038668 ]
 [0.01276586]] ; Loss_test [[0.10233478]
 [0.01660273]]
training finished
212
Epoch:  212 ; Time per epoch:  3.2286927700042725 ; Loss_train:  [[0.10346209]
 [0.01272042]] ; Loss_test [[0.10193565]
 [0.01655003]]
training finished
213
Epoch:  213 ; Time per epoch:  3.2489776611328125 ; Loss_train:  [[0.10376596]
 [0.01277095]] ; Loss_test [[0.10226528]
 [0.01662877]]
training finished
214
Epoch:  214 ; Time per epoch:  3.3670144081115723 ; Loss_train:  [[0.10359435]
 [0.01288456]] ; Loss_test [[0.10208803]
 [0.01672801]]
training finished
215
Epoch:  215 ; Time per epoch:  3.2280797958374023 ; Loss_train:  [[0.10396446]
 [0.01269972]] ; Loss_test [[0.10242845]
 [0.01653884]]
training finished
216
Epoch:  216 ; Time per epoch:  3.2477598190307617 ; Loss_train:  [[0.10335772]
 [0.0127913 ]] ; Loss_test [[0.10187931]
 [0.01664185]]
training finished
217
Epoch:  217 ; Time per epoch:  3.237299919128418 ; Loss_train:  [[0.10277471]
 [0.01297714]] ; Loss_test [[0.10129767]
 [0.01682807]]
training finished
218
Epoch:  218 ; Time per epoch:  3.236069917678833 ; Loss_train:  [[0.10369734]
 [0.01280922]] ; Loss_test [[0.10217751]
 [0.01665671]]
training finished
219
Epoch:  219 ; Time per epoch:  3.237416982650757 ; Loss_train:  [[0.1035899 ]
 [0.01275147]] ; Loss_test [[0.10209256]
 [0.0166196 ]]
training finished
220
Epoch:  220 ; Time per epoch:  3.216909885406494 ; Loss_train:  [[0.10321459]
 [0.01282858]] ; Loss_test [[0.10171533]
 [0.01669369]]
training finished
221
Epoch:  221 ; Time per epoch:  3.2145566940307617 ; Loss_train:  [[0.10398779]
 [0.01276843]] ; Loss_test [[0.10248041]
 [0.01663467]]
training finished
222
Epoch:  222 ; Time per epoch:  3.241995096206665 ; Loss_train:  [[0.10332635]
 [0.01291488]] ; Loss_test [[0.101841  ]
 [0.01675522]]
training finished
223
Epoch:  223 ; Time per epoch:  3.3652727603912354 ; Loss_train:  [[0.10353316]
 [0.0128515 ]] ; Loss_test [[0.10202897]
 [0.01670318]]
training finished
224
Epoch:  224 ; Time per epoch:  3.236952066421509 ; Loss_train:  [[0.10336107]
 [0.01279502]] ; Loss_test [[0.10184387]
 [0.01664316]]
training finished
225
Epoch:  225 ; Time per epoch:  3.238738536834717 ; Loss_train:  [[0.10346806]
 [0.01264123]] ; Loss_test [[0.10196069]
 [0.01650422]]
training finished
226
Epoch:  226 ; Time per epoch:  3.241346836090088 ; Loss_train:  [[0.10298131]
 [0.01295301]] ; Loss_test [[0.10148357]
 [0.01680115]]
training finished
227
Epoch:  227 ; Time per epoch:  3.2395753860473633 ; Loss_train:  [[0.10389823]
 [0.01274602]] ; Loss_test [[0.10237361]
 [0.01661427]]
training finished
228
Epoch:  228 ; Time per epoch:  3.2426645755767822 ; Loss_train:  [[0.10338659]
 [0.01270913]] ; Loss_test [[0.1018598 ]
 [0.01657396]]
training finished
229
Epoch:  229 ; Time per epoch:  3.2474546432495117 ; Loss_train:  [[0.10362349]
 [0.01288293]] ; Loss_test [[0.10211151]
 [0.01672222]]
training finished
230
Epoch:  230 ; Time per epoch:  3.2526373863220215 ; Loss_train:  [[0.10289076]
 [0.01291582]] ; Loss_test [[0.10141283]
 [0.01675902]]
training finished
231
Epoch:  231 ; Time per epoch:  3.2534260749816895 ; Loss_train:  [[0.10362821]
 [0.01278283]] ; Loss_test [[0.10210171]
 [0.01662031]]
training finished
232
Epoch:  232 ; Time per epoch:  3.2550501823425293 ; Loss_train:  [[0.10288195]
 [0.01285908]] ; Loss_test [[0.10137878]
 [0.01671203]]
training finished
233
Epoch:  233 ; Time per epoch:  3.255363941192627 ; Loss_train:  [[0.10371682]
 [0.01281743]] ; Loss_test [[0.10223319]
 [0.01666901]]
training finished
234
Epoch:  234 ; Time per epoch:  3.2661373615264893 ; Loss_train:  [[0.10341176]
 [0.01285568]] ; Loss_test [[0.10190032]
 [0.01671211]]
training finished
235
Epoch:  235 ; Time per epoch:  3.2707390785217285 ; Loss_train:  [[0.10313857]
 [0.01285996]] ; Loss_test [[0.10165221]
 [0.01670367]]
training finished
236
Epoch:  236 ; Time per epoch:  3.2586894035339355 ; Loss_train:  [[0.10346167]
 [0.01288531]] ; Loss_test [[0.1019693 ]
 [0.01671855]]
training finished
237
Epoch:  237 ; Time per epoch:  3.2536094188690186 ; Loss_train:  [[0.10328289]
 [0.01274386]] ; Loss_test [[0.10174907]
 [0.01660103]]
training finished
238
Epoch:  238 ; Time per epoch:  3.277543544769287 ; Loss_train:  [[0.10392823]
 [0.01274481]] ; Loss_test [[0.10240965]
 [0.01658843]]
training finished
239
Epoch:  239 ; Time per epoch:  3.2433292865753174 ; Loss_train:  [[0.10377823]
 [0.01281253]] ; Loss_test [[0.10227882]
 [0.01666495]]
training finished
240
Epoch:  240 ; Time per epoch:  3.2315752506256104 ; Loss_train:  [[0.10370795]
 [0.01284125]] ; Loss_test [[0.10221514]
 [0.01670411]]
training finished
241
Epoch:  241 ; Time per epoch:  3.2501800060272217 ; Loss_train:  [[0.10359603]
 [0.01280027]] ; Loss_test [[0.10209908]
 [0.01665488]]
training finished
242
Epoch:  242 ; Time per epoch:  3.2308340072631836 ; Loss_train:  [[0.10345872]
 [0.01277308]] ; Loss_test [[0.10195439]
 [0.01662488]]
training finished
243
Epoch:  243 ; Time per epoch:  3.258251190185547 ; Loss_train:  [[0.1037568 ]
 [0.01275226]] ; Loss_test [[0.10225011]
 [0.01659579]]
training finished
244
Epoch:  244 ; Time per epoch:  3.2613601684570312 ; Loss_train:  [[0.10367  ]
 [0.0127559]] ; Loss_test [[0.10217408]
 [0.01661513]]
training finished
245
Epoch:  245 ; Time per epoch:  3.2327983379364014 ; Loss_train:  [[0.10355487]
 [0.0128011 ]] ; Loss_test [[0.10206208]
 [0.01665092]]
training finished
246
Epoch:  246 ; Time per epoch:  3.2497870922088623 ; Loss_train:  [[0.10356297]
 [0.01276729]] ; Loss_test [[0.1020759 ]
 [0.01662058]]
training finished
247
Epoch:  247 ; Time per epoch:  3.232869863510132 ; Loss_train:  [[0.10352012]
 [0.01280353]] ; Loss_test [[0.10202041]
 [0.01665778]]
training finished
248
Epoch:  248 ; Time per epoch:  3.246216058731079 ; Loss_train:  [[0.10350731]
 [0.012807  ]] ; Loss_test [[0.10202911]
 [0.01665148]]
training finished
249
Epoch:  249 ; Time per epoch:  3.2485783100128174 ; Loss_train:  [[0.10381597]
 [0.01270214]] ; Loss_test [[0.10231528]
 [0.01655667]]
training finished
250
Epoch:  250 ; Time per epoch:  3.306891441345215 ; Loss_train:  [[0.10358138]
 [0.01278536]] ; Loss_test [[0.10208025]
 [0.01664266]]
training finished
251
Epoch:  251 ; Time per epoch:  3.254025936126709 ; Loss_train:  [[0.10386249]
 [0.01270431]] ; Loss_test [[0.1023611 ]
 [0.01654796]]
training finished
252
Epoch:  252 ; Time per epoch:  3.2453603744506836 ; Loss_train:  [[0.10340833]
 [0.01281762]] ; Loss_test [[0.10191874]
 [0.01666483]]
training finished
253
Epoch:  253 ; Time per epoch:  3.2398874759674072 ; Loss_train:  [[0.10360892]
 [0.01277573]] ; Loss_test [[0.10209575]
 [0.0166309 ]]
training finished
254
Epoch:  254 ; Time per epoch:  3.2624881267547607 ; Loss_train:  [[0.10327393]
 [0.01285114]] ; Loss_test [[0.10177781]
 [0.01669762]]
training finished
255
Epoch:  255 ; Time per epoch:  3.232071876525879 ; Loss_train:  [[0.10354698]
 [0.0128069 ]] ; Loss_test [[0.10205054]
 [0.01665564]]
training finished
256
Epoch:  256 ; Time per epoch:  3.258643388748169 ; Loss_train:  [[0.10359246]
 [0.0127342 ]] ; Loss_test [[0.10209472]
 [0.01658341]]
training finished
257
Epoch:  257 ; Time per epoch:  3.242920160293579 ; Loss_train:  [[0.10364076]
 [0.0127736 ]] ; Loss_test [[0.10213757]
 [0.01662544]]
training finished
258
Epoch:  258 ; Time per epoch:  3.2722134590148926 ; Loss_train:  [[0.10342149]
 [0.01276493]] ; Loss_test [[0.10191036]
 [0.01662171]]
training finished
259
Epoch:  259 ; Time per epoch:  3.2893972396850586 ; Loss_train:  [[0.10325567]
 [0.01281432]] ; Loss_test [[0.10176282]
 [0.01666587]]
training finished
260
Epoch:  260 ; Time per epoch:  3.2828640937805176 ; Loss_train:  [[0.10352781]
 [0.01274736]] ; Loss_test [[0.10202534]
 [0.01661427]]
training finished
261
Epoch:  261 ; Time per epoch:  3.251803159713745 ; Loss_train:  [[0.10381497]
 [0.01278314]] ; Loss_test [[0.10232013]
 [0.01662887]]
training finished
262
Epoch:  262 ; Time per epoch:  3.27349853515625 ; Loss_train:  [[0.10351531]
 [0.01285621]] ; Loss_test [[0.10200693]
 [0.01670608]]
training finished
263
Epoch:  263 ; Time per epoch:  3.385377883911133 ; Loss_train:  [[0.10361344]
 [0.0127335 ]] ; Loss_test [[0.10211775]
 [0.01657993]]
training finished
264
Epoch:  264 ; Time per epoch:  3.275683641433716 ; Loss_train:  [[0.10364331]
 [0.01277964]] ; Loss_test [[0.10214136]
 [0.01663597]]
training finished
265
Epoch:  265 ; Time per epoch:  3.264533519744873 ; Loss_train:  [[0.1034572 ]
 [0.01283356]] ; Loss_test [[0.10196981]
 [0.01668367]]
training finished
266
Epoch:  266 ; Time per epoch:  3.261307716369629 ; Loss_train:  [[0.10362454]
 [0.01277669]] ; Loss_test [[0.1021277 ]
 [0.01662579]]
training finished
267
Epoch:  267 ; Time per epoch:  3.2493064403533936 ; Loss_train:  [[0.10370575]
 [0.01278555]] ; Loss_test [[0.10222703]
 [0.01665324]]
training finished
268
Epoch:  268 ; Time per epoch:  3.231069564819336 ; Loss_train:  [[0.10359088]
 [0.01281861]] ; Loss_test [[0.1021061 ]
 [0.01667358]]
training finished
269
Epoch:  269 ; Time per epoch:  3.2602577209472656 ; Loss_train:  [[0.10355954]
 [0.01273894]] ; Loss_test [[0.10206783]
 [0.01659286]]
training finished
270
Epoch:  270 ; Time per epoch:  3.2324602603912354 ; Loss_train:  [[0.10365583]
 [0.01278564]] ; Loss_test [[0.10215765]
 [0.01663823]]
training finished
271
Epoch:  271 ; Time per epoch:  3.273453712463379 ; Loss_train:  [[0.10355195]
 [0.01278324]] ; Loss_test [[0.1020546 ]
 [0.01663451]]
training finished
272
Epoch:  272 ; Time per epoch:  3.2496113777160645 ; Loss_train:  [[0.10351555]
 [0.01277266]] ; Loss_test [[0.10201266]
 [0.01662676]]
training finished
273
Epoch:  273 ; Time per epoch:  3.236917734146118 ; Loss_train:  [[0.10361893]
 [0.01275744]] ; Loss_test [[0.10212553]
 [0.01661544]]
training finished
274
Epoch:  274 ; Time per epoch:  3.2325642108917236 ; Loss_train:  [[0.10333233]
 [0.01282642]] ; Loss_test [[0.10184634]
 [0.01668035]]
training finished
275
Epoch:  275 ; Time per epoch:  3.2529988288879395 ; Loss_train:  [[0.10339971]
 [0.01279214]] ; Loss_test [[0.10191134]
 [0.01664696]]
training finished
276
Epoch:  276 ; Time per epoch:  3.2510154247283936 ; Loss_train:  [[0.10359143]
 [0.01271728]] ; Loss_test [[0.10208487]
 [0.01657435]]
training finished
277
Epoch:  277 ; Time per epoch:  3.2419981956481934 ; Loss_train:  [[0.10343217]
 [0.01275394]] ; Loss_test [[0.10193624]
 [0.01661403]]
training finished
278
Epoch:  278 ; Time per epoch:  3.2429122924804688 ; Loss_train:  [[0.10354477]
 [0.01274516]] ; Loss_test [[0.10205156]
 [0.0166073 ]]
training finished
279
Epoch:  279 ; Time per epoch:  3.241959810256958 ; Loss_train:  [[0.10356957]
 [0.01277159]] ; Loss_test [[0.10207177]
 [0.01663806]]
training finished
280
Epoch:  280 ; Time per epoch:  3.2539000511169434 ; Loss_train:  [[0.10331104]
 [0.0128364 ]] ; Loss_test [[0.10182327]
 [0.01669618]]
training finished
281
Epoch:  281 ; Time per epoch:  3.2399027347564697 ; Loss_train:  [[0.10353316]
 [0.01280653]] ; Loss_test [[0.10203718]
 [0.0166757 ]]
training finished
282
Epoch:  282 ; Time per epoch:  3.246579647064209 ; Loss_train:  [[0.10342748]
 [0.01284717]] ; Loss_test [[0.10194445]
 [0.01670607]]
training finished
283
Epoch:  283 ; Time per epoch:  3.2376184463500977 ; Loss_train:  [[0.10353672]
 [0.01280267]] ; Loss_test [[0.10203368]
 [0.01666581]]
training finished
284
Epoch:  284 ; Time per epoch:  3.2303249835968018 ; Loss_train:  [[0.10364563]
 [0.01276279]] ; Loss_test [[0.10215031]
 [0.01662762]]
training finished
285
Epoch:  285 ; Time per epoch:  3.2527124881744385 ; Loss_train:  [[0.10343847]
 [0.01279345]] ; Loss_test [[0.10195559]
 [0.01665069]]
training finished
286
Epoch:  286 ; Time per epoch:  3.3736069202423096 ; Loss_train:  [[0.10359068]
 [0.01276277]] ; Loss_test [[0.10209405]
 [0.01662546]]
training finished
287
Epoch:  287 ; Time per epoch:  3.2364256381988525 ; Loss_train:  [[0.10352173]
 [0.01277449]] ; Loss_test [[0.10203449]
 [0.01663506]]
training finished
288
Epoch:  288 ; Time per epoch:  3.229212522506714 ; Loss_train:  [[0.10366763]
 [0.01277193]] ; Loss_test [[0.10217702]
 [0.01663767]]
training finished
289
Epoch:  289 ; Time per epoch:  3.2566840648651123 ; Loss_train:  [[0.10363162]
 [0.01276661]] ; Loss_test [[0.10214325]
 [0.01663529]]
training finished
290
Epoch:  290 ; Time per epoch:  3.2382330894470215 ; Loss_train:  [[0.10355376]
 [0.01280337]] ; Loss_test [[0.10206541]
 [0.01666887]]
training finished
291
Epoch:  291 ; Time per epoch:  3.251614809036255 ; Loss_train:  [[0.10356925]
 [0.01277625]] ; Loss_test [[0.10207223]
 [0.0166448 ]]
training finished
292
Epoch:  292 ; Time per epoch:  3.2469706535339355 ; Loss_train:  [[0.10368139]
 [0.01276618]] ; Loss_test [[0.10218052]
 [0.01664366]]
training finished
293
Epoch:  293 ; Time per epoch:  3.2323060035705566 ; Loss_train:  [[0.10361699]
 [0.01277296]] ; Loss_test [[0.10212073]
 [0.01664036]]
training finished
294
Epoch:  294 ; Time per epoch:  3.2445662021636963 ; Loss_train:  [[0.10349492]
 [0.01279701]] ; Loss_test [[0.10199882]
 [0.01666842]]
training finished
295
Epoch:  295 ; Time per epoch:  3.243908643722534 ; Loss_train:  [[0.1037525 ]
 [0.01273931]] ; Loss_test [[0.10224807]
 [0.01660759]]
training finished
296
Epoch:  296 ; Time per epoch:  3.2486038208007812 ; Loss_train:  [[0.10361992]
 [0.01278122]] ; Loss_test [[0.1021244 ]
 [0.01665295]]
training finished
297
Epoch:  297 ; Time per epoch:  3.3677055835723877 ; Loss_train:  [[0.10351013]
 [0.01278927]] ; Loss_test [[0.10202309]
 [0.01665152]]
training finished
298
Epoch:  298 ; Time per epoch:  3.2228167057037354 ; Loss_train:  [[0.10371077]
 [0.01272681]] ; Loss_test [[0.1022106 ]
 [0.01659408]]
training finished
299
Epoch:  299 ; Time per epoch:  3.2456612586975098 ; Loss_train:  [[0.10349203]
 [0.01279243]] ; Loss_test [[0.10200568]
 [0.016665  ]]
training finished
300
Epoch:  300 ; Time per epoch:  3.2258691787719727 ; Loss_train:  [[0.10364267]
 [0.01271839]] ; Loss_test [[0.102153  ]
 [0.01658388]]
training finished
301
Epoch:  301 ; Time per epoch:  3.228360891342163 ; Loss_train:  [[0.10359511]
 [0.01276236]] ; Loss_test [[0.10211097]
 [0.01663035]]
training finished
302
Epoch:  302 ; Time per epoch:  3.2201194763183594 ; Loss_train:  [[0.10365881]
 [0.01273785]] ; Loss_test [[0.10217097]
 [0.01661078]]
training finished
303
Epoch:  303 ; Time per epoch:  3.2564456462860107 ; Loss_train:  [[0.1035867]
 [0.0127686]] ; Loss_test [[0.10209802]
 [0.01663673]]
training finished
304
Epoch:  304 ; Time per epoch:  3.225759744644165 ; Loss_train:  [[0.10354101]
 [0.01278669]] ; Loss_test [[0.10204868]
 [0.0166532 ]]
training finished
305
Epoch:  305 ; Time per epoch:  3.2587661743164062 ; Loss_train:  [[0.10368499]
 [0.01275317]] ; Loss_test [[0.10219193]
 [0.01662358]]
training finished
306
Epoch:  306 ; Time per epoch:  3.2420103549957275 ; Loss_train:  [[0.10362086]
 [0.01276631]] ; Loss_test [[0.10213523]
 [0.01663742]]
training finished
307
Epoch:  307 ; Time per epoch:  3.2242214679718018 ; Loss_train:  [[0.10359196]
 [0.01276837]] ; Loss_test [[0.10210679]
 [0.01663544]]
training finished
308
Epoch:  308 ; Time per epoch:  3.357166290283203 ; Loss_train:  [[0.10363349]
 [0.01276413]] ; Loss_test [[0.10214809]
 [0.01663145]]
training finished
309
Epoch:  309 ; Time per epoch:  3.233762741088867 ; Loss_train:  [[0.10363434]
 [0.01278704]] ; Loss_test [[0.10214881]
 [0.0166574 ]]
training finished
310
Epoch:  310 ; Time per epoch:  3.2346434593200684 ; Loss_train:  [[0.10355452]
 [0.01278542]] ; Loss_test [[0.10206492]
 [0.01665719]]
training finished
311
Epoch:  311 ; Time per epoch:  3.2330126762390137 ; Loss_train:  [[0.10345622]
 [0.01280438]] ; Loss_test [[0.10197758]
 [0.01667155]]
training finished
312
Epoch:  312 ; Time per epoch:  3.234201431274414 ; Loss_train:  [[0.10352752]
 [0.0127712 ]] ; Loss_test [[0.10204741]
 [0.01664395]]
training finished
313
Epoch:  313 ; Time per epoch:  3.2340869903564453 ; Loss_train:  [[0.10362886]
 [0.01276023]] ; Loss_test [[0.10214951]
 [0.0166309 ]]
training finished
314
Epoch:  314 ; Time per epoch:  3.244607925415039 ; Loss_train:  [[0.10372793]
 [0.01273215]] ; Loss_test [[0.10224456]
 [0.01660137]]
training finished
315
Epoch:  315 ; Time per epoch:  3.2132718563079834 ; Loss_train:  [[0.10354822]
 [0.01276796]] ; Loss_test [[0.10206941]
 [0.01663948]]
training finished
316
Epoch:  316 ; Time per epoch:  3.2256453037261963 ; Loss_train:  [[0.10345872]
 [0.01279453]] ; Loss_test [[0.1019833 ]
 [0.01666474]]
training finished
317
Epoch:  317 ; Time per epoch:  3.2376465797424316 ; Loss_train:  [[0.10366172]
 [0.01274648]] ; Loss_test [[0.10218184]
 [0.01661758]]
training finished
318
Epoch:  318 ; Time per epoch:  3.234098196029663 ; Loss_train:  [[0.10348234]
 [0.01279543]] ; Loss_test [[0.10200701]
 [0.01665886]]
training finished
319
Epoch:  319 ; Time per epoch:  3.2371315956115723 ; Loss_train:  [[0.10360079]
 [0.01276686]] ; Loss_test [[0.10211303]
 [0.0166337 ]]
training finished
320
Epoch:  320 ; Time per epoch:  3.2338311672210693 ; Loss_train:  [[0.10350496]
 [0.01278439]] ; Loss_test [[0.1020171 ]
 [0.01664612]]
training finished
321
Epoch:  321 ; Time per epoch:  3.2270073890686035 ; Loss_train:  [[0.10350979]
 [0.0127818 ]] ; Loss_test [[0.10202549]
 [0.01664785]]
training finished
322
Epoch:  322 ; Time per epoch:  3.256915330886841 ; Loss_train:  [[0.10351963]
 [0.01275522]] ; Loss_test [[0.10203536]
 [0.01662159]]
training finished
323
Epoch:  323 ; Time per epoch:  3.23184871673584 ; Loss_train:  [[0.10343169]
 [0.01278574]] ; Loss_test [[0.10195275]
 [0.01664999]]
training finished
324
Epoch:  324 ; Time per epoch:  3.2421212196350098 ; Loss_train:  [[0.10349999]
 [0.01278555]] ; Loss_test [[0.10201845]
 [0.01665082]]
training finished
325
Epoch:  325 ; Time per epoch:  3.2504312992095947 ; Loss_train:  [[0.10362057]
 [0.01271746]] ; Loss_test [[0.10213254]
 [0.01658633]]
training finished
326
Epoch:  326 ; Time per epoch:  3.2475998401641846 ; Loss_train:  [[0.1035345 ]
 [0.01274132]] ; Loss_test [[0.10205025]
 [0.01660681]]
training finished
327
Epoch:  327 ; Time per epoch:  3.2261011600494385 ; Loss_train:  [[0.10347866]
 [0.01276405]] ; Loss_test [[0.10200058]
 [0.01663131]]
training finished
328
Epoch:  328 ; Time per epoch:  3.244729518890381 ; Loss_train:  [[0.10357843]
 [0.01274775]] ; Loss_test [[0.10209407]
 [0.01661692]]
training finished
329
Epoch:  329 ; Time per epoch:  3.2479469776153564 ; Loss_train:  [[0.10356282]
 [0.01277926]] ; Loss_test [[0.10208537]
 [0.01664593]]
training finished
330
Epoch:  330 ; Time per epoch:  3.2301790714263916 ; Loss_train:  [[0.10352505]
 [0.01279049]] ; Loss_test [[0.10204875]
 [0.01665907]]
training finished
331
Epoch:  331 ; Time per epoch:  3.234095573425293 ; Loss_train:  [[0.10358305]
 [0.01278446]] ; Loss_test [[0.10210337]
 [0.01665401]]
training finished
332
Epoch:  332 ; Time per epoch:  3.226712703704834 ; Loss_train:  [[0.10358945]
 [0.01278866]] ; Loss_test [[0.1021115 ]
 [0.01665796]]
training finished
333
Epoch:  333 ; Time per epoch:  3.2264809608459473 ; Loss_train:  [[0.10358983]
 [0.01279893]] ; Loss_test [[0.10211324]
 [0.01666914]]
training finished
334
Epoch:  334 ; Time per epoch:  3.2337985038757324 ; Loss_train:  [[0.10361397]
 [0.01278647]] ; Loss_test [[0.10213499]
 [0.01665349]]
training finished
335
Epoch:  335 ; Time per epoch:  3.2292144298553467 ; Loss_train:  [[0.10363421]
 [0.01278027]] ; Loss_test [[0.10215236]
 [0.01664869]]
training finished
336
Epoch:  336 ; Time per epoch:  3.2197773456573486 ; Loss_train:  [[0.10359842]
 [0.01277464]] ; Loss_test [[0.1021169]
 [0.0166453]]
training finished
337
Epoch:  337 ; Time per epoch:  3.2165815830230713 ; Loss_train:  [[0.10354798]
 [0.01277431]] ; Loss_test [[0.10206867]
 [0.01664201]]
training finished
338
Epoch:  338 ; Time per epoch:  3.241293430328369 ; Loss_train:  [[0.1035881 ]
 [0.01276339]] ; Loss_test [[0.1021051 ]
 [0.01663403]]
training finished
339
Epoch:  339 ; Time per epoch:  3.3545093536376953 ; Loss_train:  [[0.10363256]
 [0.0127389 ]] ; Loss_test [[0.10214736]
 [0.01661075]]
training finished
340
Epoch:  340 ; Time per epoch:  3.22770619392395 ; Loss_train:  [[0.10357097]
 [0.01274367]] ; Loss_test [[0.10208862]
 [0.01661206]]
training finished
341
Epoch:  341 ; Time per epoch:  3.2400548458099365 ; Loss_train:  [[0.10355837]
 [0.01275543]] ; Loss_test [[0.10207475]
 [0.01662704]]
training finished
342
Epoch:  342 ; Time per epoch:  3.233797788619995 ; Loss_train:  [[0.10357465]
 [0.01275767]] ; Loss_test [[0.10209237]
 [0.01662589]]
training finished
343
Epoch:  343 ; Time per epoch:  3.2340099811553955 ; Loss_train:  [[0.10357291]
 [0.01277682]] ; Loss_test [[0.10209312]
 [0.01664062]]
training finished
344
Epoch:  344 ; Time per epoch:  3.244145393371582 ; Loss_train:  [[0.10354602]
 [0.01277394]] ; Loss_test [[0.10206834]
 [0.01663944]]
training finished
345
Epoch:  345 ; Time per epoch:  3.3660409450531006 ; Loss_train:  [[0.10359123]
 [0.01275951]] ; Loss_test [[0.1021091 ]
 [0.01662522]]
training finished
346
Epoch:  346 ; Time per epoch:  3.236015796661377 ; Loss_train:  [[0.10362235]
 [0.01274682]] ; Loss_test [[0.10214023]
 [0.01661211]]
training finished
347
Epoch:  347 ; Time per epoch:  3.2478392124176025 ; Loss_train:  [[0.10360165]
 [0.01277215]] ; Loss_test [[0.10212231]
 [0.01663344]]
training finished
348
Epoch:  348 ; Time per epoch:  3.235599994659424 ; Loss_train:  [[0.10365377]
 [0.01275193]] ; Loss_test [[0.10216909]
 [0.01661582]]
training finished
349
Epoch:  349 ; Time per epoch:  3.242464065551758 ; Loss_train:  [[0.10365137]
 [0.01276342]] ; Loss_test [[0.10216957]
 [0.01662768]]
training finished
350
Epoch:  350 ; Time per epoch:  3.23478627204895 ; Loss_train:  [[0.10357273]
 [0.0127978 ]] ; Loss_test [[0.10209426]
 [0.0166643 ]]
training finished
351
Epoch:  351 ; Time per epoch:  3.2198190689086914 ; Loss_train:  [[0.10357384]
 [0.0127886 ]] ; Loss_test [[0.1020914 ]
 [0.01665571]]
training finished
352
Epoch:  352 ; Time per epoch:  3.2256555557250977 ; Loss_train:  [[0.10357263]
 [0.01279224]] ; Loss_test [[0.10209019]
 [0.01665944]]
training finished
353
Epoch:  353 ; Time per epoch:  3.3829712867736816 ; Loss_train:  [[0.10360168]
 [0.01277917]] ; Loss_test [[0.10211961]
 [0.01664483]]
training finished
354
Epoch:  354 ; Time per epoch:  3.2285735607147217 ; Loss_train:  [[0.10363717]
 [0.01275605]] ; Loss_test [[0.10215442]
 [0.01661674]]
training finished
355
Epoch:  355 ; Time per epoch:  3.228855848312378 ; Loss_train:  [[0.1036244 ]
 [0.01277088]] ; Loss_test [[0.10214426]
 [0.01663368]]
training finished
356
Epoch:  356 ; Time per epoch:  3.24307918548584 ; Loss_train:  [[0.1036237 ]
 [0.01278578]] ; Loss_test [[0.10214259]
 [0.01664953]]
training finished
357
Epoch:  357 ; Time per epoch:  3.2479610443115234 ; Loss_train:  [[0.1035872 ]
 [0.01278848]] ; Loss_test [[0.10210852]
 [0.01665325]]
training finished
358
Epoch:  358 ; Time per epoch:  3.2434420585632324 ; Loss_train:  [[0.10362037]
 [0.01276927]] ; Loss_test [[0.10213812]
 [0.01663683]]
training finished
359
Epoch:  359 ; Time per epoch:  3.236733913421631 ; Loss_train:  [[0.10364241]
 [0.01275721]] ; Loss_test [[0.10215994]
 [0.01662203]]
training finished
360
Epoch:  360 ; Time per epoch:  3.2499730587005615 ; Loss_train:  [[0.10363523]
 [0.01276269]] ; Loss_test [[0.10215436]
 [0.01662675]]
training finished
361
Epoch:  361 ; Time per epoch:  3.2504055500030518 ; Loss_train:  [[0.10365927]
 [0.01275447]] ; Loss_test [[0.10217673]
 [0.01661885]]
training finished
362
Epoch:  362 ; Time per epoch:  3.2429940700531006 ; Loss_train:  [[0.10365523]
 [0.01275131]] ; Loss_test [[0.10217239]
 [0.01661526]]
training finished
363
Epoch:  363 ; Time per epoch:  3.2456181049346924 ; Loss_train:  [[0.10365044]
 [0.01275319]] ; Loss_test [[0.10216762]
 [0.01661895]]
training finished
364
Epoch:  364 ; Time per epoch:  3.24812388420105 ; Loss_train:  [[0.1036405 ]
 [0.01276233]] ; Loss_test [[0.10215823]
 [0.01662795]]
training finished
365
Epoch:  365 ; Time per epoch:  3.2804954051971436 ; Loss_train:  [[0.10359012]
 [0.01277515]] ; Loss_test [[0.10210889]
 [0.01664337]]
training finished
366
Epoch:  366 ; Time per epoch:  3.261244773864746 ; Loss_train:  [[0.10363209]
 [0.01276233]] ; Loss_test [[0.10214971]
 [0.01663257]]
training finished
367
Epoch:  367 ; Time per epoch:  3.2558491230010986 ; Loss_train:  [[0.10358834]
 [0.01277197]] ; Loss_test [[0.10210789]
 [0.01664122]]
training finished
368
Epoch:  368 ; Time per epoch:  3.240459680557251 ; Loss_train:  [[0.10359734]
 [0.01276896]] ; Loss_test [[0.10211491]
 [0.0166383 ]]
training finished
369
Epoch:  369 ; Time per epoch:  3.3731980323791504 ; Loss_train:  [[0.10358991]
 [0.01277877]] ; Loss_test [[0.10210773]
 [0.0166503 ]]
training finished
370
Epoch:  370 ; Time per epoch:  3.248090982437134 ; Loss_train:  [[0.10356509]
 [0.01277966]] ; Loss_test [[0.10208412]
 [0.01665098]]
training finished
371
Epoch:  371 ; Time per epoch:  3.2398486137390137 ; Loss_train:  [[0.10358456]
 [0.01276538]] ; Loss_test [[0.10210276]
 [0.01663605]]
training finished
372
Epoch:  372 ; Time per epoch:  3.253880500793457 ; Loss_train:  [[0.1035659 ]
 [0.01276976]] ; Loss_test [[0.1020858]
 [0.0166397]]
training finished
373
Epoch:  373 ; Time per epoch:  3.273477554321289 ; Loss_train:  [[0.10359196]
 [0.01276034]] ; Loss_test [[0.10210884]
 [0.01663027]]
training finished
374
Epoch:  374 ; Time per epoch:  3.3939568996429443 ; Loss_train:  [[0.10355635]
 [0.0127781 ]] ; Loss_test [[0.1020769 ]
 [0.01664817]]
training finished
375
Epoch:  375 ; Time per epoch:  3.2502832412719727 ; Loss_train:  [[0.10357377]
 [0.01276841]] ; Loss_test [[0.10209332]
 [0.01663812]]
training finished
376
Epoch:  376 ; Time per epoch:  3.2556798458099365 ; Loss_train:  [[0.10353278]
 [0.0127763 ]] ; Loss_test [[0.10205433]
 [0.01664447]]
training finished
377
Epoch:  377 ; Time per epoch:  3.258244752883911 ; Loss_train:  [[0.10351922]
 [0.01279386]] ; Loss_test [[0.10204089]
 [0.01666235]]
training finished
378
Epoch:  378 ; Time per epoch:  3.249077081680298 ; Loss_train:  [[0.10355841]
 [0.01278086]] ; Loss_test [[0.10207821]
 [0.01664994]]
training finished
379
Epoch:  379 ; Time per epoch:  3.2551960945129395 ; Loss_train:  [[0.10358492]
 [0.01277853]] ; Loss_test [[0.10210403]
 [0.0166468 ]]
training finished
380
Epoch:  380 ; Time per epoch:  3.2425169944763184 ; Loss_train:  [[0.10358623]
 [0.01277029]] ; Loss_test [[0.10210412]
 [0.01663771]]
training finished
381
Epoch:  381 ; Time per epoch:  3.2409732341766357 ; Loss_train:  [[0.10361163]
 [0.01275351]] ; Loss_test [[0.1021302 ]
 [0.01662129]]
training finished
382
Epoch:  382 ; Time per epoch:  3.2476654052734375 ; Loss_train:  [[0.10358622]
 [0.0127712 ]] ; Loss_test [[0.10210567]
 [0.01663866]]
training finished
383
Epoch:  383 ; Time per epoch:  3.2718405723571777 ; Loss_train:  [[0.10359729]
 [0.0127683 ]] ; Loss_test [[0.10211743]
 [0.01663616]]
training finished
384
Epoch:  384 ; Time per epoch:  3.2404561042785645 ; Loss_train:  [[0.10356298]
 [0.01278416]] ; Loss_test [[0.10208423]
 [0.01665178]]
training finished
385
Epoch:  385 ; Time per epoch:  3.223090410232544 ; Loss_train:  [[0.10358217]
 [0.01278285]] ; Loss_test [[0.10210425]
 [0.01665341]]
training finished
386
Epoch:  386 ; Time per epoch:  3.245450258255005 ; Loss_train:  [[0.10364141]
 [0.01276012]] ; Loss_test [[0.10216077]
 [0.01663133]]
training finished
387
Epoch:  387 ; Time per epoch:  3.2328596115112305 ; Loss_train:  [[0.10363093]
 [0.01276587]] ; Loss_test [[0.10215044]
 [0.01663579]]
training finished
388
Epoch:  388 ; Time per epoch:  3.260246515274048 ; Loss_train:  [[0.10360608]
 [0.01277124]] ; Loss_test [[0.10212635]
 [0.01664091]]
training finished
389
Epoch:  389 ; Time per epoch:  3.3810911178588867 ; Loss_train:  [[0.10359806]
 [0.01276637]] ; Loss_test [[0.10211889]
 [0.01663376]]
training finished
390
Epoch:  390 ; Time per epoch:  3.2583484649658203 ; Loss_train:  [[0.10358467]
 [0.01277241]] ; Loss_test [[0.10210639]
 [0.01663958]]
training finished
391
Epoch:  391 ; Time per epoch:  3.258744716644287 ; Loss_train:  [[0.10357367]
 [0.01277647]] ; Loss_test [[0.10209607]
 [0.0166452 ]]
training finished
392
Epoch:  392 ; Time per epoch:  3.260950803756714 ; Loss_train:  [[0.10358312]
 [0.01277606]] ; Loss_test [[0.10210532]
 [0.01664521]]
training finished
393
Epoch:  393 ; Time per epoch:  3.2796897888183594 ; Loss_train:  [[0.10360013]
 [0.01277398]] ; Loss_test [[0.10212129]
 [0.01664399]]
training finished
394
Epoch:  394 ; Time per epoch:  3.241522789001465 ; Loss_train:  [[0.10358708]
 [0.01276883]] ; Loss_test [[0.10210797]
 [0.01663817]]
training finished
395
Epoch:  395 ; Time per epoch:  3.26523494720459 ; Loss_train:  [[0.10358804]
 [0.01277251]] ; Loss_test [[0.10210855]
 [0.01664205]]
training finished
396
Epoch:  396 ; Time per epoch:  3.250450611114502 ; Loss_train:  [[0.1036142 ]
 [0.01277558]] ; Loss_test [[0.1021335 ]
 [0.01664621]]
training finished
397
Epoch:  397 ; Time per epoch:  3.2554309368133545 ; Loss_train:  [[0.10363731]
 [0.01277746]] ; Loss_test [[0.10215615]
 [0.01664945]]
training finished
398
Epoch:  398 ; Time per epoch:  3.2701048851013184 ; Loss_train:  [[0.10361107]
 [0.01276945]] ; Loss_test [[0.10213043]
 [0.01664052]]
training finished
399
Epoch:  399 ; Time per epoch:  3.263364791870117 ; Loss_train:  [[0.10361265]
 [0.01276943]] ; Loss_test [[0.10213237]
 [0.0166411 ]]
training finished
400
Epoch:  400 ; Time per epoch:  3.2404167652130127 ; Loss_train:  [[0.10359637]
 [0.01277427]] ; Loss_test [[0.10211678]
 [0.0166454 ]]
training finished
401
Epoch:  401 ; Time per epoch:  3.270232677459717 ; Loss_train:  [[0.10359786]
 [0.01277267]] ; Loss_test [[0.10211855]
 [0.01664462]]
training finished
402
Epoch:  402 ; Time per epoch:  3.2632689476013184 ; Loss_train:  [[0.10360107]
 [0.01277721]] ; Loss_test [[0.10212132]
 [0.01664937]]
training finished
403
Epoch:  403 ; Time per epoch:  3.266324996948242 ; Loss_train:  [[0.10361838]
 [0.01276431]] ; Loss_test [[0.10213805]
 [0.01663641]]
training finished
404
Epoch:  404 ; Time per epoch:  3.2548437118530273 ; Loss_train:  [[0.10359988]
 [0.01276758]] ; Loss_test [[0.10212097]
 [0.01663891]]
training finished
405
Epoch:  405 ; Time per epoch:  3.256697416305542 ; Loss_train:  [[0.10360867]
 [0.01277029]] ; Loss_test [[0.10212931]
 [0.01664029]]
training finished
406
Epoch:  406 ; Time per epoch:  3.24218487739563 ; Loss_train:  [[0.10361895]
 [0.01277214]] ; Loss_test [[0.10213936]
 [0.0166425 ]]
training finished
407
Epoch:  407 ; Time per epoch:  3.2717230319976807 ; Loss_train:  [[0.10360914]
 [0.01276967]] ; Loss_test [[0.10212984]
 [0.0166388 ]]
training finished
408
Epoch:  408 ; Time per epoch:  3.24361252784729 ; Loss_train:  [[0.10361959]
 [0.01276038]] ; Loss_test [[0.10213942]
 [0.01662916]]
training finished
409
Epoch:  409 ; Time per epoch:  3.2474942207336426 ; Loss_train:  [[0.10361487]
 [0.01275803]] ; Loss_test [[0.10213555]
 [0.01662543]]
training finished
410
Epoch:  410 ; Time per epoch:  3.2599411010742188 ; Loss_train:  [[0.10359468]
 [0.01276259]] ; Loss_test [[0.10211653]
 [0.01662822]]
training finished
411
Epoch:  411 ; Time per epoch:  3.2396445274353027 ; Loss_train:  [[0.10360747]
 [0.01276112]] ; Loss_test [[0.10212777]
 [0.01662739]]
training finished
412
Epoch:  412 ; Time per epoch:  3.258898973464966 ; Loss_train:  [[0.1036192 ]
 [0.01276313]] ; Loss_test [[0.10213808]
 [0.01662945]]
training finished
413
Epoch:  413 ; Time per epoch:  3.2413878440856934 ; Loss_train:  [[0.10360704]
 [0.01275704]] ; Loss_test [[0.10212643]
 [0.01662328]]
training finished
414
Epoch:  414 ; Time per epoch:  3.269195556640625 ; Loss_train:  [[0.10361063]
 [0.01276213]] ; Loss_test [[0.1021303 ]
 [0.01662862]]
training finished
415
Epoch:  415 ; Time per epoch:  3.261864423751831 ; Loss_train:  [[0.10360292]
 [0.01277164]] ; Loss_test [[0.1021222 ]
 [0.01663814]]
training finished
416
Epoch:  416 ; Time per epoch:  3.2790133953094482 ; Loss_train:  [[0.1035944 ]
 [0.01276882]] ; Loss_test [[0.10211447]
 [0.01663623]]
training finished
417
Epoch:  417 ; Time per epoch:  3.2548375129699707 ; Loss_train:  [[0.10359292]
 [0.01276897]] ; Loss_test [[0.1021122 ]
 [0.01663679]]
training finished
418
Epoch:  418 ; Time per epoch:  3.270010232925415 ; Loss_train:  [[0.10358444]
 [0.01276441]] ; Loss_test [[0.10210308]
 [0.01663243]]
training finished
419
Epoch:  419 ; Time per epoch:  3.3809309005737305 ; Loss_train:  [[0.10357986]
 [0.01276387]] ; Loss_test [[0.10209908]
 [0.01663171]]
training finished
420
Epoch:  420 ; Time per epoch:  3.2382071018218994 ; Loss_train:  [[0.103584  ]
 [0.01276498]] ; Loss_test [[0.10210378]
 [0.01663288]]
training finished
421
Epoch:  421 ; Time per epoch:  3.279705047607422 ; Loss_train:  [[0.10358153]
 [0.01277489]] ; Loss_test [[0.10210158]
 [0.01664209]]
training finished
422
Epoch:  422 ; Time per epoch:  3.242382764816284 ; Loss_train:  [[0.10360558]
 [0.01276889]] ; Loss_test [[0.10212407]
 [0.0166371 ]]
training finished
423
Epoch:  423 ; Time per epoch:  3.236483097076416 ; Loss_train:  [[0.10358555]
 [0.01277061]] ; Loss_test [[0.10210517]
 [0.01663767]]
training finished
424
Epoch:  424 ; Time per epoch:  3.248366355895996 ; Loss_train:  [[0.10359444]
 [0.01276685]] ; Loss_test [[0.10211413]
 [0.01663419]]
training finished
425
Epoch:  425 ; Time per epoch:  3.259727716445923 ; Loss_train:  [[0.10359056]
 [0.01277131]] ; Loss_test [[0.10211038]
 [0.0166383 ]]
training finished
426
Epoch:  426 ; Time per epoch:  3.2457282543182373 ; Loss_train:  [[0.10358563]
 [0.01277875]] ; Loss_test [[0.10210537]
 [0.01664553]]
training finished
427
Epoch:  427 ; Time per epoch:  3.242760419845581 ; Loss_train:  [[0.10358611]
 [0.01277006]] ; Loss_test [[0.10210502]
 [0.01663654]]
training finished
428
Epoch:  428 ; Time per epoch:  3.2573063373565674 ; Loss_train:  [[0.10359404]
 [0.01277409]] ; Loss_test [[0.10211242]
 [0.01664116]]
training finished
429
Epoch:  429 ; Time per epoch:  3.3826377391815186 ; Loss_train:  [[0.10358035]
 [0.01277347]] ; Loss_test [[0.102099  ]
 [0.01664036]]
training finished
430
Epoch:  430 ; Time per epoch:  3.228102207183838 ; Loss_train:  [[0.10357303]
 [0.01277108]] ; Loss_test [[0.10209227]
 [0.01663896]]
training finished
431
Epoch:  431 ; Time per epoch:  3.248356580734253 ; Loss_train:  [[0.10358106]
 [0.01277003]] ; Loss_test [[0.10209943]
 [0.01663863]]
training finished
432
Epoch:  432 ; Time per epoch:  3.242245674133301 ; Loss_train:  [[0.1035867 ]
 [0.01277239]] ; Loss_test [[0.10210503]
 [0.01664093]]
training finished
433
Epoch:  433 ; Time per epoch:  3.2640480995178223 ; Loss_train:  [[0.10359011]
 [0.01276399]] ; Loss_test [[0.10210838]
 [0.0166323 ]]
training finished
434
Epoch:  434 ; Time per epoch:  3.2813432216644287 ; Loss_train:  [[0.10359266]
 [0.01276136]] ; Loss_test [[0.10211053]
 [0.01663009]]
training finished
435
Epoch:  435 ; Time per epoch:  5.549802780151367 ; Loss_train:  [[0.1035848 ]
 [0.01276086]] ; Loss_test [[0.10210306]
 [0.01662975]]
training finished
436
Epoch:  436 ; Time per epoch:  3.270812749862671 ; Loss_train:  [[0.1036014 ]
 [0.01276325]] ; Loss_test [[0.10211974]
 [0.01663321]]
training finished
437
Epoch:  437 ; Time per epoch:  3.274235725402832 ; Loss_train:  [[0.10360768]
 [0.01276674]] ; Loss_test [[0.10212561]
 [0.01663698]]
training finished
438
Epoch:  438 ; Time per epoch:  3.2905726432800293 ; Loss_train:  [[0.10358945]
 [0.01276605]] ; Loss_test [[0.10210808]
 [0.01663537]]
training finished
439
Epoch:  439 ; Time per epoch:  3.247814416885376 ; Loss_train:  [[0.10359383]
 [0.01276307]] ; Loss_test [[0.10211263]
 [0.01663289]]
training finished
440
Epoch:  440 ; Time per epoch:  3.2482118606567383 ; Loss_train:  [[0.10359588]
 [0.01276536]] ; Loss_test [[0.1021148 ]
 [0.01663575]]
training finished
441
Epoch:  441 ; Time per epoch:  3.2346441745758057 ; Loss_train:  [[0.10359029]
 [0.01276756]] ; Loss_test [[0.10210951]
 [0.01663783]]
training finished
442
Epoch:  442 ; Time per epoch:  3.2386975288391113 ; Loss_train:  [[0.10359687]
 [0.01276499]] ; Loss_test [[0.10211615]
 [0.01663612]]
training finished
443
Epoch:  443 ; Time per epoch:  3.252349853515625 ; Loss_train:  [[0.10360406]
 [0.01276462]] ; Loss_test [[0.1021235 ]
 [0.01663537]]
training finished
444
Epoch:  444 ; Time per epoch:  3.2364373207092285 ; Loss_train:  [[0.10358874]
 [0.01276109]] ; Loss_test [[0.10210868]
 [0.01663074]]
training finished
445
Epoch:  445 ; Time per epoch:  3.2462990283966064 ; Loss_train:  [[0.10357796]
 [0.01275561]] ; Loss_test [[0.10209771]
 [0.01662526]]
training finished
446
Epoch:  446 ; Time per epoch:  3.2550601959228516 ; Loss_train:  [[0.10357892]
 [0.0127685 ]] ; Loss_test [[0.10209911]
 [0.01663771]]
training finished
447
Epoch:  447 ; Time per epoch:  3.2320303916931152 ; Loss_train:  [[0.10359214]
 [0.01276853]] ; Loss_test [[0.10211225]
 [0.01663806]]
training finished
448
Epoch:  448 ; Time per epoch:  3.262275218963623 ; Loss_train:  [[0.10356954]
 [0.0127668 ]] ; Loss_test [[0.10209014]
 [0.01663488]]
training finished
449
Epoch:  449 ; Time per epoch:  3.240565061569214 ; Loss_train:  [[0.10356427]
 [0.0127616 ]] ; Loss_test [[0.10208441]
 [0.0166289 ]]
training finished
450
Epoch:  450 ; Time per epoch:  3.2577273845672607 ; Loss_train:  [[0.10356291]
 [0.01276964]] ; Loss_test [[0.10208346]
 [0.016637  ]]
training finished
451
Epoch:  451 ; Time per epoch:  3.2671360969543457 ; Loss_train:  [[0.10357443]
 [0.01276607]] ; Loss_test [[0.10209351]
 [0.01663438]]
training finished
452
Epoch:  452 ; Time per epoch:  3.2526021003723145 ; Loss_train:  [[0.10356189]
 [0.01277106]] ; Loss_test [[0.10208137]
 [0.01663963]]
training finished
453
Epoch:  453 ; Time per epoch:  3.2411656379699707 ; Loss_train:  [[0.10354713]
 [0.01277491]] ; Loss_test [[0.10206725]
 [0.01664298]]
training finished
454
Epoch:  454 ; Time per epoch:  3.239558219909668 ; Loss_train:  [[0.10357216]
 [0.01276629]] ; Loss_test [[0.10209099]
 [0.01663555]]
training finished
455
Epoch:  455 ; Time per epoch:  3.251533031463623 ; Loss_train:  [[0.10358164]
 [0.01276714]] ; Loss_test [[0.10210013]
 [0.01663707]]
training finished
456
Epoch:  456 ; Time per epoch:  3.2733302116394043 ; Loss_train:  [[0.10356769]
 [0.01277059]] ; Loss_test [[0.10208741]
 [0.01664049]]
training finished
457
Epoch:  457 ; Time per epoch:  3.2469170093536377 ; Loss_train:  [[0.10357193]
 [0.01276865]] ; Loss_test [[0.10209124]
 [0.01663855]]
training finished
458
Epoch:  458 ; Time per epoch:  3.253147840499878 ; Loss_train:  [[0.10357338]
 [0.01277614]] ; Loss_test [[0.10209274]
 [0.01664581]]
training finished
459
Epoch:  459 ; Time per epoch:  3.254589080810547 ; Loss_train:  [[0.1035544 ]
 [0.01276828]] ; Loss_test [[0.1020741 ]
 [0.01663702]]
training finished
460
Epoch:  460 ; Time per epoch:  3.2760589122772217 ; Loss_train:  [[0.10357398]
 [0.01276554]] ; Loss_test [[0.10209353]
 [0.01663544]]
training finished
461
Epoch:  461 ; Time per epoch:  3.2677385807037354 ; Loss_train:  [[0.1035597 ]
 [0.01276619]] ; Loss_test [[0.10207961]
 [0.01663494]]
training finished
462
Epoch:  462 ; Time per epoch:  3.258547067642212 ; Loss_train:  [[0.10357168]
 [0.01276189]] ; Loss_test [[0.10209126]
 [0.01663116]]
training finished
463
Epoch:  463 ; Time per epoch:  3.2431936264038086 ; Loss_train:  [[0.10357161]
 [0.01275957]] ; Loss_test [[0.10209158]
 [0.01662893]]
training finished
464
Epoch:  464 ; Time per epoch:  3.246412992477417 ; Loss_train:  [[0.10356934]
 [0.01275503]] ; Loss_test [[0.10208917]
 [0.01662415]]
training finished
465
Epoch:  465 ; Time per epoch:  3.263051748275757 ; Loss_train:  [[0.10357496]
 [0.01274788]] ; Loss_test [[0.1020942 ]
 [0.01661649]]
training finished
466
Epoch:  466 ; Time per epoch:  3.2454755306243896 ; Loss_train:  [[0.10357538]
 [0.01275253]] ; Loss_test [[0.10209424]
 [0.01662062]]
training finished
467
Epoch:  467 ; Time per epoch:  3.2500925064086914 ; Loss_train:  [[0.10358258]
 [0.01274837]] ; Loss_test [[0.10210139]
 [0.01661649]]
training finished
468
Epoch:  468 ; Time per epoch:  3.238832712173462 ; Loss_train:  [[0.10358451]
 [0.01274816]] ; Loss_test [[0.1021032 ]
 [0.01661686]]
training finished
469
Epoch:  469 ; Time per epoch:  5.550013065338135 ; Loss_train:  [[0.10356797]
 [0.01274921]] ; Loss_test [[0.10208713]
 [0.01661706]]
training finished
470
Epoch:  470 ; Time per epoch:  3.2369816303253174 ; Loss_train:  [[0.10358854]
 [0.01275218]] ; Loss_test [[0.10210743]
 [0.01662136]]
training finished
471
Epoch:  471 ; Time per epoch:  3.2506520748138428 ; Loss_train:  [[0.10357695]
 [0.01275782]] ; Loss_test [[0.10209668]
 [0.01662703]]
training finished
472
Epoch:  472 ; Time per epoch:  3.250204086303711 ; Loss_train:  [[0.10357798]
 [0.0127603 ]] ; Loss_test [[0.10209789]
 [0.01662947]]
training finished
473
Epoch:  473 ; Time per epoch:  3.2385125160217285 ; Loss_train:  [[0.10356741]
 [0.01276503]] ; Loss_test [[0.10208767]
 [0.0166335 ]]
training finished
474
Epoch:  474 ; Time per epoch:  3.252072811126709 ; Loss_train:  [[0.10357424]
 [0.01276712]] ; Loss_test [[0.10209428]
 [0.01663629]]
training finished
475
Epoch:  475 ; Time per epoch:  3.2363903522491455 ; Loss_train:  [[0.10359523]
 [0.0127672 ]] ; Loss_test [[0.10211481]
 [0.01663749]]
training finished
476
Epoch:  476 ; Time per epoch:  3.2563068866729736 ; Loss_train:  [[0.1035835 ]
 [0.01276833]] ; Loss_test [[0.10210362]
 [0.0166382 ]]
training finished
477
Epoch:  477 ; Time per epoch:  3.242360830307007 ; Loss_train:  [[0.10358402]
 [0.01277637]] ; Loss_test [[0.10210422]
 [0.01664632]]
training finished
478
Epoch:  478 ; Time per epoch:  3.2505056858062744 ; Loss_train:  [[0.10356516]
 [0.0127778 ]] ; Loss_test [[0.102086  ]
 [0.01664681]]
training finished
479
Epoch:  479 ; Time per epoch:  3.370180368423462 ; Loss_train:  [[0.10357018]
 [0.01276824]] ; Loss_test [[0.10209091]
 [0.01663643]]
training finished
480
Epoch:  480 ; Time per epoch:  3.2608320713043213 ; Loss_train:  [[0.10357609]
 [0.01276803]] ; Loss_test [[0.10209653]
 [0.01663615]]
training finished
481
Epoch:  481 ; Time per epoch:  3.233160972595215 ; Loss_train:  [[0.10358728]
 [0.01276936]] ; Loss_test [[0.10210659]
 [0.01663739]]
training finished
482
Epoch:  482 ; Time per epoch:  3.372678279876709 ; Loss_train:  [[0.10357012]
 [0.0127643 ]] ; Loss_test [[0.10208953]
 [0.0166314 ]]
training finished
483
Epoch:  483 ; Time per epoch:  3.2422688007354736 ; Loss_train:  [[0.10359071]
 [0.01276502]] ; Loss_test [[0.10210984]
 [0.01663364]]
training finished
484
Epoch:  484 ; Time per epoch:  3.22475528717041 ; Loss_train:  [[0.10358752]
 [0.01276587]] ; Loss_test [[0.10210688]
 [0.01663459]]
training finished
485
Epoch:  485 ; Time per epoch:  3.2545278072357178 ; Loss_train:  [[0.10358098]
 [0.01276665]] ; Loss_test [[0.10210085]
 [0.01663494]]
training finished
486
Epoch:  486 ; Time per epoch:  3.2491254806518555 ; Loss_train:  [[0.10356335]
 [0.01276506]] ; Loss_test [[0.10208401]
 [0.01663265]]
training finished
487
Epoch:  487 ; Time per epoch:  3.2490785121917725 ; Loss_train:  [[0.10356323]
 [0.01276729]] ; Loss_test [[0.10208353]
 [0.016635  ]]
training finished
488
Epoch:  488 ; Time per epoch:  3.2458646297454834 ; Loss_train:  [[0.10358294]
 [0.01276291]] ; Loss_test [[0.10210273]
 [0.01663168]]
training finished
489
Epoch:  489 ; Time per epoch:  3.247673749923706 ; Loss_train:  [[0.10358845]
 [0.01276566]] ; Loss_test [[0.10210849]
 [0.01663487]]
training finished
490
Epoch:  490 ; Time per epoch:  3.250969648361206 ; Loss_train:  [[0.10359652]
 [0.01276951]] ; Loss_test [[0.10211635]
 [0.0166392 ]]
training finished
491
Epoch:  491 ; Time per epoch:  3.2469189167022705 ; Loss_train:  [[0.10359576]
 [0.01276934]] ; Loss_test [[0.10211574]
 [0.01663873]]
training finished
492
Epoch:  492 ; Time per epoch:  3.2446961402893066 ; Loss_train:  [[0.10358638]
 [0.01277007]] ; Loss_test [[0.10210669]
 [0.0166388 ]]
training finished
493
Epoch:  493 ; Time per epoch:  3.2505016326904297 ; Loss_train:  [[0.10357904]
 [0.0127666 ]] ; Loss_test [[0.10209937]
 [0.01663494]]
training finished
494
Epoch:  494 ; Time per epoch:  3.3585519790649414 ; Loss_train:  [[0.10356864]
 [0.01277034]] ; Loss_test [[0.10208941]
 [0.01663857]]
training finished
495
Epoch:  495 ; Time per epoch:  3.2431106567382812 ; Loss_train:  [[0.10356106]
 [0.01277083]] ; Loss_test [[0.1020824 ]
 [0.01663874]]
training finished
496
Epoch:  496 ; Time per epoch:  3.249767303466797 ; Loss_train:  [[0.10357333]
 [0.01277157]] ; Loss_test [[0.10209422]
 [0.01664012]]
training finished
497
Epoch:  497 ; Time per epoch:  3.2532665729522705 ; Loss_train:  [[0.10359296]
 [0.01276378]] ; Loss_test [[0.10211362]
 [0.01663304]]
training finished
498
Epoch:  498 ; Time per epoch:  3.2238893508911133 ; Loss_train:  [[0.10358886]
 [0.01277527]] ; Loss_test [[0.10210945]
 [0.01664417]]
training finished
499
Epoch:  499 ; Time per epoch:  3.2376022338867188 ; Loss_train:  [[0.10358684]
 [0.01277468]] ; Loss_test [[0.10210758]
 [0.01664348]]


==> logs/rotating_mnist/p1l3.txt <==
p1l3
(1042, 16, 784)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_3/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
0
1
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_3/dense_33/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_33/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_34/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_34/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_35/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_35/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_6:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_3/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
0
1
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_3/dense_33/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_33/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_34/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_34/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_35/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_3/dense_35/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_6:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net_3/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
0
1
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net_3/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
0
1
call finished
Epoch:  0 ; Time per epoch:  11.08012580871582 ; Loss_train:  [[0.08107124]
 [0.08230004]] ; Loss_test [[0.08061074]
 [0.08181293]]
training finished
1
Epoch:  1 ; Time per epoch:  3.052851915359497 ; Loss_train:  [[0.05784268]
 [0.05628707]] ; Loss_test [[0.05731099]
 [0.05571581]]
training finished
2
Epoch:  2 ; Time per epoch:  3.07913875579834 ; Loss_train:  [[0.06202715]
 [0.06064873]] ; Loss_test [[0.06150988]
 [0.06010411]]
training finished
3
Epoch:  3 ; Time per epoch:  3.0585379600524902 ; Loss_train:  [[0.06527756]
 [0.06448506]] ; Loss_test [[0.06485651]
 [0.06404594]]
training finished
4
Epoch:  4 ; Time per epoch:  3.0609042644500732 ; Loss_train:  [[0.06833587]
 [0.06799801]] ; Loss_test [[0.0680354 ]
 [0.06769469]]
training finished
5
Epoch:  5 ; Time per epoch:  3.0795016288757324 ; Loss_train:  [[0.0700414 ]
 [0.06978714]] ; Loss_test [[0.06973835]
 [0.06947733]]
training finished
6
Epoch:  6 ; Time per epoch:  3.0707764625549316 ; Loss_train:  [[0.07094371]
 [0.07072092]] ; Loss_test [[0.07067319]
 [0.07043713]]
training finished
7
Epoch:  7 ; Time per epoch:  3.081991672515869 ; Loss_train:  [[0.06990378]
 [0.06957564]] ; Loss_test [[0.06958929]
 [0.06924926]]
training finished
8
Epoch:  8 ; Time per epoch:  3.081526756286621 ; Loss_train:  [[0.06818503]
 [0.06790039]] ; Loss_test [[0.06782954]
 [0.06754121]]
training finished
9
Epoch:  9 ; Time per epoch:  3.067964792251587 ; Loss_train:  [[0.06746856]
 [0.0671864 ]] ; Loss_test [[0.0671023]
 [0.0668185]]
training finished
10
Epoch:  10 ; Time per epoch:  3.0714516639709473 ; Loss_train:  [[0.06467593]
 [0.06438424]] ; Loss_test [[0.06425606]
 [0.06395783]]
training finished
11
Epoch:  11 ; Time per epoch:  3.0960311889648438 ; Loss_train:  [[0.06039876]
 [0.06007589]] ; Loss_test [[0.05993582]
 [0.05960945]]
training finished
12
Epoch:  12 ; Time per epoch:  3.06992769241333 ; Loss_train:  [[0.05947955]
 [0.05922226]] ; Loss_test [[0.05897038]
 [0.05871018]]
training finished
13
Epoch:  13 ; Time per epoch:  3.0933709144592285 ; Loss_train:  [[0.05715242]
 [0.05691717]] ; Loss_test [[0.05664174]
 [0.05640754]]
training finished
14
Epoch:  14 ; Time per epoch:  3.100217580795288 ; Loss_train:  [[0.05511258]
 [0.05488024]] ; Loss_test [[0.05454527]
 [0.05431363]]
training finished
15
Epoch:  15 ; Time per epoch:  3.082052230834961 ; Loss_train:  [[0.05554567]
 [0.05530775]] ; Loss_test [[0.05504679]
 [0.05481765]]
training finished
16
Epoch:  16 ; Time per epoch:  3.102979898452759 ; Loss_train:  [[0.0532255 ]
 [0.05300228]] ; Loss_test [[0.05275841]
 [0.05254473]]
training finished
17
Epoch:  17 ; Time per epoch:  3.117088556289673 ; Loss_train:  [[0.04963828]
 [0.04946368]] ; Loss_test [[0.04910152]
 [0.04894372]]
training finished
18
Epoch:  18 ; Time per epoch:  3.1031241416931152 ; Loss_train:  [[0.04909937]
 [0.0488898 ]] ; Loss_test [[0.04854691]
 [0.04835581]]
training finished
19
Epoch:  19 ; Time per epoch:  3.108767509460449 ; Loss_train:  [[0.04964439]
 [0.04947425]] ; Loss_test [[0.04913654]
 [0.04898266]]
training finished
20
Epoch:  20 ; Time per epoch:  3.110922336578369 ; Loss_train:  [[0.04825261]
 [0.04800542]] ; Loss_test [[0.0476821]
 [0.0474702]]
training finished
21
Epoch:  21 ; Time per epoch:  3.114579200744629 ; Loss_train:  [[0.04943925]
 [0.04904778]] ; Loss_test [[0.04892243]
 [0.0485743 ]]
training finished
22
Epoch:  22 ; Time per epoch:  3.2564752101898193 ; Loss_train:  [[0.05219574]
 [0.0514154 ]] ; Loss_test [[0.05164767]
 [0.05098601]]
training finished
23
Epoch:  23 ; Time per epoch:  3.105193614959717 ; Loss_train:  [[0.05855087]
 [0.05741362]] ; Loss_test [[0.05790619]
 [0.05696895]]
training finished
24
Epoch:  24 ; Time per epoch:  3.098889112472534 ; Loss_train:  [[0.06456023]
 [0.06357753]] ; Loss_test [[0.06402086]
 [0.06324449]]
training finished
25
Epoch:  25 ; Time per epoch:  3.1249287128448486 ; Loss_train:  [[0.06843379]
 [0.06815029]] ; Loss_test [[0.06799927]
 [0.06778578]]
training finished
26
Epoch:  26 ; Time per epoch:  3.0989174842834473 ; Loss_train:  [[0.06553033]
 [0.06378773]] ; Loss_test [[0.06510229]
 [0.06361571]]
training finished
27
Epoch:  27 ; Time per epoch:  3.10331654548645 ; Loss_train:  [[0.06694233]
 [0.06319886]] ; Loss_test [[0.06660757]
 [0.06323805]]
training finished
28
Epoch:  28 ; Time per epoch:  3.2334492206573486 ; Loss_train:  [[0.06708851]
 [0.05584732]] ; Loss_test [[0.06652362]
 [0.05602368]]
training finished
29
Epoch:  29 ; Time per epoch:  3.0991358757019043 ; Loss_train:  [[0.06194869]
 [0.0430837 ]] ; Loss_test [[0.06105961]
 [0.04338472]]
training finished
30
Epoch:  30 ; Time per epoch:  3.1064393520355225 ; Loss_train:  [[0.06718223]
 [0.03919273]] ; Loss_test [[0.06636219]
 [0.03969786]]
training finished
31
Epoch:  31 ; Time per epoch:  3.0992720127105713 ; Loss_train:  [[0.07413548]
 [0.03446871]] ; Loss_test [[0.07323699]
 [0.03515454]]
training finished
32
Epoch:  32 ; Time per epoch:  3.239128828048706 ; Loss_train:  [[0.07519972]
 [0.03157779]] ; Loss_test [[0.07429422]
 [0.03246704]]
training finished
33
Epoch:  33 ; Time per epoch:  3.1203043460845947 ; Loss_train:  [[0.07637424]
 [0.02642896]] ; Loss_test [[0.07542643]
 [0.02758778]]
training finished
34
Epoch:  34 ; Time per epoch:  3.1117312908172607 ; Loss_train:  [[0.08513986]
 [0.02419871]] ; Loss_test [[0.08419949]
 [0.02543794]]
training finished
35
Epoch:  35 ; Time per epoch:  3.1237173080444336 ; Loss_train:  [[0.085229  ]
 [0.02361616]] ; Loss_test [[0.08404352]
 [0.02491312]]
training finished
36
Epoch:  36 ; Time per epoch:  3.1313934326171875 ; Loss_train:  [[0.09096657]
 [0.02242113]] ; Loss_test [[0.08962998]
 [0.02385672]]
training finished
37
Epoch:  37 ; Time per epoch:  3.1022796630859375 ; Loss_train:  [[0.0929105 ]
 [0.02216138]] ; Loss_test [[0.09163246]
 [0.02379482]]
training finished
38
Epoch:  38 ; Time per epoch:  3.1150100231170654 ; Loss_train:  [[0.09487744]
 [0.02247241]] ; Loss_test [[0.09350963]
 [0.02393335]]
training finished
39
Epoch:  39 ; Time per epoch:  3.105780839920044 ; Loss_train:  [[0.10239621]
 [0.02084465]] ; Loss_test [[0.10098023]
 [0.02274009]]
training finished
40
Epoch:  40 ; Time per epoch:  3.110383987426758 ; Loss_train:  [[0.10392273]
 [0.01939018]] ; Loss_test [[0.1022618 ]
 [0.02131434]]
training finished
41
Epoch:  41 ; Time per epoch:  3.116649866104126 ; Loss_train:  [[0.10829271]
 [0.01973268]] ; Loss_test [[0.10645365]
 [0.02153715]]
training finished
42
Epoch:  42 ; Time per epoch:  3.101513147354126 ; Loss_train:  [[0.10555138]
 [0.01836437]] ; Loss_test [[0.10394991]
 [0.02011865]]
training finished
43
Epoch:  43 ; Time per epoch:  3.1156606674194336 ; Loss_train:  [[0.10382582]
 [0.01821779]] ; Loss_test [[0.10220335]
 [0.02017578]]
training finished
44
Epoch:  44 ; Time per epoch:  3.0968854427337646 ; Loss_train:  [[0.10908788]
 [0.01818409]] ; Loss_test [[0.10720275]
 [0.02010554]]
training finished
45
Epoch:  45 ; Time per epoch:  3.1384899616241455 ; Loss_train:  [[0.11330599]
 [0.01835016]] ; Loss_test [[0.11160083]
 [0.02043241]]
training finished
46
Epoch:  46 ; Time per epoch:  3.1175003051757812 ; Loss_train:  [[0.10642806]
 [0.01776547]] ; Loss_test [[0.10476856]
 [0.01983516]]
training finished
47
Epoch:  47 ; Time per epoch:  3.1043195724487305 ; Loss_train:  [[0.10933339]
 [0.01702842]] ; Loss_test [[0.10787848]
 [0.01916148]]
training finished
48
Epoch:  48 ; Time per epoch:  3.1290693283081055 ; Loss_train:  [[0.11455921]
 [0.01848521]] ; Loss_test [[0.11256675]
 [0.02060827]]
training finished
49
Epoch:  49 ; Time per epoch:  3.1107757091522217 ; Loss_train:  [[0.10577282]
 [0.01782297]] ; Loss_test [[0.10427726]
 [0.02038673]]
training finished
50
Epoch:  50 ; Time per epoch:  3.1060950756073 ; Loss_train:  [[0.11018669]
 [0.01642475]] ; Loss_test [[0.1085747 ]
 [0.01881135]]
training finished
51
Epoch:  51 ; Time per epoch:  3.109128952026367 ; Loss_train:  [[0.10805321]
 [0.0165561 ]] ; Loss_test [[0.10646779]
 [0.01871281]]
training finished
52
Epoch:  52 ; Time per epoch:  3.106250047683716 ; Loss_train:  [[0.10664359]
 [0.01745569]] ; Loss_test [[0.1052607 ]
 [0.01997932]]
training finished
53
Epoch:  53 ; Time per epoch:  3.152625799179077 ; Loss_train:  [[0.1118326]
 [0.0162988]] ; Loss_test [[0.11017129]
 [0.0187539 ]]
training finished
54
Epoch:  54 ; Time per epoch:  3.1386704444885254 ; Loss_train:  [[0.10808647]
 [0.01563177]] ; Loss_test [[0.10613751]
 [0.01805142]]
training finished
55
Epoch:  55 ; Time per epoch:  3.1207809448242188 ; Loss_train:  [[0.10343348]
 [0.01640104]] ; Loss_test [[0.10200136]
 [0.01901026]]
training finished
56
Epoch:  56 ; Time per epoch:  3.1111538410186768 ; Loss_train:  [[0.10803799]
 [0.01521879]] ; Loss_test [[0.10668613]
 [0.01778281]]
training finished
57
Epoch:  57 ; Time per epoch:  3.1320858001708984 ; Loss_train:  [[0.10859402]
 [0.01540264]] ; Loss_test [[0.10684542]
 [0.01790487]]
training finished
58
Epoch:  58 ; Time per epoch:  3.1380248069763184 ; Loss_train:  [[0.1117878 ]
 [0.01560367]] ; Loss_test [[0.11033618]
 [0.01827023]]
training finished
59
Epoch:  59 ; Time per epoch:  3.245215654373169 ; Loss_train:  [[0.11286454]
 [0.01538297]] ; Loss_test [[0.11133818]
 [0.01795033]]
training finished
60
Epoch:  60 ; Time per epoch:  3.1258108615875244 ; Loss_train:  [[0.11109098]
 [0.01456939]] ; Loss_test [[0.10942325]
 [0.01717205]]
training finished
61
Epoch:  61 ; Time per epoch:  3.124795436859131 ; Loss_train:  [[0.10950069]
 [0.01530739]] ; Loss_test [[0.10788083]
 [0.01811207]]
training finished
62
Epoch:  62 ; Time per epoch:  3.125490665435791 ; Loss_train:  [[0.1114067 ]
 [0.01419681]] ; Loss_test [[0.10975793]
 [0.01702856]]
training finished
63
Epoch:  63 ; Time per epoch:  3.145174741744995 ; Loss_train:  [[0.11171404]
 [0.01402045]] ; Loss_test [[0.10995118]
 [0.01679687]]
training finished
64
Epoch:  64 ; Time per epoch:  3.140333414077759 ; Loss_train:  [[0.11169848]
 [0.01463935]] ; Loss_test [[0.11003088]
 [0.01756215]]
training finished
65
Epoch:  65 ; Time per epoch:  3.13411545753479 ; Loss_train:  [[0.11049864]
 [0.01434332]] ; Loss_test [[0.10881536]
 [0.01712855]]
training finished
66
Epoch:  66 ; Time per epoch:  3.1477067470550537 ; Loss_train:  [[0.11007855]
 [0.01435546]] ; Loss_test [[0.10863616]
 [0.01728529]]
training finished
67
Epoch:  67 ; Time per epoch:  3.1378862857818604 ; Loss_train:  [[0.11391858]
 [0.01386315]] ; Loss_test [[0.11208902]
 [0.01667495]]
training finished
68
Epoch:  68 ; Time per epoch:  3.1481921672821045 ; Loss_train:  [[0.11482899]
 [0.01366616]] ; Loss_test [[0.11307443]
 [0.01646488]]
training finished
69
Epoch:  69 ; Time per epoch:  3.2629380226135254 ; Loss_train:  [[0.11417415]
 [0.01356615]] ; Loss_test [[0.11238763]
 [0.01652059]]
training finished
70
Epoch:  70 ; Time per epoch:  3.1330912113189697 ; Loss_train:  [[0.11503397]
 [0.0138164 ]] ; Loss_test [[0.11327548]
 [0.0168089 ]]
training finished
71
Epoch:  71 ; Time per epoch:  3.1104233264923096 ; Loss_train:  [[0.11471108]
 [0.01414439]] ; Loss_test [[0.11290176]
 [0.01708013]]
training finished
72
Epoch:  72 ; Time per epoch:  3.1052212715148926 ; Loss_train:  [[0.11397559]
 [0.01466842]] ; Loss_test [[0.11224975]
 [0.01769407]]
training finished
73
Epoch:  73 ; Time per epoch:  3.149174451828003 ; Loss_train:  [[0.11505041]
 [0.01360626]] ; Loss_test [[0.11328194]
 [0.01650956]]
training finished
74
Epoch:  74 ; Time per epoch:  3.120236873626709 ; Loss_train:  [[0.11312619]
 [0.013519  ]] ; Loss_test [[0.11134173]
 [0.01656495]]
training finished
75
Epoch:  75 ; Time per epoch:  3.1259195804595947 ; Loss_train:  [[0.11610847]
 [0.01352156]] ; Loss_test [[0.11423999]
 [0.01651995]]
training finished
76
Epoch:  76 ; Time per epoch:  3.1221978664398193 ; Loss_train:  [[0.11054236]
 [0.01397382]] ; Loss_test [[0.10857356]
 [0.01705918]]
training finished
77
Epoch:  77 ; Time per epoch:  3.1279587745666504 ; Loss_train:  [[0.11458052]
 [0.0137486 ]] ; Loss_test [[0.1129287 ]
 [0.01685015]]
training finished
78
Epoch:  78 ; Time per epoch:  3.1089377403259277 ; Loss_train:  [[0.11781494]
 [0.01339549]] ; Loss_test [[0.11611172]
 [0.01647055]]
training finished
79
Epoch:  79 ; Time per epoch:  3.125012159347534 ; Loss_train:  [[0.11166371]
 [0.01387783]] ; Loss_test [[0.10983627]
 [0.01698204]]
training finished
80
Epoch:  80 ; Time per epoch:  3.1098368167877197 ; Loss_train:  [[0.11606231]
 [0.01351819]] ; Loss_test [[0.11443777]
 [0.01662874]]
training finished
81
Epoch:  81 ; Time per epoch:  3.134672164916992 ; Loss_train:  [[0.11352748]
 [0.01377122]] ; Loss_test [[0.11169405]
 [0.01682611]]
training finished
82
Epoch:  82 ; Time per epoch:  3.2568717002868652 ; Loss_train:  [[0.11375095]
 [0.01373417]] ; Loss_test [[0.11185852]
 [0.01679516]]
training finished
83
Epoch:  83 ; Time per epoch:  3.1283061504364014 ; Loss_train:  [[0.11482577]
 [0.01304736]] ; Loss_test [[0.11294395]
 [0.01611974]]
training finished
84
Epoch:  84 ; Time per epoch:  3.134632110595703 ; Loss_train:  [[0.11275749]
 [0.01375827]] ; Loss_test [[0.11108816]
 [0.01685987]]
training finished
85
Epoch:  85 ; Time per epoch:  3.0995304584503174 ; Loss_train:  [[0.1140037 ]
 [0.01333327]] ; Loss_test [[0.11227474]
 [0.01637791]]
training finished
86
Epoch:  86 ; Time per epoch:  3.109797477722168 ; Loss_train:  [[0.11451681]
 [0.01272647]] ; Loss_test [[0.11270387]
 [0.015814  ]]
training finished
87
Epoch:  87 ; Time per epoch:  3.1157822608947754 ; Loss_train:  [[0.11597226]
 [0.01386536]] ; Loss_test [[0.11424847]
 [0.01697404]]
training finished
88
Epoch:  88 ; Time per epoch:  3.1136627197265625 ; Loss_train:  [[0.11440303]
 [0.01308167]] ; Loss_test [[0.11263817]
 [0.01636488]]
training finished
89
Epoch:  89 ; Time per epoch:  3.117694139480591 ; Loss_train:  [[0.1163542 ]
 [0.01328268]] ; Loss_test [[0.11469598]
 [0.01650006]]
training finished
90
Epoch:  90 ; Time per epoch:  3.1176140308380127 ; Loss_train:  [[0.117699  ]
 [0.01355354]] ; Loss_test [[0.1159661]
 [0.016755 ]]
training finished
91
Epoch:  91 ; Time per epoch:  3.1108076572418213 ; Loss_train:  [[0.11430683]
 [0.01361878]] ; Loss_test [[0.1126707 ]
 [0.01686366]]
training finished
92
Epoch:  92 ; Time per epoch:  3.0971648693084717 ; Loss_train:  [[0.11332831]
 [0.013816  ]] ; Loss_test [[0.11179289]
 [0.01705865]]
training finished
93
Epoch:  93 ; Time per epoch:  3.1371567249298096 ; Loss_train:  [[0.11535642]
 [0.01379509]] ; Loss_test [[0.11366524]
 [0.01698066]]
training finished
94
Epoch:  94 ; Time per epoch:  3.1070055961608887 ; Loss_train:  [[0.11534738]
 [0.01321965]] ; Loss_test [[0.1136375]
 [0.016426 ]]
training finished
95
Epoch:  95 ; Time per epoch:  3.1325125694274902 ; Loss_train:  [[0.11594617]
 [0.01491877]] ; Loss_test [[0.11410949]
 [0.01810456]]
training finished
96
Epoch:  96 ; Time per epoch:  3.106503486633301 ; Loss_train:  [[0.11521531]
 [0.01315706]] ; Loss_test [[0.1135364 ]
 [0.01645659]]
training finished
97
Epoch:  97 ; Time per epoch:  3.1290512084960938 ; Loss_train:  [[0.11857197]
 [0.01311903]] ; Loss_test [[0.11663501]
 [0.01633181]]
training finished
98
Epoch:  98 ; Time per epoch:  3.115410804748535 ; Loss_train:  [[0.11590497]
 [0.01342914]] ; Loss_test [[0.11423807]
 [0.01670041]]
training finished
99
Epoch:  99 ; Time per epoch:  3.1246893405914307 ; Loss_train:  [[0.11739787]
 [0.01345437]] ; Loss_test [[0.11558103]
 [0.01668169]]
training finished
100
Epoch:  100 ; Time per epoch:  3.1348962783813477 ; Loss_train:  [[0.11726687]
 [0.01330342]] ; Loss_test [[0.11533005]
 [0.01649764]]
training finished
101
Epoch:  101 ; Time per epoch:  3.1163852214813232 ; Loss_train:  [[0.11679269]
 [0.0142552 ]] ; Loss_test [[0.11503495]
 [0.01745958]]
training finished
102
Epoch:  102 ; Time per epoch:  3.113206148147583 ; Loss_train:  [[0.1138141 ]
 [0.01501565]] ; Loss_test [[0.11204959]
 [0.01816207]]
training finished
103
Epoch:  103 ; Time per epoch:  3.1075053215026855 ; Loss_train:  [[0.11718692]
 [0.01306385]] ; Loss_test [[0.11542309]
 [0.01633393]]
training finished
104
Epoch:  104 ; Time per epoch:  3.11177134513855 ; Loss_train:  [[0.11680612]
 [0.01356954]] ; Loss_test [[0.11503925]
 [0.01694137]]
training finished
105
Epoch:  105 ; Time per epoch:  3.1084847450256348 ; Loss_train:  [[0.11669469]
 [0.01348563]] ; Loss_test [[0.11498469]
 [0.01682763]]
training finished
106
Epoch:  106 ; Time per epoch:  3.119659900665283 ; Loss_train:  [[0.11732491]
 [0.01354647]] ; Loss_test [[0.11561738]
 [0.01687643]]
training finished
107
Epoch:  107 ; Time per epoch:  3.0993659496307373 ; Loss_train:  [[0.11542238]
 [0.01385946]] ; Loss_test [[0.11368468]
 [0.01721934]]
training finished
108
Epoch:  108 ; Time per epoch:  3.1082000732421875 ; Loss_train:  [[0.11874403]
 [0.01424408]] ; Loss_test [[0.11690393]
 [0.01743639]]
training finished
109
Epoch:  109 ; Time per epoch:  3.253035306930542 ; Loss_train:  [[0.11847829]
 [0.01382476]] ; Loss_test [[0.11674891]
 [0.01717723]]
training finished
110
Epoch:  110 ; Time per epoch:  3.234541654586792 ; Loss_train:  [[0.11647113]
 [0.01463624]] ; Loss_test [[0.11473096]
 [0.01794731]]
training finished
111
Epoch:  111 ; Time per epoch:  3.129206418991089 ; Loss_train:  [[0.11497527]
 [0.01333078]] ; Loss_test [[0.11318553]
 [0.0166541 ]]
training finished
112
Epoch:  112 ; Time per epoch:  3.1058671474456787 ; Loss_train:  [[0.11852904]
 [0.0139678 ]] ; Loss_test [[0.11676835]
 [0.01723762]]
training finished
113
Epoch:  113 ; Time per epoch:  3.1112020015716553 ; Loss_train:  [[0.11800195]
 [0.01432837]] ; Loss_test [[0.11624452]
 [0.01760943]]
training finished
114
Epoch:  114 ; Time per epoch:  3.1124634742736816 ; Loss_train:  [[0.11521582]
 [0.01409527]] ; Loss_test [[0.11332802]
 [0.01745502]]
training finished
115
Epoch:  115 ; Time per epoch:  3.1045355796813965 ; Loss_train:  [[0.11822464]
 [0.01500777]] ; Loss_test [[0.11632454]
 [0.01825077]]
training finished
116
Epoch:  116 ; Time per epoch:  3.1128926277160645 ; Loss_train:  [[0.11689342]
 [0.01398056]] ; Loss_test [[0.1151062 ]
 [0.01729242]]
training finished
117
Epoch:  117 ; Time per epoch:  3.103524684906006 ; Loss_train:  [[0.11643883]
 [0.01288347]] ; Loss_test [[0.11470878]
 [0.0162823 ]]
training finished
118
Epoch:  118 ; Time per epoch:  3.103710174560547 ; Loss_train:  [[0.11781222]
 [0.01484979]] ; Loss_test [[0.11590659]
 [0.01805728]]
training finished
119
Epoch:  119 ; Time per epoch:  3.1173276901245117 ; Loss_train:  [[0.11771886]
 [0.01340212]] ; Loss_test [[0.11582441]
 [0.01677351]]
training finished
120
Epoch:  120 ; Time per epoch:  3.115774631500244 ; Loss_train:  [[0.11811519]
 [0.01382376]] ; Loss_test [[0.11620838]
 [0.0171807 ]]
training finished
121
Epoch:  121 ; Time per epoch:  3.1159873008728027 ; Loss_train:  [[0.1172985 ]
 [0.01375904]] ; Loss_test [[0.11539766]
 [0.01707062]]
training finished
122
Epoch:  122 ; Time per epoch:  3.119016170501709 ; Loss_train:  [[0.11646555]
 [0.01318208]] ; Loss_test [[0.11451891]
 [0.01654254]]
training finished
123
Epoch:  123 ; Time per epoch:  3.1120431423187256 ; Loss_train:  [[0.11633203]
 [0.01351781]] ; Loss_test [[0.11441427]
 [0.01690016]]
training finished
124
Epoch:  124 ; Time per epoch:  3.096292495727539 ; Loss_train:  [[0.11609083]
 [0.01386008]] ; Loss_test [[0.1142134 ]
 [0.01724693]]
training finished
125
Epoch:  125 ; Time per epoch:  3.107649564743042 ; Loss_train:  [[0.11783521]
 [0.01372021]] ; Loss_test [[0.11587054]
 [0.01710594]]
training finished
126
Epoch:  126 ; Time per epoch:  3.1133439540863037 ; Loss_train:  [[0.11750906]
 [0.01431629]] ; Loss_test [[0.11562034]
 [0.01769707]]
training finished
127
Epoch:  127 ; Time per epoch:  3.112301826477051 ; Loss_train:  [[0.11726559]
 [0.01379963]] ; Loss_test [[0.11541551]
 [0.01720527]]
training finished
128
Epoch:  128 ; Time per epoch:  3.0959222316741943 ; Loss_train:  [[0.1176909 ]
 [0.01335796]] ; Loss_test [[0.11574332]
 [0.01677233]]
training finished
129
Epoch:  129 ; Time per epoch:  3.113532781600952 ; Loss_train:  [[0.11738437]
 [0.01434033]] ; Loss_test [[0.11549781]
 [0.01768008]]
training finished
130
Epoch:  130 ; Time per epoch:  3.0992302894592285 ; Loss_train:  [[0.11909302]
 [0.01300762]] ; Loss_test [[0.11717913]
 [0.01645586]]
training finished
131
Epoch:  131 ; Time per epoch:  3.1085867881774902 ; Loss_train:  [[0.11991661]
 [0.01518028]] ; Loss_test [[0.11796836]
 [0.01846267]]
training finished
132
Epoch:  132 ; Time per epoch:  3.1017069816589355 ; Loss_train:  [[0.11839865]
 [0.01358151]] ; Loss_test [[0.11654323]
 [0.01705123]]
training finished
133
Epoch:  133 ; Time per epoch:  3.123288154602051 ; Loss_train:  [[0.11838276]
 [0.01440556]] ; Loss_test [[0.11646416]
 [0.01775047]]
training finished
134
Epoch:  134 ; Time per epoch:  3.1218411922454834 ; Loss_train:  [[0.11849186]
 [0.01500077]] ; Loss_test [[0.11670501]
 [0.01838142]]
training finished
135
Epoch:  135 ; Time per epoch:  3.246641159057617 ; Loss_train:  [[0.11851217]
 [0.01349237]] ; Loss_test [[0.11657764]
 [0.01691775]]
training finished
136
Epoch:  136 ; Time per epoch:  3.1103739738464355 ; Loss_train:  [[0.11794578]
 [0.01461383]] ; Loss_test [[0.11608106]
 [0.01794343]]
training finished
137
Epoch:  137 ; Time per epoch:  3.1140761375427246 ; Loss_train:  [[0.11876731]
 [0.01499442]] ; Loss_test [[0.11693736]
 [0.0183264 ]]
training finished
138
Epoch:  138 ; Time per epoch:  3.1109633445739746 ; Loss_train:  [[0.11727263]
 [0.0148784 ]] ; Loss_test [[0.11555906]
 [0.01832687]]
training finished
139
Epoch:  139 ; Time per epoch:  3.118011474609375 ; Loss_train:  [[0.11790983]
 [0.01482546]] ; Loss_test [[0.11609966]
 [0.01828871]]
training finished
140
Epoch:  140 ; Time per epoch:  3.2566049098968506 ; Loss_train:  [[0.11829692]
 [0.01376842]] ; Loss_test [[0.11649007]
 [0.01724237]]
training finished
141
Epoch:  141 ; Time per epoch:  3.1289875507354736 ; Loss_train:  [[0.11991207]
 [0.0160024 ]] ; Loss_test [[0.11799848]
 [0.01935393]]
training finished
142
Epoch:  142 ; Time per epoch:  3.1045761108398438 ; Loss_train:  [[0.11729701]
 [0.01457495]] ; Loss_test [[0.11538833]
 [0.01797938]]
training finished
143
Epoch:  143 ; Time per epoch:  3.1027302742004395 ; Loss_train:  [[0.11914369]
 [0.014234  ]] ; Loss_test [[0.11731879]
 [0.01766061]]
training finished
144
Epoch:  144 ; Time per epoch:  3.1336162090301514 ; Loss_train:  [[0.11852787]
 [0.01367732]] ; Loss_test [[0.11662695]
 [0.01709485]]
training finished
145
Epoch:  145 ; Time per epoch:  3.1239514350891113 ; Loss_train:  [[0.11889561]
 [0.01351738]] ; Loss_test [[0.11704802]
 [0.01706993]]
training finished
146
Epoch:  146 ; Time per epoch:  3.1139445304870605 ; Loss_train:  [[0.1178094 ]
 [0.01465613]] ; Loss_test [[0.11598544]
 [0.0180815 ]]
training finished
147
Epoch:  147 ; Time per epoch:  3.109797477722168 ; Loss_train:  [[0.11695473]
 [0.01412329]] ; Loss_test [[0.11513647]
 [0.0176835 ]]
training finished
148
Epoch:  148 ; Time per epoch:  3.1075119972229004 ; Loss_train:  [[0.11958607]
 [0.01523852]] ; Loss_test [[0.11785179]
 [0.01870549]]
training finished
149
Epoch:  149 ; Time per epoch:  3.1031529903411865 ; Loss_train:  [[0.11959556]
 [0.01515393]] ; Loss_test [[0.11775427]
 [0.01853616]]
training finished
150
Epoch:  150 ; Time per epoch:  3.2471303939819336 ; Loss_train:  [[0.11919226]
 [0.01576967]] ; Loss_test [[0.11734126]
 [0.01910574]]
training finished
151
Epoch:  151 ; Time per epoch:  3.1176509857177734 ; Loss_train:  [[0.11877967]
 [0.01514099]] ; Loss_test [[0.1169138 ]
 [0.01857621]]
training finished
152
Epoch:  152 ; Time per epoch:  3.108086109161377 ; Loss_train:  [[0.11955165]
 [0.01611565]] ; Loss_test [[0.11769497]
 [0.01943772]]
training finished
153
Epoch:  153 ; Time per epoch:  3.2501683235168457 ; Loss_train:  [[0.11886563]
 [0.01488252]] ; Loss_test [[0.11697336]
 [0.01829897]]
training finished
154
Epoch:  154 ; Time per epoch:  3.100497007369995 ; Loss_train:  [[0.11850037]
 [0.01459256]] ; Loss_test [[0.11666008]
 [0.01804458]]
training finished
155
Epoch:  155 ; Time per epoch:  3.129939556121826 ; Loss_train:  [[0.11933164]
 [0.01481374]] ; Loss_test [[0.11749927]
 [0.01826927]]
training finished
156
Epoch:  156 ; Time per epoch:  3.1045548915863037 ; Loss_train:  [[0.11897592]
 [0.01425815]] ; Loss_test [[0.11702929]
 [0.01770181]]
training finished
157
Epoch:  157 ; Time per epoch:  3.0994248390197754 ; Loss_train:  [[0.11906531]
 [0.01449641]] ; Loss_test [[0.11719803]
 [0.0179373 ]]
training finished
158
Epoch:  158 ; Time per epoch:  3.1148083209991455 ; Loss_train:  [[0.11948834]
 [0.01471933]] ; Loss_test [[0.11763804]
 [0.01812481]]
training finished
159
Epoch:  159 ; Time per epoch:  3.1258487701416016 ; Loss_train:  [[0.11913678]
 [0.01451486]] ; Loss_test [[0.1172234 ]
 [0.01798205]]
training finished
160
Epoch:  160 ; Time per epoch:  3.249652624130249 ; Loss_train:  [[0.11976305]
 [0.01484024]] ; Loss_test [[0.11786865]
 [0.01829001]]
training finished
161
Epoch:  161 ; Time per epoch:  3.117528200149536 ; Loss_train:  [[0.11925247]
 [0.01521581]] ; Loss_test [[0.11739167]
 [0.01861726]]
training finished
162
Epoch:  162 ; Time per epoch:  3.0976123809814453 ; Loss_train:  [[0.12016626]
 [0.01568082]] ; Loss_test [[0.11829655]
 [0.01905666]]
training finished
163
Epoch:  163 ; Time per epoch:  3.242795705795288 ; Loss_train:  [[0.11940768]
 [0.01506931]] ; Loss_test [[0.11749303]
 [0.0185148 ]]
training finished
164
Epoch:  164 ; Time per epoch:  3.122180461883545 ; Loss_train:  [[0.11950293]
 [0.01491595]] ; Loss_test [[0.1176402]
 [0.0184013]]
training finished
165
Epoch:  165 ; Time per epoch:  3.1102731227874756 ; Loss_train:  [[0.1222745 ]
 [0.01622668]] ; Loss_test [[0.12035658]
 [0.01956657]]
training finished
166
Epoch:  166 ; Time per epoch:  3.1162452697753906 ; Loss_train:  [[0.11975078]
 [0.0147759 ]] ; Loss_test [[0.11783466]
 [0.01823344]]
training finished
167
Epoch:  167 ; Time per epoch:  3.1177029609680176 ; Loss_train:  [[0.11986693]
 [0.01456728]] ; Loss_test [[0.11799144]
 [0.01803262]]
training finished
168
Epoch:  168 ; Time per epoch:  3.1084659099578857 ; Loss_train:  [[0.12034434]
 [0.01567826]] ; Loss_test [[0.11849049]
 [0.01910644]]
training finished
169
Epoch:  169 ; Time per epoch:  3.118849515914917 ; Loss_train:  [[0.1196241 ]
 [0.01523808]] ; Loss_test [[0.11776654]
 [0.01861881]]
training finished
170
Epoch:  170 ; Time per epoch:  3.1347968578338623 ; Loss_train:  [[0.11949429]
 [0.01485774]] ; Loss_test [[0.11759447]
 [0.0182501 ]]
training finished
171
Epoch:  171 ; Time per epoch:  3.096320629119873 ; Loss_train:  [[0.11963403]
 [0.01593195]] ; Loss_test [[0.11776141]
 [0.0192554 ]]
training finished
172
Epoch:  172 ; Time per epoch:  3.124509572982788 ; Loss_train:  [[0.12000993]
 [0.01492647]] ; Loss_test [[0.11811574]
 [0.01832465]]
training finished
173
Epoch:  173 ; Time per epoch:  3.1081905364990234 ; Loss_train:  [[0.1200368 ]
 [0.01511079]] ; Loss_test [[0.11813   ]
 [0.01852055]]
training finished
174
Epoch:  174 ; Time per epoch:  3.1233971118927 ; Loss_train:  [[0.11982532]
 [0.01564945]] ; Loss_test [[0.11795692]
 [0.01907421]]
training finished
175
Epoch:  175 ; Time per epoch:  3.1173579692840576 ; Loss_train:  [[0.1199324 ]
 [0.01561529]] ; Loss_test [[0.11807318]
 [0.01904123]]
training finished
176
Epoch:  176 ; Time per epoch:  3.1210920810699463 ; Loss_train:  [[0.12006176]
 [0.01601904]] ; Loss_test [[0.11814778]
 [0.01936259]]
training finished
177
Epoch:  177 ; Time per epoch:  3.114161252975464 ; Loss_train:  [[0.12114178]
 [0.01572133]] ; Loss_test [[0.11926723]
 [0.0191167 ]]
training finished
178
Epoch:  178 ; Time per epoch:  3.1129698753356934 ; Loss_train:  [[0.1192565 ]
 [0.01528535]] ; Loss_test [[0.11738972]
 [0.01877115]]
training finished
179
Epoch:  179 ; Time per epoch:  3.1151318550109863 ; Loss_train:  [[0.1197698 ]
 [0.01534443]] ; Loss_test [[0.11785332]
 [0.01880349]]
training finished
180
Epoch:  180 ; Time per epoch:  3.1050350666046143 ; Loss_train:  [[0.1203408 ]
 [0.01504875]] ; Loss_test [[0.11840194]
 [0.01851703]]
training finished
181
Epoch:  181 ; Time per epoch:  3.129324436187744 ; Loss_train:  [[0.12106732]
 [0.01499722]] ; Loss_test [[0.1191673 ]
 [0.01849904]]
training finished
182
Epoch:  182 ; Time per epoch:  3.1179676055908203 ; Loss_train:  [[0.11989289]
 [0.01508408]] ; Loss_test [[0.11798993]
 [0.01859744]]
training finished
183
Epoch:  183 ; Time per epoch:  3.101829767227173 ; Loss_train:  [[0.12082523]
 [0.01469092]] ; Loss_test [[0.11891141]
 [0.01818438]]
training finished
184
Epoch:  184 ; Time per epoch:  3.1074187755584717 ; Loss_train:  [[0.1199422 ]
 [0.01450537]] ; Loss_test [[0.1180321 ]
 [0.01803465]]
training finished
185
Epoch:  185 ; Time per epoch:  5.517215013504028 ; Loss_train:  [[0.12037497]
 [0.01532406]] ; Loss_test [[0.11849651]
 [0.01877668]]
training finished
186
Epoch:  186 ; Time per epoch:  3.1120550632476807 ; Loss_train:  [[0.12070599]
 [0.0151526 ]] ; Loss_test [[0.11881121]
 [0.01862077]]
training finished
187
Epoch:  187 ; Time per epoch:  3.1043715476989746 ; Loss_train:  [[0.12033711]
 [0.01553594]] ; Loss_test [[0.11842894]
 [0.01898845]]
training finished
188
Epoch:  188 ; Time per epoch:  3.129502534866333 ; Loss_train:  [[0.12089404]
 [0.01549044]] ; Loss_test [[0.11899543]
 [0.01894409]]
training finished
189
Epoch:  189 ; Time per epoch:  3.1151492595672607 ; Loss_train:  [[0.12035365]
 [0.01562252]] ; Loss_test [[0.118469  ]
 [0.01906954]]
training finished
190
Epoch:  190 ; Time per epoch:  3.115206003189087 ; Loss_train:  [[0.12065491]
 [0.01479952]] ; Loss_test [[0.11872102]
 [0.018329  ]]
training finished
191
Epoch:  191 ; Time per epoch:  3.1045470237731934 ; Loss_train:  [[0.11976545]
 [0.01492369]] ; Loss_test [[0.11785205]
 [0.01843233]]
training finished
192
Epoch:  192 ; Time per epoch:  3.1188855171203613 ; Loss_train:  [[0.11991736]
 [0.0153773 ]] ; Loss_test [[0.11806604]
 [0.01886373]]
training finished
193
Epoch:  193 ; Time per epoch:  3.11728835105896 ; Loss_train:  [[0.12000954]
 [0.01573763]] ; Loss_test [[0.11814019]
 [0.01920397]]
training finished
194
Epoch:  194 ; Time per epoch:  3.1055550575256348 ; Loss_train:  [[0.12022757]
 [0.01508326]] ; Loss_test [[0.11829368]
 [0.01860031]]
training finished
195
Epoch:  195 ; Time per epoch:  3.121073007583618 ; Loss_train:  [[0.12063818]
 [0.01551193]] ; Loss_test [[0.1187463 ]
 [0.01895893]]
training finished
196
Epoch:  196 ; Time per epoch:  3.1117303371429443 ; Loss_train:  [[0.12076072]
 [0.01566827]] ; Loss_test [[0.11889174]
 [0.01913659]]
training finished
197
Epoch:  197 ; Time per epoch:  3.136237382888794 ; Loss_train:  [[0.12040007]
 [0.01545621]] ; Loss_test [[0.11853524]
 [0.01895672]]
training finished
198
Epoch:  198 ; Time per epoch:  3.1221885681152344 ; Loss_train:  [[0.12091395]
 [0.01529724]] ; Loss_test [[0.11903256]
 [0.01880947]]
training finished
199
Epoch:  199 ; Time per epoch:  3.100100517272949 ; Loss_train:  [[0.12081528]
 [0.01528361]] ; Loss_test [[0.11893807]
 [0.01877758]]
training finished
200
Epoch:  200 ; Time per epoch:  3.2360589504241943 ; Loss_train:  [[0.12124044]
 [0.01604086]] ; Loss_test [[0.11936109]
 [0.01948012]]
training finished
201
Epoch:  201 ; Time per epoch:  3.1196494102478027 ; Loss_train:  [[0.12076388]
 [0.01531462]] ; Loss_test [[0.11884774]
 [0.01879688]]
training finished
202
Epoch:  202 ; Time per epoch:  3.094130039215088 ; Loss_train:  [[0.12015068]
 [0.01451014]] ; Loss_test [[0.11825017]
 [0.0180651 ]]
training finished
203
Epoch:  203 ; Time per epoch:  3.117114543914795 ; Loss_train:  [[0.12036265]
 [0.0154065 ]] ; Loss_test [[0.11849124]
 [0.01890049]]
training finished
204
Epoch:  204 ; Time per epoch:  3.117440700531006 ; Loss_train:  [[0.12098881]
 [0.01551083]] ; Loss_test [[0.11907215]
 [0.01900848]]
training finished
205
Epoch:  205 ; Time per epoch:  3.126582145690918 ; Loss_train:  [[0.12139738]
 [0.01570506]] ; Loss_test [[0.11949166]
 [0.01919487]]
training finished
206
Epoch:  206 ; Time per epoch:  3.1026406288146973 ; Loss_train:  [[0.12102449]
 [0.01581777]] ; Loss_test [[0.11912095]
 [0.01930954]]
training finished
207
Epoch:  207 ; Time per epoch:  3.102067232131958 ; Loss_train:  [[0.12063248]
 [0.01608988]] ; Loss_test [[0.11876031]
 [0.01954799]]
training finished
208
Epoch:  208 ; Time per epoch:  3.1107943058013916 ; Loss_train:  [[0.12074701]
 [0.01626019]] ; Loss_test [[0.1188902 ]
 [0.01973744]]
training finished
209
Epoch:  209 ; Time per epoch:  3.0964884757995605 ; Loss_train:  [[0.12064859]
 [0.01524644]] ; Loss_test [[0.1187835 ]
 [0.01880662]]
training finished
210
Epoch:  210 ; Time per epoch:  3.2402279376983643 ; Loss_train:  [[0.11989921]
 [0.0151548 ]] ; Loss_test [[0.11800438]
 [0.01869072]]
training finished
211
Epoch:  211 ; Time per epoch:  3.1051149368286133 ; Loss_train:  [[0.12059189]
 [0.01533432]] ; Loss_test [[0.11871178]
 [0.01884817]]
training finished
212
Epoch:  212 ; Time per epoch:  3.117260217666626 ; Loss_train:  [[0.12074962]
 [0.01560891]] ; Loss_test [[0.11886983]
 [0.01909974]]
training finished
213
Epoch:  213 ; Time per epoch:  3.122751474380493 ; Loss_train:  [[0.12128884]
 [0.01620973]] ; Loss_test [[0.11940012]
 [0.01966506]]
training finished
214
Epoch:  214 ; Time per epoch:  3.253926992416382 ; Loss_train:  [[0.12088925]
 [0.01566116]] ; Loss_test [[0.11901422]
 [0.01916877]]
training finished
215
Epoch:  215 ; Time per epoch:  3.1278581619262695 ; Loss_train:  [[0.12081249]
 [0.01570816]] ; Loss_test [[0.11891833]
 [0.01920404]]
training finished
216
Epoch:  216 ; Time per epoch:  3.118713617324829 ; Loss_train:  [[0.12068735]
 [0.0155667 ]] ; Loss_test [[0.11882568]
 [0.01908498]]
training finished
217
Epoch:  217 ; Time per epoch:  3.10422945022583 ; Loss_train:  [[0.12014227]
 [0.01544741]] ; Loss_test [[0.11827521]
 [0.01897737]]
training finished
218
Epoch:  218 ; Time per epoch:  3.123023509979248 ; Loss_train:  [[0.12052017]
 [0.01565859]] ; Loss_test [[0.11864503]
 [0.01915005]]
training finished
219
Epoch:  219 ; Time per epoch:  3.100886344909668 ; Loss_train:  [[0.12097687]
 [0.01525302]] ; Loss_test [[0.11910411]
 [0.01878353]]
training finished
220
Epoch:  220 ; Time per epoch:  3.102281093597412 ; Loss_train:  [[0.12089124]
 [0.01558868]] ; Loss_test [[0.11899454]
 [0.01907187]]
training finished
221
Epoch:  221 ; Time per epoch:  3.1021721363067627 ; Loss_train:  [[0.12044511]
 [0.01519187]] ; Loss_test [[0.11852431]
 [0.01870695]]
training finished
222
Epoch:  222 ; Time per epoch:  3.239100217819214 ; Loss_train:  [[0.12061936]
 [0.01509418]] ; Loss_test [[0.11874846]
 [0.01861896]]
training finished
223
Epoch:  223 ; Time per epoch:  5.5262651443481445 ; Loss_train:  [[0.12039409]
 [0.01535483]] ; Loss_test [[0.11850508]
 [0.0188891 ]]
training finished
224
Epoch:  224 ; Time per epoch:  3.1042473316192627 ; Loss_train:  [[0.12077392]
 [0.01546488]] ; Loss_test [[0.11891388]
 [0.01897005]]
training finished
225
Epoch:  225 ; Time per epoch:  3.110161304473877 ; Loss_train:  [[0.12123553]
 [0.01543425]] ; Loss_test [[0.11934773]
 [0.01893911]]
training finished
226
Epoch:  226 ; Time per epoch:  3.106020450592041 ; Loss_train:  [[0.12028693]
 [0.01543518]] ; Loss_test [[0.11841916]
 [0.0189689 ]]
training finished
227
Epoch:  227 ; Time per epoch:  3.103797674179077 ; Loss_train:  [[0.12091015]
 [0.01544832]] ; Loss_test [[0.11901735]
 [0.01897563]]
training finished
228
Epoch:  228 ; Time per epoch:  3.106886625289917 ; Loss_train:  [[0.12116443]
 [0.01611518]] ; Loss_test [[0.11927632]
 [0.01958149]]
training finished
229
Epoch:  229 ; Time per epoch:  3.1044673919677734 ; Loss_train:  [[0.120756  ]
 [0.01521738]] ; Loss_test [[0.11885382]
 [0.01873792]]
training finished
230
Epoch:  230 ; Time per epoch:  3.1131436824798584 ; Loss_train:  [[0.12049991]
 [0.01537653]] ; Loss_test [[0.1186072]
 [0.0188844]]
training finished
231
Epoch:  231 ; Time per epoch:  3.109849452972412 ; Loss_train:  [[0.12037099]
 [0.01508408]] ; Loss_test [[0.11847769]
 [0.01860316]]
training finished
232
Epoch:  232 ; Time per epoch:  3.108433723449707 ; Loss_train:  [[0.12018797]
 [0.01566515]] ; Loss_test [[0.11831167]
 [0.01913779]]
training finished
233
Epoch:  233 ; Time per epoch:  3.134744644165039 ; Loss_train:  [[0.12098545]
 [0.015297  ]] ; Loss_test [[0.11911552]
 [0.01881812]]
training finished
234
Epoch:  234 ; Time per epoch:  3.1225457191467285 ; Loss_train:  [[0.12086339]
 [0.01548314]] ; Loss_test [[0.11895306]
 [0.0189804 ]]
training finished
235
Epoch:  235 ; Time per epoch:  3.1296846866607666 ; Loss_train:  [[0.12004273]
 [0.01553641]] ; Loss_test [[0.11816216]
 [0.0190412 ]]
training finished
236
Epoch:  236 ; Time per epoch:  3.110243320465088 ; Loss_train:  [[0.1208355 ]
 [0.01531411]] ; Loss_test [[0.11898006]
 [0.01884863]]
training finished
237
Epoch:  237 ; Time per epoch:  3.103210210800171 ; Loss_train:  [[0.12105289]
 [0.01581854]] ; Loss_test [[0.11917888]
 [0.01931174]]
training finished
238
Epoch:  238 ; Time per epoch:  3.1134822368621826 ; Loss_train:  [[0.12134586]
 [0.01563616]] ; Loss_test [[0.11945322]
 [0.01913467]]
training finished
239
Epoch:  239 ; Time per epoch:  3.239225149154663 ; Loss_train:  [[0.12082898]
 [0.01581953]] ; Loss_test [[0.11894599]
 [0.01930099]]
training finished
240
Epoch:  240 ; Time per epoch:  3.123476028442383 ; Loss_train:  [[0.12099399]
 [0.01581201]] ; Loss_test [[0.1191037 ]
 [0.01929258]]
training finished
241
Epoch:  241 ; Time per epoch:  3.099358081817627 ; Loss_train:  [[0.12080266]
 [0.01565295]] ; Loss_test [[0.11891419]
 [0.01915174]]
training finished
242
Epoch:  242 ; Time per epoch:  3.1220386028289795 ; Loss_train:  [[0.12116535]
 [0.01585191]] ; Loss_test [[0.11929063]
 [0.01935156]]
training finished
243
Epoch:  243 ; Time per epoch:  3.115947723388672 ; Loss_train:  [[0.12091134]
 [0.01543741]] ; Loss_test [[0.11902016]
 [0.01896016]]
training finished
244
Epoch:  244 ; Time per epoch:  3.1096737384796143 ; Loss_train:  [[0.12092093]
 [0.01546991]] ; Loss_test [[0.11901471]
 [0.01899257]]
training finished
245
Epoch:  245 ; Time per epoch:  3.112365484237671 ; Loss_train:  [[0.12109267]
 [0.01581564]] ; Loss_test [[0.1191826 ]
 [0.01930522]]
training finished
246
Epoch:  246 ; Time per epoch:  3.1137213706970215 ; Loss_train:  [[0.12089409]
 [0.01529542]] ; Loss_test [[0.11899532]
 [0.01882421]]
training finished
247
Epoch:  247 ; Time per epoch:  3.23301362991333 ; Loss_train:  [[0.12102249]
 [0.01567926]] ; Loss_test [[0.11912452]
 [0.01918481]]
training finished
248
Epoch:  248 ; Time per epoch:  3.133484363555908 ; Loss_train:  [[0.12086447]
 [0.01568343]] ; Loss_test [[0.11896792]
 [0.01918981]]
training finished
249
Epoch:  249 ; Time per epoch:  3.1054787635803223 ; Loss_train:  [[0.12112731]
 [0.01563137]] ; Loss_test [[0.11923639]
 [0.0191528 ]]
training finished
250
Epoch:  250 ; Time per epoch:  3.1033897399902344 ; Loss_train:  [[0.12099779]
 [0.0155894 ]] ; Loss_test [[0.11911546]
 [0.01910838]]
training finished
251
Epoch:  251 ; Time per epoch:  3.10420298576355 ; Loss_train:  [[0.12102018]
 [0.01547437]] ; Loss_test [[0.11913483]
 [0.01900998]]
training finished
252
Epoch:  252 ; Time per epoch:  3.105175018310547 ; Loss_train:  [[0.12084984]
 [0.0158822 ]] ; Loss_test [[0.1189645 ]
 [0.01938172]]
training finished
253
Epoch:  253 ; Time per epoch:  3.1123204231262207 ; Loss_train:  [[0.12085929]
 [0.01554478]] ; Loss_test [[0.11896893]
 [0.0190657 ]]
training finished
254
Epoch:  254 ; Time per epoch:  3.121381998062134 ; Loss_train:  [[0.12093653]
 [0.01570178]] ; Loss_test [[0.11904702]
 [0.01922526]]
training finished
255
Epoch:  255 ; Time per epoch:  3.096421241760254 ; Loss_train:  [[0.12085538]
 [0.01544644]] ; Loss_test [[0.11897696]
 [0.01898894]]
training finished
256
Epoch:  256 ; Time per epoch:  3.114027500152588 ; Loss_train:  [[0.12127852]
 [0.01546131]] ; Loss_test [[0.11941283]
 [0.0190017 ]]
training finished
257
Epoch:  257 ; Time per epoch:  3.1079044342041016 ; Loss_train:  [[0.12103002]
 [0.01515407]] ; Loss_test [[0.11915093]
 [0.01871738]]
training finished
258
Epoch:  258 ; Time per epoch:  3.1072561740875244 ; Loss_train:  [[0.12096474]
 [0.0153783 ]] ; Loss_test [[0.11908065]
 [0.0189312 ]]
training finished
259
Epoch:  259 ; Time per epoch:  3.1092724800109863 ; Loss_train:  [[0.12095845]
 [0.01592741]] ; Loss_test [[0.11908595]
 [0.01943746]]
training finished
260
Epoch:  260 ; Time per epoch:  3.1115024089813232 ; Loss_train:  [[0.12104934]
 [0.01550922]] ; Loss_test [[0.11917792]
 [0.01903509]]
training finished
261
Epoch:  261 ; Time per epoch:  3.1110808849334717 ; Loss_train:  [[0.12079896]
 [0.01530939]] ; Loss_test [[0.11892933]
 [0.01884921]]
training finished
262
Epoch:  262 ; Time per epoch:  3.1019539833068848 ; Loss_train:  [[0.1209343 ]
 [0.01515859]] ; Loss_test [[0.11905379]
 [0.01870051]]
training finished
263
Epoch:  263 ; Time per epoch:  3.0994627475738525 ; Loss_train:  [[0.1211962 ]
 [0.01567769]] ; Loss_test [[0.11931247]
 [0.01918084]]
training finished
264
Epoch:  264 ; Time per epoch:  3.129586935043335 ; Loss_train:  [[0.12140786]
 [0.01574502]] ; Loss_test [[0.1195149 ]
 [0.01924348]]
training finished
265
Epoch:  265 ; Time per epoch:  3.1267879009246826 ; Loss_train:  [[0.12117049]
 [0.01563953]] ; Loss_test [[0.11926686]
 [0.01914995]]
training finished
266
Epoch:  266 ; Time per epoch:  3.1272966861724854 ; Loss_train:  [[0.12080078]
 [0.01569827]] ; Loss_test [[0.11889499]
 [0.01919335]]
training finished
267
Epoch:  267 ; Time per epoch:  3.1249141693115234 ; Loss_train:  [[0.1210712 ]
 [0.01554124]] ; Loss_test [[0.11917034]
 [0.01904423]]
training finished
268
Epoch:  268 ; Time per epoch:  3.112230062484741 ; Loss_train:  [[0.12101892]
 [0.01557067]] ; Loss_test [[0.11911374]
 [0.01906352]]
training finished
269
Epoch:  269 ; Time per epoch:  3.0882184505462646 ; Loss_train:  [[0.12072907]
 [0.01558923]] ; Loss_test [[0.11883203]
 [0.01908844]]
training finished
270
Epoch:  270 ; Time per epoch:  3.108811378479004 ; Loss_train:  [[0.12105944]
 [0.0155482 ]] ; Loss_test [[0.11915772]
 [0.01905615]]
training finished
271
Epoch:  271 ; Time per epoch:  3.1099209785461426 ; Loss_train:  [[0.12119076]
 [0.01569126]] ; Loss_test [[0.1192922]
 [0.0191876]]
training finished
272
Epoch:  272 ; Time per epoch:  3.2503607273101807 ; Loss_train:  [[0.12097077]
 [0.01543743]] ; Loss_test [[0.11906957]
 [0.01895109]]
training finished
273
Epoch:  273 ; Time per epoch:  3.139815092086792 ; Loss_train:  [[0.12112976]
 [0.01568006]] ; Loss_test [[0.11923568]
 [0.01918117]]
training finished
274
Epoch:  274 ; Time per epoch:  3.1343226432800293 ; Loss_train:  [[0.12096893]
 [0.01558182]] ; Loss_test [[0.11908195]
 [0.01908468]]
training finished
275
Epoch:  275 ; Time per epoch:  3.1143436431884766 ; Loss_train:  [[0.12122909]
 [0.01559348]] ; Loss_test [[0.11934244]
 [0.0191043 ]]
training finished
276
Epoch:  276 ; Time per epoch:  3.1021203994750977 ; Loss_train:  [[0.12110246]
 [0.015495  ]] ; Loss_test [[0.11920704]
 [0.01901268]]
training finished
277
Epoch:  277 ; Time per epoch:  3.1288890838623047 ; Loss_train:  [[0.12073874]
 [0.01538431]] ; Loss_test [[0.11884172]
 [0.01891086]]
training finished
278
Epoch:  278 ; Time per epoch:  3.1097826957702637 ; Loss_train:  [[0.12091431]
 [0.01533107]] ; Loss_test [[0.11901233]
 [0.01885882]]
training finished
279
Epoch:  279 ; Time per epoch:  3.094865083694458 ; Loss_train:  [[0.12121711]
 [0.01561597]] ; Loss_test [[0.11931824]
 [0.01912484]]
training finished
280
Epoch:  280 ; Time per epoch:  3.108891725540161 ; Loss_train:  [[0.1209546 ]
 [0.01546854]] ; Loss_test [[0.11906398]
 [0.0189852 ]]
training finished
281
Epoch:  281 ; Time per epoch:  3.112617015838623 ; Loss_train:  [[0.1208349 ]
 [0.01545869]] ; Loss_test [[0.11893867]
 [0.01898218]]
training finished
282
Epoch:  282 ; Time per epoch:  3.115999221801758 ; Loss_train:  [[0.12087332]
 [0.01575544]] ; Loss_test [[0.11898696]
 [0.01925845]]
training finished
283
Epoch:  283 ; Time per epoch:  3.1028599739074707 ; Loss_train:  [[0.12088152]
 [0.01556721]] ; Loss_test [[0.11898682]
 [0.01908095]]
training finished
284
Epoch:  284 ; Time per epoch:  3.1182749271392822 ; Loss_train:  [[0.12112372]
 [0.01553779]] ; Loss_test [[0.11922335]
 [0.0190546 ]]
training finished
285
Epoch:  285 ; Time per epoch:  3.139098644256592 ; Loss_train:  [[0.12102824]
 [0.01560518]] ; Loss_test [[0.1191329 ]
 [0.01911932]]
training finished
286
Epoch:  286 ; Time per epoch:  3.1278364658355713 ; Loss_train:  [[0.120858  ]
 [0.01553061]] ; Loss_test [[0.11895923]
 [0.01905007]]
training finished
287
Epoch:  287 ; Time per epoch:  3.1241908073425293 ; Loss_train:  [[0.12122851]
 [0.01581985]] ; Loss_test [[0.11933519]
 [0.01931485]]
training finished
288
Epoch:  288 ; Time per epoch:  3.111781358718872 ; Loss_train:  [[0.12089734]
 [0.01555757]] ; Loss_test [[0.11899801]
 [0.01907131]]
training finished
289
Epoch:  289 ; Time per epoch:  3.1183249950408936 ; Loss_train:  [[0.12087446]
 [0.0157659 ]] ; Loss_test [[0.11897713]
 [0.01926288]]
training finished
290
Epoch:  290 ; Time per epoch:  3.1221091747283936 ; Loss_train:  [[0.12106462]
 [0.01557819]] ; Loss_test [[0.1191679 ]
 [0.01909835]]
training finished
291
Epoch:  291 ; Time per epoch:  3.116342306137085 ; Loss_train:  [[0.12101118]
 [0.01549058]] ; Loss_test [[0.11911864]
 [0.01902379]]
training finished
292
Epoch:  292 ; Time per epoch:  3.104299783706665 ; Loss_train:  [[0.12100009]
 [0.01559383]] ; Loss_test [[0.11910148]
 [0.01911639]]
training finished
293
Epoch:  293 ; Time per epoch:  3.1142446994781494 ; Loss_train:  [[0.12112197]
 [0.01572762]] ; Loss_test [[0.11922681]
 [0.01924154]]
training finished
294
Epoch:  294 ; Time per epoch:  3.1131627559661865 ; Loss_train:  [[0.12109634]
 [0.01558673]] ; Loss_test [[0.11920226]
 [0.01911004]]
training finished
295
Epoch:  295 ; Time per epoch:  3.111788034439087 ; Loss_train:  [[0.12103552]
 [0.0154968 ]] ; Loss_test [[0.11913578]
 [0.01902164]]
training finished
296
Epoch:  296 ; Time per epoch:  3.109994649887085 ; Loss_train:  [[0.12103508]
 [0.01545103]] ; Loss_test [[0.11913531]
 [0.01897768]]
training finished
297
Epoch:  297 ; Time per epoch:  3.133702278137207 ; Loss_train:  [[0.12087951]
 [0.01537541]] ; Loss_test [[0.11897607]
 [0.01890578]]
training finished
298
Epoch:  298 ; Time per epoch:  3.1344263553619385 ; Loss_train:  [[0.12144946]
 [0.01571453]] ; Loss_test [[0.11953954]
 [0.01922311]]
training finished
299
Epoch:  299 ; Time per epoch:  3.1212735176086426 ; Loss_train:  [[0.12128275]
 [0.01553326]] ; Loss_test [[0.11937755]
 [0.01906174]]
training finished
300
Epoch:  300 ; Time per epoch:  3.110929489135742 ; Loss_train:  [[0.12120698]
 [0.01552073]] ; Loss_test [[0.11929727]
 [0.0190501 ]]
training finished
301
Epoch:  301 ; Time per epoch:  3.124321222305298 ; Loss_train:  [[0.12110297]
 [0.01552192]] ; Loss_test [[0.11919154]
 [0.01905017]]
training finished
302
Epoch:  302 ; Time per epoch:  3.1301722526550293 ; Loss_train:  [[0.12108508]
 [0.01562818]] ; Loss_test [[0.11917286]
 [0.01914592]]
training finished
303
Epoch:  303 ; Time per epoch:  3.1308364868164062 ; Loss_train:  [[0.12110359]
 [0.01570792]] ; Loss_test [[0.11919168]
 [0.01921817]]
training finished
304
Epoch:  304 ; Time per epoch:  3.1130754947662354 ; Loss_train:  [[0.12112036]
 [0.01573907]] ; Loss_test [[0.11920975]
 [0.01924763]]
training finished
305
Epoch:  305 ; Time per epoch:  3.1097538471221924 ; Loss_train:  [[0.12101233]
 [0.01572316]] ; Loss_test [[0.11909738]
 [0.01923156]]
training finished
306
Epoch:  306 ; Time per epoch:  3.2497239112854004 ; Loss_train:  [[0.1208114 ]
 [0.01558591]] ; Loss_test [[0.11889993]
 [0.01910288]]
training finished
307
Epoch:  307 ; Time per epoch:  3.099515199661255 ; Loss_train:  [[0.12104353]
 [0.01577439]] ; Loss_test [[0.11913447]
 [0.0192794 ]]
training finished
308
Epoch:  308 ; Time per epoch:  3.122459650039673 ; Loss_train:  [[0.12091738]
 [0.01552956]] ; Loss_test [[0.11900925]
 [0.01905232]]
training finished
309
Epoch:  309 ; Time per epoch:  3.1300926208496094 ; Loss_train:  [[0.12088723]
 [0.0153817 ]] ; Loss_test [[0.11897797]
 [0.01891788]]
training finished
310
Epoch:  310 ; Time per epoch:  3.13142728805542 ; Loss_train:  [[0.12100588]
 [0.01551027]] ; Loss_test [[0.11909758]
 [0.01904142]]
training finished
311
Epoch:  311 ; Time per epoch:  3.128943920135498 ; Loss_train:  [[0.12106799]
 [0.01567347]] ; Loss_test [[0.11916602]
 [0.01919566]]
training finished
312
Epoch:  312 ; Time per epoch:  3.10341477394104 ; Loss_train:  [[0.12108275]
 [0.01570795]] ; Loss_test [[0.11918335]
 [0.01922644]]
training finished
313
Epoch:  313 ; Time per epoch:  3.12750506401062 ; Loss_train:  [[0.12111381]
 [0.01575359]] ; Loss_test [[0.11921195]
 [0.01926703]]
training finished
314
Epoch:  314 ; Time per epoch:  3.1153855323791504 ; Loss_train:  [[0.1212381]
 [0.0158112]] ; Loss_test [[0.1193338 ]
 [0.01931859]]
training finished
315
Epoch:  315 ; Time per epoch:  3.1076252460479736 ; Loss_train:  [[0.12097321]
 [0.01562013]] ; Loss_test [[0.11906557]
 [0.01913916]]
training finished
316
Epoch:  316 ; Time per epoch:  3.12530255317688 ; Loss_train:  [[0.12104755]
 [0.01572333]] ; Loss_test [[0.11913977]
 [0.01923786]]
training finished
317
Epoch:  317 ; Time per epoch:  3.1314117908477783 ; Loss_train:  [[0.12123273]
 [0.01576593]] ; Loss_test [[0.11932218]
 [0.01927882]]
training finished
318
Epoch:  318 ; Time per epoch:  3.120218515396118 ; Loss_train:  [[0.12113398]
 [0.01571036]] ; Loss_test [[0.11922566]
 [0.01922593]]
training finished
319
Epoch:  319 ; Time per epoch:  3.1116039752960205 ; Loss_train:  [[0.12115882]
 [0.01562383]] ; Loss_test [[0.11924712]
 [0.01914216]]
training finished
320
Epoch:  320 ; Time per epoch:  3.098421096801758 ; Loss_train:  [[0.12122343]
 [0.01564661]] ; Loss_test [[0.11931879]
 [0.01916176]]
training finished
321
Epoch:  321 ; Time per epoch:  3.1237173080444336 ; Loss_train:  [[0.12117074]
 [0.01558288]] ; Loss_test [[0.11926869]
 [0.01910694]]
training finished
322
Epoch:  322 ; Time per epoch:  3.116086721420288 ; Loss_train:  [[0.12105184]
 [0.01547804]] ; Loss_test [[0.11914648]
 [0.01901191]]
training finished
323
Epoch:  323 ; Time per epoch:  3.1136393547058105 ; Loss_train:  [[0.12103911]
 [0.01557375]] ; Loss_test [[0.11913526]
 [0.01910269]]
training finished
324
Epoch:  324 ; Time per epoch:  3.1233227252960205 ; Loss_train:  [[0.12109732]
 [0.01557726]] ; Loss_test [[0.11919531]
 [0.01910715]]
training finished
325
Epoch:  325 ; Time per epoch:  3.1070451736450195 ; Loss_train:  [[0.12125205]
 [0.0156421 ]] ; Loss_test [[0.11935122]
 [0.01916229]]
training finished
326
Epoch:  326 ; Time per epoch:  3.121005058288574 ; Loss_train:  [[0.12113774]
 [0.01559151]] ; Loss_test [[0.11923593]
 [0.01911213]]
training finished
327
Epoch:  327 ; Time per epoch:  3.1218934059143066 ; Loss_train:  [[0.1210987 ]
 [0.01549437]] ; Loss_test [[0.11919447]
 [0.01902335]]
training finished
328
Epoch:  328 ; Time per epoch:  3.0962753295898438 ; Loss_train:  [[0.12113048]
 [0.01552804]] ; Loss_test [[0.11922763]
 [0.01905518]]
training finished
329
Epoch:  329 ; Time per epoch:  3.120018243789673 ; Loss_train:  [[0.12136216]
 [0.0157281 ]] ; Loss_test [[0.11946186]
 [0.01924885]]
training finished
330
Epoch:  330 ; Time per epoch:  3.1161508560180664 ; Loss_train:  [[0.12125079]
 [0.01564545]] ; Loss_test [[0.11934803]
 [0.01917291]]
training finished
331
Epoch:  331 ; Time per epoch:  3.1227352619171143 ; Loss_train:  [[0.12116014]
 [0.01559242]] ; Loss_test [[0.11925614]
 [0.01911934]]
training finished
332
Epoch:  332 ; Time per epoch:  3.127157688140869 ; Loss_train:  [[0.12109187]
 [0.01554254]] ; Loss_test [[0.11918822]
 [0.019072  ]]
training finished
333
Epoch:  333 ; Time per epoch:  3.1189565658569336 ; Loss_train:  [[0.12116542]
 [0.01555406]] ; Loss_test [[0.11926026]
 [0.01908337]]
training finished
334
Epoch:  334 ; Time per epoch:  3.115750312805176 ; Loss_train:  [[0.12136319]
 [0.01561827]] ; Loss_test [[0.11945967]
 [0.01914584]]
training finished
335
Epoch:  335 ; Time per epoch:  3.1096107959747314 ; Loss_train:  [[0.12121632]
 [0.01550165]] ; Loss_test [[0.11931261]
 [0.01903431]]
training finished
336
Epoch:  336 ; Time per epoch:  3.2508296966552734 ; Loss_train:  [[0.12121063]
 [0.01552694]] ; Loss_test [[0.11930691]
 [0.01905761]]
training finished
337
Epoch:  337 ; Time per epoch:  3.1423959732055664 ; Loss_train:  [[0.12130927]
 [0.01558674]] ; Loss_test [[0.11940671]
 [0.01911428]]
training finished
338
Epoch:  338 ; Time per epoch:  3.120567560195923 ; Loss_train:  [[0.12125186]
 [0.01551544]] ; Loss_test [[0.11934908]
 [0.01904628]]
training finished
339
Epoch:  339 ; Time per epoch:  3.1215810775756836 ; Loss_train:  [[0.12127227]
 [0.01552664]] ; Loss_test [[0.11936995]
 [0.01905452]]
training finished
340
Epoch:  340 ; Time per epoch:  3.122244358062744 ; Loss_train:  [[0.12131309]
 [0.01556405]] ; Loss_test [[0.11941207]
 [0.01909167]]
training finished
341
Epoch:  341 ; Time per epoch:  3.1326003074645996 ; Loss_train:  [[0.121301  ]
 [0.01561428]] ; Loss_test [[0.11940088]
 [0.01913558]]
training finished
342
Epoch:  342 ; Time per epoch:  3.1187305450439453 ; Loss_train:  [[0.12129921]
 [0.01557047]] ; Loss_test [[0.11939891]
 [0.01909564]]
training finished
343
Epoch:  343 ; Time per epoch:  3.1173551082611084 ; Loss_train:  [[0.12119273]
 [0.01551636]] ; Loss_test [[0.11929429]
 [0.01904302]]
training finished
344
Epoch:  344 ; Time per epoch:  3.1057865619659424 ; Loss_train:  [[0.12107141]
 [0.01550424]] ; Loss_test [[0.11917652]
 [0.01902914]]
training finished
345
Epoch:  345 ; Time per epoch:  3.108025312423706 ; Loss_train:  [[0.12113954]
 [0.01557242]] ; Loss_test [[0.11924293]
 [0.0190902 ]]
training finished
346
Epoch:  346 ; Time per epoch:  3.253840446472168 ; Loss_train:  [[0.12118367]
 [0.01561434]] ; Loss_test [[0.11928519]
 [0.0191292 ]]
training finished
347
Epoch:  347 ; Time per epoch:  3.11985445022583 ; Loss_train:  [[0.12120846]
 [0.01560354]] ; Loss_test [[0.11931016]
 [0.01912138]]
training finished
348
Epoch:  348 ; Time per epoch:  3.1144959926605225 ; Loss_train:  [[0.12126558]
 [0.01558369]] ; Loss_test [[0.11936403]
 [0.01910323]]
training finished
349
Epoch:  349 ; Time per epoch:  3.1315460205078125 ; Loss_train:  [[0.12129419]
 [0.01560628]] ; Loss_test [[0.11939423]
 [0.01912596]]
training finished
350
Epoch:  350 ; Time per epoch:  3.116142749786377 ; Loss_train:  [[0.12123138]
 [0.01559142]] ; Loss_test [[0.11933392]
 [0.01911214]]
training finished
351
Epoch:  351 ; Time per epoch:  3.131315231323242 ; Loss_train:  [[0.12121447]
 [0.01559582]] ; Loss_test [[0.11931765]
 [0.01911628]]
training finished
352
Epoch:  352 ; Time per epoch:  3.121890068054199 ; Loss_train:  [[0.12114535]
 [0.01559221]] ; Loss_test [[0.11924748]
 [0.01911433]]
training finished
353
Epoch:  353 ; Time per epoch:  3.117959976196289 ; Loss_train:  [[0.12121501]
 [0.01565303]] ; Loss_test [[0.11931627]
 [0.01917294]]
training finished
354
Epoch:  354 ; Time per epoch:  3.112318515777588 ; Loss_train:  [[0.12118104]
 [0.01568763]] ; Loss_test [[0.11928307]
 [0.01920283]]
training finished
355
Epoch:  355 ; Time per epoch:  3.118616819381714 ; Loss_train:  [[0.12105673]
 [0.01558685]] ; Loss_test [[0.11915912]
 [0.01910616]]
training finished
356
Epoch:  356 ; Time per epoch:  3.1047861576080322 ; Loss_train:  [[0.12108584]
 [0.01557168]] ; Loss_test [[0.11918618]
 [0.01909194]]
training finished
357
Epoch:  357 ; Time per epoch:  3.113943099975586 ; Loss_train:  [[0.12106787]
 [0.01567156]] ; Loss_test [[0.11917158]
 [0.01918443]]
training finished
358
Epoch:  358 ; Time per epoch:  3.11928129196167 ; Loss_train:  [[0.12113886]
 [0.01576142]] ; Loss_test [[0.11924514]
 [0.01926629]]
training finished
359
Epoch:  359 ; Time per epoch:  3.265979051589966 ; Loss_train:  [[0.12115586]
 [0.01577262]] ; Loss_test [[0.11926083]
 [0.01927663]]
training finished
360
Epoch:  360 ; Time per epoch:  3.113574743270874 ; Loss_train:  [[0.12109557]
 [0.01573294]] ; Loss_test [[0.11919924]
 [0.01924002]]
training finished
361
Epoch:  361 ; Time per epoch:  3.103764295578003 ; Loss_train:  [[0.12116833]
 [0.01572002]] ; Loss_test [[0.11926976]
 [0.01923103]]
training finished
362
Epoch:  362 ; Time per epoch:  3.0941054821014404 ; Loss_train:  [[0.12115898]
 [0.01571568]] ; Loss_test [[0.11926162]
 [0.01922684]]
training finished
363
Epoch:  363 ; Time per epoch:  3.1284101009368896 ; Loss_train:  [[0.1211992 ]
 [0.01570285]] ; Loss_test [[0.11930221]
 [0.01921691]]
training finished
364
Epoch:  364 ; Time per epoch:  3.126732110977173 ; Loss_train:  [[0.12125388]
 [0.01570508]] ; Loss_test [[0.11935688]
 [0.01922052]]
training finished
365
Epoch:  365 ; Time per epoch:  3.110795497894287 ; Loss_train:  [[0.12115683]
 [0.01569926]] ; Loss_test [[0.11926147]
 [0.01921306]]
training finished
366
Epoch:  366 ; Time per epoch:  3.114853620529175 ; Loss_train:  [[0.12118699]
 [0.01569329]] ; Loss_test [[0.11929006]
 [0.01920769]]
training finished
367
Epoch:  367 ; Time per epoch:  3.115277051925659 ; Loss_train:  [[0.12107338]
 [0.01567647]] ; Loss_test [[0.11917757]
 [0.01918913]]
training finished
368
Epoch:  368 ; Time per epoch:  3.1014063358306885 ; Loss_train:  [[0.12114989]
 [0.0156907 ]] ; Loss_test [[0.11925252]
 [0.01920352]]
training finished
369
Epoch:  369 ; Time per epoch:  3.1186683177948 ; Loss_train:  [[0.12112178]
 [0.01564476]] ; Loss_test [[0.11922373]
 [0.01916147]]
training finished
370
Epoch:  370 ; Time per epoch:  3.276822328567505 ; Loss_train:  [[0.12120389]
 [0.01566981]] ; Loss_test [[0.11930505]
 [0.01918858]]
training finished
371
Epoch:  371 ; Time per epoch:  3.123378276824951 ; Loss_train:  [[0.12122288]
 [0.01566482]] ; Loss_test [[0.11932337]
 [0.01918305]]
training finished
372
Epoch:  372 ; Time per epoch:  3.1353461742401123 ; Loss_train:  [[0.12122144]
 [0.015633  ]] ; Loss_test [[0.11932207]
 [0.01915434]]
training finished
373
Epoch:  373 ; Time per epoch:  3.1325857639312744 ; Loss_train:  [[0.1212353 ]
 [0.01562392]] ; Loss_test [[0.11933581]
 [0.0191459 ]]
training finished
374
Epoch:  374 ; Time per epoch:  3.128739833831787 ; Loss_train:  [[0.12114435]
 [0.01562187]] ; Loss_test [[0.11924648]
 [0.01914218]]
training finished
375
Epoch:  375 ; Time per epoch:  3.1108453273773193 ; Loss_train:  [[0.1212151 ]
 [0.01563277]] ; Loss_test [[0.11931618]
 [0.01915492]]
training finished
376
Epoch:  376 ; Time per epoch:  3.123976230621338 ; Loss_train:  [[0.12111693]
 [0.0156172 ]] ; Loss_test [[0.11922105]
 [0.01913836]]
training finished
377
Epoch:  377 ; Time per epoch:  3.1084797382354736 ; Loss_train:  [[0.12105154]
 [0.01557779]] ; Loss_test [[0.11915641]
 [0.01909979]]
training finished
378
Epoch:  378 ; Time per epoch:  3.108433961868286 ; Loss_train:  [[0.12115411]
 [0.01562504]] ; Loss_test [[0.11925808]
 [0.01914637]]
training finished
379
Epoch:  379 ; Time per epoch:  3.1228299140930176 ; Loss_train:  [[0.12117974]
 [0.01560225]] ; Loss_test [[0.11928231]
 [0.01912574]]
training finished
380
Epoch:  380 ; Time per epoch:  3.1188602447509766 ; Loss_train:  [[0.12120195]
 [0.01559516]] ; Loss_test [[0.11930443]
 [0.01912078]]
training finished
381
Epoch:  381 ; Time per epoch:  3.126603841781616 ; Loss_train:  [[0.12113628]
 [0.01558198]] ; Loss_test [[0.11923987]
 [0.01910645]]
training finished
382
Epoch:  382 ; Time per epoch:  3.1204144954681396 ; Loss_train:  [[0.12113283]
 [0.01559543]] ; Loss_test [[0.11923726]
 [0.01911971]]
training finished
383
Epoch:  383 ; Time per epoch:  3.1310067176818848 ; Loss_train:  [[0.12116282]
 [0.01556976]] ; Loss_test [[0.11926503]
 [0.01909747]]
training finished
384
Epoch:  384 ; Time per epoch:  3.1189284324645996 ; Loss_train:  [[0.12113126]
 [0.01560158]] ; Loss_test [[0.11923485]
 [0.01912481]]
training finished
385
Epoch:  385 ; Time per epoch:  3.133787155151367 ; Loss_train:  [[0.12116047]
 [0.01561609]] ; Loss_test [[0.11926509]
 [0.01913882]]
training finished
386
Epoch:  386 ; Time per epoch:  3.132464647293091 ; Loss_train:  [[0.12124818]
 [0.01559566]] ; Loss_test [[0.11935105]
 [0.01912207]]
training finished
387
Epoch:  387 ; Time per epoch:  3.1188719272613525 ; Loss_train:  [[0.12125284]
 [0.01560638]] ; Loss_test [[0.11935463]
 [0.01913191]]
training finished
388
Epoch:  388 ; Time per epoch:  3.095547676086426 ; Loss_train:  [[0.12127493]
 [0.01567269]] ; Loss_test [[0.11937832]
 [0.01919296]]
training finished
389
Epoch:  389 ; Time per epoch:  3.129518747329712 ; Loss_train:  [[0.12118028]
 [0.01566258]] ; Loss_test [[0.119284  ]
 [0.01918142]]
training finished
390
Epoch:  390 ; Time per epoch:  3.114957332611084 ; Loss_train:  [[0.12110844]
 [0.01563695]] ; Loss_test [[0.11921257]
 [0.01915632]]
training finished
391
Epoch:  391 ; Time per epoch:  3.129887580871582 ; Loss_train:  [[0.12110457]
 [0.01562818]] ; Loss_test [[0.1192091 ]
 [0.01914864]]
training finished
392
Epoch:  392 ; Time per epoch:  3.1279191970825195 ; Loss_train:  [[0.12116042]
 [0.01564513]] ; Loss_test [[0.1192643 ]
 [0.01916574]]
training finished
393
Epoch:  393 ; Time per epoch:  3.106229543685913 ; Loss_train:  [[0.12115849]
 [0.01564983]] ; Loss_test [[0.11926241]
 [0.01916969]]
training finished
394
Epoch:  394 ; Time per epoch:  3.10835337638855 ; Loss_train:  [[0.12118571]
 [0.01564897]] ; Loss_test [[0.11928807]
 [0.01916897]]
training finished
395
Epoch:  395 ; Time per epoch:  3.1012637615203857 ; Loss_train:  [[0.12114449]
 [0.01563805]] ; Loss_test [[0.11924759]
 [0.01915784]]
training finished
396
Epoch:  396 ; Time per epoch:  3.1043615341186523 ; Loss_train:  [[0.12118208]
 [0.01563043]] ; Loss_test [[0.11928408]
 [0.01915228]]
training finished
397
Epoch:  397 ; Time per epoch:  3.097214698791504 ; Loss_train:  [[0.12113046]
 [0.01559997]] ; Loss_test [[0.11923198]
 [0.01912294]]
training finished
398
Epoch:  398 ; Time per epoch:  3.1139543056488037 ; Loss_train:  [[0.12114654]
 [0.01559463]] ; Loss_test [[0.11924807]
 [0.01911815]]
training finished
399
Epoch:  399 ; Time per epoch:  3.265359401702881 ; Loss_train:  [[0.12122689]
 [0.0155993 ]] ; Loss_test [[0.11932699]
 [0.01912516]]
training finished
400
Epoch:  400 ; Time per epoch:  3.1066174507141113 ; Loss_train:  [[0.12121625]
 [0.01560822]] ; Loss_test [[0.119317  ]
 [0.01913359]]
training finished
401
Epoch:  401 ; Time per epoch:  3.1206865310668945 ; Loss_train:  [[0.12115561]
 [0.0156099 ]] ; Loss_test [[0.11925735]
 [0.01913331]]
training finished
402
Epoch:  402 ; Time per epoch:  3.0978851318359375 ; Loss_train:  [[0.12122309]
 [0.01561546]] ; Loss_test [[0.11932351]
 [0.01914111]]
training finished
403
Epoch:  403 ; Time per epoch:  3.1144230365753174 ; Loss_train:  [[0.12119967]
 [0.0156185 ]] ; Loss_test [[0.11930021]
 [0.01914295]]
training finished
404
Epoch:  404 ; Time per epoch:  3.096156358718872 ; Loss_train:  [[0.12110715]
 [0.01560501]] ; Loss_test [[0.1192095 ]
 [0.01912821]]
training finished
405
Epoch:  405 ; Time per epoch:  3.117116928100586 ; Loss_train:  [[0.12111446]
 [0.01561594]] ; Loss_test [[0.11921687]
 [0.01913797]]
training finished
406
Epoch:  406 ; Time per epoch:  3.1019365787506104 ; Loss_train:  [[0.12117624]
 [0.01560951]] ; Loss_test [[0.11927696]
 [0.01913457]]
training finished
407
Epoch:  407 ; Time per epoch:  3.107034921646118 ; Loss_train:  [[0.12114275]
 [0.01560633]] ; Loss_test [[0.119244  ]
 [0.01913107]]
training finished
408
Epoch:  408 ; Time per epoch:  3.262216806411743 ; Loss_train:  [[0.12110773]
 [0.01560959]] ; Loss_test [[0.11920988]
 [0.01913282]]
training finished
409
Epoch:  409 ; Time per epoch:  3.0967295169830322 ; Loss_train:  [[0.12112091]
 [0.01561809]] ; Loss_test [[0.11922282]
 [0.0191417 ]]
training finished
410
Epoch:  410 ; Time per epoch:  3.263554573059082 ; Loss_train:  [[0.12105811]
 [0.01560324]] ; Loss_test [[0.1191605 ]
 [0.01912684]]
training finished
411
Epoch:  411 ; Time per epoch:  3.100024938583374 ; Loss_train:  [[0.12102536]
 [0.01558602]] ; Loss_test [[0.11912756]
 [0.01910998]]
training finished
412
Epoch:  412 ; Time per epoch:  3.123997926712036 ; Loss_train:  [[0.12108174]
 [0.01561694]] ; Loss_test [[0.1191836 ]
 [0.01913966]]
training finished
413
Epoch:  413 ; Time per epoch:  3.1168386936187744 ; Loss_train:  [[0.12105154]
 [0.01564531]] ; Loss_test [[0.11915476]
 [0.01916504]]
training finished
414
Epoch:  414 ; Time per epoch:  3.1247975826263428 ; Loss_train:  [[0.12107798]
 [0.01566135]] ; Loss_test [[0.11918095]
 [0.01918112]]
training finished
415
Epoch:  415 ; Time per epoch:  3.113555669784546 ; Loss_train:  [[0.12104254]
 [0.01568088]] ; Loss_test [[0.11914612]
 [0.01919711]]
training finished
416
Epoch:  416 ; Time per epoch:  3.119666576385498 ; Loss_train:  [[0.12106352]
 [0.01568635]] ; Loss_test [[0.11916755]
 [0.01920236]]
training finished
417
Epoch:  417 ; Time per epoch:  3.1166670322418213 ; Loss_train:  [[0.1211174 ]
 [0.01568706]] ; Loss_test [[0.11922045]
 [0.01920459]]
training finished
418
Epoch:  418 ; Time per epoch:  3.1411750316619873 ; Loss_train:  [[0.12115416]
 [0.01569331]] ; Loss_test [[0.11925652]
 [0.01921066]]
training finished
419
Epoch:  419 ; Time per epoch:  3.103813409805298 ; Loss_train:  [[0.12116773]
 [0.01568888]] ; Loss_test [[0.11926988]
 [0.01920651]]
training finished
420
Epoch:  420 ; Time per epoch:  3.1197245121002197 ; Loss_train:  [[0.12122428]
 [0.01569051]] ; Loss_test [[0.1193259 ]
 [0.01921049]]
training finished
421
Epoch:  421 ; Time per epoch:  3.130908727645874 ; Loss_train:  [[0.12124304]
 [0.01569285]] ; Loss_test [[0.11934448]
 [0.01921402]]
training finished
422
Epoch:  422 ; Time per epoch:  3.137752056121826 ; Loss_train:  [[0.12121771]
 [0.01568245]] ; Loss_test [[0.11931865]
 [0.01920333]]
training finished
423
Epoch:  423 ; Time per epoch:  3.1291041374206543 ; Loss_train:  [[0.12120191]
 [0.01569243]] ; Loss_test [[0.11930353]
 [0.01921183]]
training finished
424
Epoch:  424 ; Time per epoch:  3.134718894958496 ; Loss_train:  [[0.12124021]
 [0.01569654]] ; Loss_test [[0.1193414 ]
 [0.01921654]]
training finished
425
Epoch:  425 ; Time per epoch:  3.1263718605041504 ; Loss_train:  [[0.12119172]
 [0.01570358]] ; Loss_test [[0.119294  ]
 [0.01922108]]
training finished
426
Epoch:  426 ; Time per epoch:  3.137481212615967 ; Loss_train:  [[0.12108122]
 [0.0157008 ]] ; Loss_test [[0.11918499]
 [0.01921493]]
training finished
427
Epoch:  427 ; Time per epoch:  3.1203854084014893 ; Loss_train:  [[0.12112358]
 [0.01569468]] ; Loss_test [[0.11922672]
 [0.01921087]]
training finished
428
Epoch:  428 ; Time per epoch:  3.1240062713623047 ; Loss_train:  [[0.12112776]
 [0.01568767]] ; Loss_test [[0.11923072]
 [0.01920483]]
training finished
429
Epoch:  429 ; Time per epoch:  3.130964994430542 ; Loss_train:  [[0.12115637]
 [0.01568249]] ; Loss_test [[0.11925869]
 [0.01920094]]
training finished
430
Epoch:  430 ; Time per epoch:  3.1327908039093018 ; Loss_train:  [[0.12111183]
 [0.01568771]] ; Loss_test [[0.11921508]
 [0.01920397]]
training finished
431
Epoch:  431 ; Time per epoch:  3.1145923137664795 ; Loss_train:  [[0.12116661]
 [0.01568801]] ; Loss_test [[0.11926907]
 [0.01920584]]
training finished
432
Epoch:  432 ; Time per epoch:  3.1452455520629883 ; Loss_train:  [[0.12118509]
 [0.01568494]] ; Loss_test [[0.11928649]
 [0.0192039 ]]
training finished
433
Epoch:  433 ; Time per epoch:  3.136716842651367 ; Loss_train:  [[0.12115657]
 [0.01567803]] ; Loss_test [[0.11925842]
 [0.01919675]]
training finished
434
Epoch:  434 ; Time per epoch:  3.1683290004730225 ; Loss_train:  [[0.12118875]
 [0.01567167]] ; Loss_test [[0.11928964]
 [0.01919211]]
training finished
435
Epoch:  435 ; Time per epoch:  3.1292526721954346 ; Loss_train:  [[0.12114852]
 [0.01567143]] ; Loss_test [[0.11925038]
 [0.01919061]]
training finished
436
Epoch:  436 ; Time per epoch:  3.117140293121338 ; Loss_train:  [[0.12117128]
 [0.01567196]] ; Loss_test [[0.11927281]
 [0.01919133]]
training finished
437
Epoch:  437 ; Time per epoch:  3.122527837753296 ; Loss_train:  [[0.12115904]
 [0.01566374]] ; Loss_test [[0.11926036]
 [0.01918325]]
training finished
438
Epoch:  438 ; Time per epoch:  3.13000750541687 ; Loss_train:  [[0.12115831]
 [0.01567454]] ; Loss_test [[0.11926021]
 [0.01919331]]
training finished
439
Epoch:  439 ; Time per epoch:  3.132659435272217 ; Loss_train:  [[0.12118588]
 [0.01566155]] ; Loss_test [[0.1192872 ]
 [0.01918221]]
training finished
440
Epoch:  440 ; Time per epoch:  3.1184003353118896 ; Loss_train:  [[0.12114824]
 [0.01564855]] ; Loss_test [[0.1192497 ]
 [0.01916931]]
training finished
441
Epoch:  441 ; Time per epoch:  3.1185922622680664 ; Loss_train:  [[0.12115221]
 [0.01564589]] ; Loss_test [[0.11925342]
 [0.01916724]]
training finished
442
Epoch:  442 ; Time per epoch:  3.129112958908081 ; Loss_train:  [[0.12110462]
 [0.01563006]] ; Loss_test [[0.11920601]
 [0.01915055]]
training finished
443
Epoch:  443 ; Time per epoch:  3.134799003601074 ; Loss_train:  [[0.12110674]
 [0.01563417]] ; Loss_test [[0.11920886]
 [0.01915444]]
training finished
444
Epoch:  444 ; Time per epoch:  3.110379457473755 ; Loss_train:  [[0.12106456]
 [0.01563917]] ; Loss_test [[0.11916777]
 [0.01915753]]
training finished
445
Epoch:  445 ; Time per epoch:  3.137666702270508 ; Loss_train:  [[0.12108129]
 [0.0156485 ]] ; Loss_test [[0.11918466]
 [0.0191672 ]]
training finished
446
Epoch:  446 ; Time per epoch:  3.1291451454162598 ; Loss_train:  [[0.12111011]
 [0.01567194]] ; Loss_test [[0.11921334]
 [0.01918984]]
training finished
447
Epoch:  447 ; Time per epoch:  3.1268858909606934 ; Loss_train:  [[0.12111726]
 [0.01567066]] ; Loss_test [[0.11922041]
 [0.0191889 ]]
training finished
448
Epoch:  448 ; Time per epoch:  3.118939161300659 ; Loss_train:  [[0.12111414]
 [0.01566656]] ; Loss_test [[0.11921722]
 [0.01918563]]
training finished
449
Epoch:  449 ; Time per epoch:  3.1181130409240723 ; Loss_train:  [[0.12111896]
 [0.01566321]] ; Loss_test [[0.1192223 ]
 [0.01918239]]
training finished
450
Epoch:  450 ; Time per epoch:  3.1159040927886963 ; Loss_train:  [[0.12115291]
 [0.01566382]] ; Loss_test [[0.1192557 ]
 [0.01918481]]
training finished
451
Epoch:  451 ; Time per epoch:  3.115351676940918 ; Loss_train:  [[0.12114399]
 [0.01564666]] ; Loss_test [[0.11924633]
 [0.01916844]]
training finished
452
Epoch:  452 ; Time per epoch:  3.1247634887695312 ; Loss_train:  [[0.12113039]
 [0.01563989]] ; Loss_test [[0.11923262]
 [0.01916203]]
training finished
453
Epoch:  453 ; Time per epoch:  3.1404166221618652 ; Loss_train:  [[0.12116861]
 [0.01564404]] ; Loss_test [[0.11927038]
 [0.01916691]]
training finished
454
Epoch:  454 ; Time per epoch:  3.2591075897216797 ; Loss_train:  [[0.12120213]
 [0.01563418]] ; Loss_test [[0.11930255]
 [0.01915881]]
training finished
455
Epoch:  455 ; Time per epoch:  3.1230781078338623 ; Loss_train:  [[0.12121836]
 [0.01563642]] ; Loss_test [[0.11931854]
 [0.01916134]]
training finished
456
Epoch:  456 ; Time per epoch:  3.132380485534668 ; Loss_train:  [[0.12123427]
 [0.01564444]] ; Loss_test [[0.11933444]
 [0.01916949]]
training finished
457
Epoch:  457 ; Time per epoch:  3.135350227355957 ; Loss_train:  [[0.12116554]
 [0.01563919]] ; Loss_test [[0.11926673]
 [0.01916193]]
training finished
458
Epoch:  458 ; Time per epoch:  3.115827798843384 ; Loss_train:  [[0.12115787]
 [0.01564641]] ; Loss_test [[0.1192594 ]
 [0.01916864]]
training finished
459
Epoch:  459 ; Time per epoch:  3.1257340908050537 ; Loss_train:  [[0.12112908]
 [0.01563881]] ; Loss_test [[0.11923088]
 [0.01916062]]
training finished
460
Epoch:  460 ; Time per epoch:  3.262465715408325 ; Loss_train:  [[0.12115803]
 [0.01563645]] ; Loss_test [[0.11925926]
 [0.01915967]]
training finished
461
Epoch:  461 ; Time per epoch:  3.106814384460449 ; Loss_train:  [[0.12111623]
 [0.01563886]] ; Loss_test [[0.11921822]
 [0.01916022]]
training finished
462
Epoch:  462 ; Time per epoch:  3.1145553588867188 ; Loss_train:  [[0.12117938]
 [0.0156474 ]] ; Loss_test [[0.11928087]
 [0.01917042]]
training finished
463
Epoch:  463 ; Time per epoch:  3.1159355640411377 ; Loss_train:  [[0.12112847]
 [0.01565455]] ; Loss_test [[0.11923116]
 [0.01917497]]
training finished
464
Epoch:  464 ; Time per epoch:  3.116781234741211 ; Loss_train:  [[0.12108853]
 [0.01564596]] ; Loss_test [[0.1191913]
 [0.0191662]]
training finished
465
Epoch:  465 ; Time per epoch:  3.12597918510437 ; Loss_train:  [[0.12112927]
 [0.0156454 ]] ; Loss_test [[0.1192314 ]
 [0.01916685]]
training finished
466
Epoch:  466 ; Time per epoch:  3.1352434158325195 ; Loss_train:  [[0.1211281 ]
 [0.01564657]] ; Loss_test [[0.11922991]
 [0.0191677 ]]
training finished
467
Epoch:  467 ; Time per epoch:  3.120391845703125 ; Loss_train:  [[0.12118407]
 [0.01564406]] ; Loss_test [[0.11928471]
 [0.01916747]]
training finished
468
Epoch:  468 ; Time per epoch:  3.1305863857269287 ; Loss_train:  [[0.12115188]
 [0.01563646]] ; Loss_test [[0.11925283]
 [0.01915928]]
training finished
469
Epoch:  469 ; Time per epoch:  3.1325666904449463 ; Loss_train:  [[0.12111065]
 [0.01563583]] ; Loss_test [[0.11921239]
 [0.01915725]]
training finished
470
Epoch:  470 ; Time per epoch:  3.1231930255889893 ; Loss_train:  [[0.12113422]
 [0.015639  ]] ; Loss_test [[0.11923564]
 [0.01916091]]
training finished
471
Epoch:  471 ; Time per epoch:  3.1388981342315674 ; Loss_train:  [[0.12110016]
 [0.01563222]] ; Loss_test [[0.11920223]
 [0.01915375]]
training finished
472
Epoch:  472 ; Time per epoch:  3.1285367012023926 ; Loss_train:  [[0.12106752]
 [0.01562329]] ; Loss_test [[0.11917043]
 [0.01914479]]
training finished
473
Epoch:  473 ; Time per epoch:  3.1261422634124756 ; Loss_train:  [[0.12116763]
 [0.01563456]] ; Loss_test [[0.11926861]
 [0.01915859]]
training finished
474
Epoch:  474 ; Time per epoch:  3.139172315597534 ; Loss_train:  [[0.12121838]
 [0.01564167]] ; Loss_test [[0.11931846]
 [0.01916687]]
training finished
475
Epoch:  475 ; Time per epoch:  3.125673294067383 ; Loss_train:  [[0.12122596]
 [0.01563978]] ; Loss_test [[0.11932585]
 [0.01916604]]
training finished
476
Epoch:  476 ; Time per epoch:  3.101675033569336 ; Loss_train:  [[0.12122789]
 [0.01564563]] ; Loss_test [[0.11932795]
 [0.01917185]]
training finished
477
Epoch:  477 ; Time per epoch:  3.1307311058044434 ; Loss_train:  [[0.1212106 ]
 [0.01564999]] ; Loss_test [[0.11931109]
 [0.0191752 ]]
training finished
478
Epoch:  478 ; Time per epoch:  3.106417655944824 ; Loss_train:  [[0.12117735]
 [0.01565701]] ; Loss_test [[0.11927863]
 [0.01918056]]
training finished
479
Epoch:  479 ; Time per epoch:  3.136899471282959 ; Loss_train:  [[0.12122165]
 [0.01566366]] ; Loss_test [[0.11932264]
 [0.01918794]]
training finished
480
Epoch:  480 ; Time per epoch:  3.11883282661438 ; Loss_train:  [[0.12121157]
 [0.01566189]] ; Loss_test [[0.11931233]
 [0.0191857 ]]
training finished
481
Epoch:  481 ; Time per epoch:  3.128312826156616 ; Loss_train:  [[0.12123397]
 [0.01566647]] ; Loss_test [[0.11933399]
 [0.01919001]]
training finished
482
Epoch:  482 ; Time per epoch:  3.1180732250213623 ; Loss_train:  [[0.12126628]
 [0.01566206]] ; Loss_test [[0.11936566]
 [0.01918734]]
training finished
483
Epoch:  483 ; Time per epoch:  3.1217918395996094 ; Loss_train:  [[0.12124079]
 [0.01565197]] ; Loss_test [[0.11934048]
 [0.01917682]]
training finished
484
Epoch:  484 ; Time per epoch:  3.1093661785125732 ; Loss_train:  [[0.12124179]
 [0.01565182]] ; Loss_test [[0.11934151]
 [0.01917718]]
training finished
485
Epoch:  485 ; Time per epoch:  3.120875835418701 ; Loss_train:  [[0.12124247]
 [0.01565975]] ; Loss_test [[0.11934254]
 [0.01918441]]
training finished
486
Epoch:  486 ; Time per epoch:  3.105747699737549 ; Loss_train:  [[0.12121697]
 [0.01566111]] ; Loss_test [[0.11931752]
 [0.01918445]]
training finished
487
Epoch:  487 ; Time per epoch:  3.104947566986084 ; Loss_train:  [[0.12118035]
 [0.01565623]] ; Loss_test [[0.11928145]
 [0.01917924]]
training finished
488
Epoch:  488 ; Time per epoch:  3.1254680156707764 ; Loss_train:  [[0.12115466]
 [0.0156552 ]] ; Loss_test [[0.11925635]
 [0.01917679]]
training finished
489
Epoch:  489 ; Time per epoch:  3.1395328044891357 ; Loss_train:  [[0.12122405]
 [0.01566463]] ; Loss_test [[0.11932468]
 [0.0191884 ]]
training finished
490
Epoch:  490 ; Time per epoch:  3.2714433670043945 ; Loss_train:  [[0.12121506]
 [0.01566084]] ; Loss_test [[0.11931548]
 [0.0191846 ]]
training finished
491
Epoch:  491 ; Time per epoch:  3.143787384033203 ; Loss_train:  [[0.12120007]
 [0.01565281]] ; Loss_test [[0.11930053]
 [0.01917644]]
training finished
492
Epoch:  492 ; Time per epoch:  3.1182355880737305 ; Loss_train:  [[0.12119489]
 [0.01565278]] ; Loss_test [[0.1192956 ]
 [0.01917596]]
training finished
493
Epoch:  493 ; Time per epoch:  3.135392665863037 ; Loss_train:  [[0.1211973 ]
 [0.01565036]] ; Loss_test [[0.1192979 ]
 [0.01917375]]
training finished
494
Epoch:  494 ; Time per epoch:  3.2861478328704834 ; Loss_train:  [[0.12114453]
 [0.01565128]] ; Loss_test [[0.11924604]
 [0.01917288]]
training finished
495
Epoch:  495 ; Time per epoch:  3.1157894134521484 ; Loss_train:  [[0.12111526]
 [0.01565754]] ; Loss_test [[0.1192176 ]
 [0.01917729]]
training finished
496
Epoch:  496 ; Time per epoch:  3.1128804683685303 ; Loss_train:  [[0.12115616]
 [0.01565738]] ; Loss_test [[0.1192576 ]
 [0.01917901]]
training finished
497
Epoch:  497 ; Time per epoch:  3.0962655544281006 ; Loss_train:  [[0.12116736]
 [0.01565273]] ; Loss_test [[0.1192688 ]
 [0.01917514]]
training finished
498
Epoch:  498 ; Time per epoch:  3.1119236946105957 ; Loss_train:  [[0.12115574]
 [0.01565455]] ; Loss_test [[0.11925725]
 [0.01917674]]
training finished
499
Epoch:  499 ; Time per epoch:  3.104123830795288 ; Loss_train:  [[0.12119973]
 [0.01565694]] ; Loss_test [[0.11930067]
 [0.0191805 ]]


==> logs/rotating_mnist/p2l2.txt <==
p2l2
(1042, 16, 784)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_8:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_8:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
Epoch:  0 ; Time per epoch:  17.353277683258057 ; Loss_train:  [[0.06794673]
 [0.06735307]
 [0.06743895]] ; Loss_test [[0.06758113]
 [0.06687005]
 [0.06683872]]
training finished
1
Epoch:  1 ; Time per epoch:  4.150057554244995 ; Loss_train:  [[0.06601741]
 [0.06011508]
 [0.05508179]] ; Loss_test [[0.06558093]
 [0.05949887]
 [0.05446737]]
training finished
2
Epoch:  2 ; Time per epoch:  4.108988046646118 ; Loss_train:  [[0.06627201]
 [0.06189433]
 [0.05884228]] ; Loss_test [[0.06580691]
 [0.06129194]
 [0.05817987]]
training finished
3
Epoch:  3 ; Time per epoch:  4.1380040645599365 ; Loss_train:  [[0.06754938]
 [0.06460085]
 [0.0628997 ]] ; Loss_test [[0.06714505]
 [0.06409391]
 [0.06235183]]
training finished
4
Epoch:  4 ; Time per epoch:  4.122774839401245 ; Loss_train:  [[0.06887985]
 [0.06679724]
 [0.06557535]] ; Loss_test [[0.06849359]
 [0.06634558]
 [0.06508085]]
training finished
5
Epoch:  5 ; Time per epoch:  4.111025094985962 ; Loss_train:  [[0.06931241]
 [0.0677922 ]
 [0.06612796]] ; Loss_test [[0.06891047]
 [0.06732761]
 [0.06558389]]
training finished
6
Epoch:  6 ; Time per epoch:  4.086712121963501 ; Loss_train:  [[0.07141665]
 [0.07056881]
 [0.06958633]] ; Loss_test [[0.07108536]
 [0.07022397]
 [0.06922736]]
training finished
7
Epoch:  7 ; Time per epoch:  4.0885210037231445 ; Loss_train:  [[0.07070577]
 [0.06967329]
 [0.0688665 ]] ; Loss_test [[0.07027952]
 [0.0692208 ]
 [0.06846677]]
training finished
8
Epoch:  8 ; Time per epoch:  4.128643989562988 ; Loss_train:  [[0.0666545 ]
 [0.06555802]
 [0.0647662 ]] ; Loss_test [[0.06616323]
 [0.06505589]
 [0.06430865]]
training finished
9
Epoch:  9 ; Time per epoch:  4.184842824935913 ; Loss_train:  [[0.0656722 ]
 [0.06461792]
 [0.06385234]] ; Loss_test [[0.06522015]
 [0.06417551]
 [0.06347679]]
training finished
10
Epoch:  10 ; Time per epoch:  4.094372510910034 ; Loss_train:  [[0.06291815]
 [0.06199319]
 [0.06168189]] ; Loss_test [[0.06231455]
 [0.06140944]
 [0.06115621]]
training finished
11
Epoch:  11 ; Time per epoch:  4.1069676876068115 ; Loss_train:  [[0.06041113]
 [0.05986768]
 [0.05960595]] ; Loss_test [[0.05986584]
 [0.05933556]
 [0.05910026]]
training finished
12
Epoch:  12 ; Time per epoch:  4.099189043045044 ; Loss_train:  [[0.06211987]
 [0.06176561]
 [0.06154193]] ; Loss_test [[0.06161287]
 [0.06126192]
 [0.06104079]]
training finished
13
Epoch:  13 ; Time per epoch:  4.097649812698364 ; Loss_train:  [[0.06238782]
 [0.06213527]
 [0.06204507]] ; Loss_test [[0.06195893]
 [0.06168328]
 [0.06159748]]
training finished
14
Epoch:  14 ; Time per epoch:  4.133739233016968 ; Loss_train:  [[0.06470178]
 [0.06486975]
 [0.06487629]] ; Loss_test [[0.06428869]
 [0.06438955]
 [0.06438033]]
training finished
15
Epoch:  15 ; Time per epoch:  4.124144792556763 ; Loss_train:  [[0.06721646]
 [0.06683067]
 [0.06657229]] ; Loss_test [[0.06675316]
 [0.06637282]
 [0.06613304]]
training finished
16
Epoch:  16 ; Time per epoch:  4.109906435012817 ; Loss_train:  [[0.06466418]
 [0.06409699]
 [0.06387398]] ; Loss_test [[0.06428539]
 [0.06371003]
 [0.06350314]]
training finished
17
Epoch:  17 ; Time per epoch:  4.184057712554932 ; Loss_train:  [[0.05978183]
 [0.05949424]
 [0.05968956]] ; Loss_test [[0.05947712]
 [0.05918805]
 [0.05932848]]
training finished
18
Epoch:  18 ; Time per epoch:  4.105035781860352 ; Loss_train:  [[0.05767554]
 [0.05781769]
 [0.0580365 ]] ; Loss_test [[0.05743152]
 [0.05757122]
 [0.05777258]]
training finished
19
Epoch:  19 ; Time per epoch:  4.09548020362854 ; Loss_train:  [[0.05149224]
 [0.05097685]
 [0.05134665]] ; Loss_test [[0.05096871]
 [0.0507233 ]
 [0.05118534]]
training finished
20
Epoch:  20 ; Time per epoch:  4.107301473617554 ; Loss_train:  [[0.04408095]
 [0.04124166]
 [0.04083027]] ; Loss_test [[0.04343367]
 [0.04147464]
 [0.04130727]]
training finished
21
Epoch:  21 ; Time per epoch:  4.126390218734741 ; Loss_train:  [[0.04068964]
 [0.03306633]
 [0.03117993]] ; Loss_test [[0.03917048]
 [0.03297653]
 [0.03179256]]
training finished
22
Epoch:  22 ; Time per epoch:  4.110272169113159 ; Loss_train:  [[0.05023562]
 [0.03558991]
 [0.02634278]] ; Loss_test [[0.04772069]
 [0.03451179]
 [0.02715601]]
training finished
23
Epoch:  23 ; Time per epoch:  4.1129865646362305 ; Loss_train:  [[0.05060933]
 [0.03466071]
 [0.02432479]] ; Loss_test [[0.04789865]
 [0.03381299]
 [0.02534427]]
training finished
24
Epoch:  24 ; Time per epoch:  4.1034300327301025 ; Loss_train:  [[0.05154707]
 [0.03602798]
 [0.02537199]] ; Loss_test [[0.04915527]
 [0.03564596]
 [0.02688324]]
training finished
25
Epoch:  25 ; Time per epoch:  4.122668504714966 ; Loss_train:  [[0.0554434 ]
 [0.03487147]
 [0.02254736]] ; Loss_test [[0.05241784]
 [0.0345055 ]
 [0.02385965]]
training finished
26
Epoch:  26 ; Time per epoch:  4.10606050491333 ; Loss_train:  [[0.05850819]
 [0.03644599]
 [0.02108736]] ; Loss_test [[0.05542537]
 [0.03578713]
 [0.02250466]]
training finished
27
Epoch:  27 ; Time per epoch:  4.1082563400268555 ; Loss_train:  [[0.05901914]
 [0.03577166]
 [0.02042028]] ; Loss_test [[0.05577563]
 [0.03522215]
 [0.02217459]]
training finished
28
Epoch:  28 ; Time per epoch:  4.175664901733398 ; Loss_train:  [[0.06167871]
 [0.03593039]
 [0.01950741]] ; Loss_test [[0.05813649]
 [0.03536069]
 [0.02100311]]
training finished
29
Epoch:  29 ; Time per epoch:  4.102770090103149 ; Loss_train:  [[0.06678456]
 [0.0391895 ]
 [0.02029385]] ; Loss_test [[0.06297208]
 [0.03863862]
 [0.02219549]]
training finished
30
Epoch:  30 ; Time per epoch:  4.109143018722534 ; Loss_train:  [[0.06321555]
 [0.03828797]
 [0.01749395]] ; Loss_test [[0.0598799 ]
 [0.03763806]
 [0.0193999 ]]
training finished
31
Epoch:  31 ; Time per epoch:  4.11603307723999 ; Loss_train:  [[0.0667114 ]
 [0.03985142]
 [0.01782766]] ; Loss_test [[0.0628764 ]
 [0.03893299]
 [0.01980155]]
training finished
32
Epoch:  32 ; Time per epoch:  4.098247051239014 ; Loss_train:  [[0.06473561]
 [0.03874524]
 [0.01665551]] ; Loss_test [[0.06122883]
 [0.03808624]
 [0.01877259]]
training finished
33
Epoch:  33 ; Time per epoch:  4.115979194641113 ; Loss_train:  [[0.06639853]
 [0.03755761]
 [0.01648863]] ; Loss_test [[0.06294531]
 [0.03725429]
 [0.01868825]]
training finished
34
Epoch:  34 ; Time per epoch:  4.110448360443115 ; Loss_train:  [[0.06455582]
 [0.03365025]
 [0.01627241]] ; Loss_test [[0.06109322]
 [0.03378844]
 [0.01857645]]
training finished
35
Epoch:  35 ; Time per epoch:  4.092202663421631 ; Loss_train:  [[0.06293765]
 [0.03254616]
 [0.01732966]] ; Loss_test [[0.05997143]
 [0.03292667]
 [0.01955714]]
training finished
36
Epoch:  36 ; Time per epoch:  4.10833215713501 ; Loss_train:  [[0.06708635]
 [0.03382897]
 [0.01574963]] ; Loss_test [[0.0636581 ]
 [0.03398954]
 [0.01806118]]
training finished
37
Epoch:  37 ; Time per epoch:  4.105146408081055 ; Loss_train:  [[0.06794064]
 [0.03501318]
 [0.01507959]] ; Loss_test [[0.06457971]
 [0.03523467]
 [0.01763148]]
training finished
38
Epoch:  38 ; Time per epoch:  4.109630584716797 ; Loss_train:  [[0.0655602 ]
 [0.0365619 ]
 [0.01567793]] ; Loss_test [[0.06245909]
 [0.03636235]
 [0.01825261]]
training finished
39
Epoch:  39 ; Time per epoch:  4.1200361251831055 ; Loss_train:  [[0.06924979]
 [0.03568364]
 [0.01527869]] ; Loss_test [[0.06551613]
 [0.03561065]
 [0.01788602]]
training finished
40
Epoch:  40 ; Time per epoch:  4.112569570541382 ; Loss_train:  [[0.06787167]
 [0.03642071]
 [0.01490746]] ; Loss_test [[0.06462218]
 [0.03664138]
 [0.0176571 ]]
training finished
41
Epoch:  41 ; Time per epoch:  4.124706268310547 ; Loss_train:  [[0.06852691]
 [0.03142432]
 [0.01444156]] ; Loss_test [[0.06504877]
 [0.03217009]
 [0.01706441]]
training finished
42
Epoch:  42 ; Time per epoch:  4.104732513427734 ; Loss_train:  [[0.06905092]
 [0.03445692]
 [0.01401189]] ; Loss_test [[0.06564312]
 [0.03468237]
 [0.01668212]]
training finished
43
Epoch:  43 ; Time per epoch:  4.101147651672363 ; Loss_train:  [[0.06804156]
 [0.03440069]
 [0.01445808]] ; Loss_test [[0.06490964]
 [0.0350086 ]
 [0.01723276]]
training finished
44
Epoch:  44 ; Time per epoch:  4.176188945770264 ; Loss_train:  [[0.07133041]
 [0.03205614]
 [0.01367229]] ; Loss_test [[0.0676882 ]
 [0.03295116]
 [0.01648636]]
training finished
45
Epoch:  45 ; Time per epoch:  4.09874701499939 ; Loss_train:  [[0.07228703]
 [0.03135174]
 [0.01417978]] ; Loss_test [[0.06833159]
 [0.03240432]
 [0.01709821]]
training finished
46
Epoch:  46 ; Time per epoch:  4.1184916496276855 ; Loss_train:  [[0.06819744]
 [0.03163868]
 [0.01316146]] ; Loss_test [[0.06472169]
 [0.03259912]
 [0.01601032]]
training finished
47
Epoch:  47 ; Time per epoch:  4.11097526550293 ; Loss_train:  [[0.0716561 ]
 [0.03131864]
 [0.01334055]] ; Loss_test [[0.06824581]
 [0.03270217]
 [0.01637385]]
training finished
48
Epoch:  48 ; Time per epoch:  4.1159045696258545 ; Loss_train:  [[0.07220373]
 [0.03015345]
 [0.01270914]] ; Loss_test [[0.06875838]
 [0.03168585]
 [0.01585209]]
training finished
49
Epoch:  49 ; Time per epoch:  4.126590967178345 ; Loss_train:  [[0.06822862]
 [0.02728182]
 [0.01357807]] ; Loss_test [[0.06504302]
 [0.02938078]
 [0.01671527]]
training finished
50
Epoch:  50 ; Time per epoch:  4.10925555229187 ; Loss_train:  [[0.06896668]
 [0.02712861]
 [0.01271799]] ; Loss_test [[0.0657151 ]
 [0.02883327]
 [0.01580418]]
training finished
51
Epoch:  51 ; Time per epoch:  4.101336240768433 ; Loss_train:  [[0.07390757]
 [0.02797258]
 [0.01316617]] ; Loss_test [[0.07051326]
 [0.02967448]
 [0.01638979]]
training finished
52
Epoch:  52 ; Time per epoch:  4.0917394161224365 ; Loss_train:  [[0.06833057]
 [0.02541053]
 [0.01420165]] ; Loss_test [[0.06571855]
 [0.02740605]
 [0.01733335]]
training finished
53
Epoch:  53 ; Time per epoch:  4.120485067367554 ; Loss_train:  [[0.07380479]
 [0.0244138 ]
 [0.01222609]] ; Loss_test [[0.07041407]
 [0.02657417]
 [0.01551033]]
training finished
54
Epoch:  54 ; Time per epoch:  4.114191293716431 ; Loss_train:  [[0.06903819]
 [0.02415387]
 [0.01258915]] ; Loss_test [[0.06621278]
 [0.02617368]
 [0.01586453]]
training finished
55
Epoch:  55 ; Time per epoch:  4.098165273666382 ; Loss_train:  [[0.06701457]
 [0.02437176]
 [0.013562  ]] ; Loss_test [[0.0643653 ]
 [0.02633362]
 [0.01696641]]
training finished
56
Epoch:  56 ; Time per epoch:  4.11309289932251 ; Loss_train:  [[0.07161453]
 [0.02363632]
 [0.01193674]] ; Loss_test [[0.06841332]
 [0.02535229]
 [0.0153712 ]]
training finished
57
Epoch:  57 ; Time per epoch:  4.1001060009002686 ; Loss_train:  [[0.07403434]
 [0.02419113]
 [0.01127214]] ; Loss_test [[0.07073915]
 [0.02591199]
 [0.01460349]]
training finished
58
Epoch:  58 ; Time per epoch:  4.185393333435059 ; Loss_train:  [[0.07308539]
 [0.02194875]
 [0.01228622]] ; Loss_test [[0.07010761]
 [0.02415633]
 [0.01572278]]
training finished
59
Epoch:  59 ; Time per epoch:  4.094678640365601 ; Loss_train:  [[0.07314371]
 [0.02108723]
 [0.01110478]] ; Loss_test [[0.06995539]
 [0.02306876]
 [0.01456171]]
training finished
60
Epoch:  60 ; Time per epoch:  4.098133087158203 ; Loss_train:  [[0.073792  ]
 [0.02351816]
 [0.01067587]] ; Loss_test [[0.07063423]
 [0.02525197]
 [0.0142243 ]]
training finished
61
Epoch:  61 ; Time per epoch:  4.097148180007935 ; Loss_train:  [[0.07310571]
 [0.02285979]
 [0.01138978]] ; Loss_test [[0.07025124]
 [0.02504391]
 [0.01499918]]
training finished
62
Epoch:  62 ; Time per epoch:  4.117293834686279 ; Loss_train:  [[0.07386527]
 [0.02241378]
 [0.01035899]] ; Loss_test [[0.07076808]
 [0.02441316]
 [0.01400584]]
training finished
63
Epoch:  63 ; Time per epoch:  4.1164679527282715 ; Loss_train:  [[0.07569775]
 [0.02322785]
 [0.01019451]] ; Loss_test [[0.07247563]
 [0.02515262]
 [0.01385963]]
training finished
64
Epoch:  64 ; Time per epoch:  4.129569053649902 ; Loss_train:  [[0.07277097]
 [0.02126363]
 [0.01092286]] ; Loss_test [[0.06981158]
 [0.02348836]
 [0.01462462]]
training finished
65
Epoch:  65 ; Time per epoch:  4.104938983917236 ; Loss_train:  [[0.07383791]
 [0.02143763]
 [0.01093832]] ; Loss_test [[0.0709609 ]
 [0.02367795]
 [0.01468594]]
training finished
66
Epoch:  66 ; Time per epoch:  4.106598854064941 ; Loss_train:  [[0.07363863]
 [0.02249789]
 [0.01085839]] ; Loss_test [[0.07077216]
 [0.02456057]
 [0.01458542]]
training finished
67
Epoch:  67 ; Time per epoch:  4.152672052383423 ; Loss_train:  [[0.07705143]
 [0.02266521]
 [0.01018814]] ; Loss_test [[0.07375634]
 [0.02474593]
 [0.01399574]]
training finished
68
Epoch:  68 ; Time per epoch:  4.105534791946411 ; Loss_train:  [[0.07775186]
 [0.02251482]
 [0.00997855]] ; Loss_test [[0.07454634]
 [0.02476431]
 [0.01379519]]
training finished
69
Epoch:  69 ; Time per epoch:  4.123899936676025 ; Loss_train:  [[0.07472394]
 [0.02095429]
 [0.01046662]] ; Loss_test [[0.07164364]
 [0.02304196]
 [0.01433655]]
training finished
70
Epoch:  70 ; Time per epoch:  4.101864576339722 ; Loss_train:  [[0.07602063]
 [0.02211968]
 [0.01038593]] ; Loss_test [[0.07311954]
 [0.02434902]
 [0.01427267]]
training finished
71
Epoch:  71 ; Time per epoch:  4.093058109283447 ; Loss_train:  [[0.07780073]
 [0.02316864]
 [0.00989235]] ; Loss_test [[0.07476911]
 [0.02518859]
 [0.01376402]]
training finished
72
Epoch:  72 ; Time per epoch:  4.092949867248535 ; Loss_train:  [[0.07700258]
 [0.02371161]
 [0.01004655]] ; Loss_test [[0.07398643]
 [0.0255129 ]
 [0.01392105]]
training finished
73
Epoch:  73 ; Time per epoch:  4.090721130371094 ; Loss_train:  [[0.07913421]
 [0.02241722]
 [0.00957628]] ; Loss_test [[0.07588135]
 [0.02450573]
 [0.01354156]]
training finished
74
Epoch:  74 ; Time per epoch:  4.101543664932251 ; Loss_train:  [[0.07908692]
 [0.02158694]
 [0.00954858]] ; Loss_test [[0.07581043]
 [0.02366044]
 [0.01350277]]
training finished
75
Epoch:  75 ; Time per epoch:  4.103754281997681 ; Loss_train:  [[0.08117234]
 [0.02389481]
 [0.00935815]] ; Loss_test [[0.07799397]
 [0.02585856]
 [0.01329352]]
training finished
76
Epoch:  76 ; Time per epoch:  4.1084184646606445 ; Loss_train:  [[0.07999229]
 [0.02311728]
 [0.00948621]] ; Loss_test [[0.07697966]
 [0.02524299]
 [0.01345546]]
training finished
77
Epoch:  77 ; Time per epoch:  4.115733861923218 ; Loss_train:  [[0.08019205]
 [0.02194749]
 [0.00948633]] ; Loss_test [[0.07699324]
 [0.0240944 ]
 [0.01352209]]
training finished
78
Epoch:  78 ; Time per epoch:  4.174428701400757 ; Loss_train:  [[0.08238823]
 [0.02168817]
 [0.00947834]] ; Loss_test [[0.07909578]
 [0.02403239]
 [0.01354553]]
training finished
79
Epoch:  79 ; Time per epoch:  4.141893148422241 ; Loss_train:  [[0.07918798]
 [0.02364657]
 [0.00958821]] ; Loss_test [[0.07631832]
 [0.02575236]
 [0.01360691]]
training finished
80
Epoch:  80 ; Time per epoch:  4.129316568374634 ; Loss_train:  [[0.07846089]
 [0.02205707]
 [0.00927565]] ; Loss_test [[0.07539734]
 [0.02404454]
 [0.01333773]]
training finished
81
Epoch:  81 ; Time per epoch:  4.116252899169922 ; Loss_train:  [[0.08115676]
 [0.02308762]
 [0.00938934]] ; Loss_test [[0.07821495]
 [0.02527262]
 [0.01354152]]
training finished
82
Epoch:  82 ; Time per epoch:  4.111630439758301 ; Loss_train:  [[0.07941356]
 [0.02216128]
 [0.00940354]] ; Loss_test [[0.07637355]
 [0.02415742]
 [0.01349041]]
training finished
83
Epoch:  83 ; Time per epoch:  4.154891729354858 ; Loss_train:  [[0.07935864]
 [0.02308571]
 [0.00937278]] ; Loss_test [[0.07648428]
 [0.02527798]
 [0.01342849]]
training finished
84
Epoch:  84 ; Time per epoch:  4.138678073883057 ; Loss_train:  [[0.08192468]
 [0.02402741]
 [0.00910822]] ; Loss_test [[0.07881214]
 [0.02582591]
 [0.01318695]]
training finished
85
Epoch:  85 ; Time per epoch:  4.128949880599976 ; Loss_train:  [[0.08012109]
 [0.02198169]
 [0.00915523]] ; Loss_test [[0.07714042]
 [0.02404323]
 [0.01328884]]
training finished
86
Epoch:  86 ; Time per epoch:  4.156389951705933 ; Loss_train:  [[0.08179248]
 [0.02286616]
 [0.0089037 ]] ; Loss_test [[0.07872188]
 [0.02489582]
 [0.01307464]]
training finished
87
Epoch:  87 ; Time per epoch:  4.107040643692017 ; Loss_train:  [[0.08071336]
 [0.02298678]
 [0.00924782]] ; Loss_test [[0.07796542]
 [0.02509397]
 [0.01342165]]
training finished
88
Epoch:  88 ; Time per epoch:  4.146189451217651 ; Loss_train:  [[0.0805351]
 [0.0220969]
 [0.0090429]] ; Loss_test [[0.07755121]
 [0.02411553]
 [0.01319208]]
training finished
89
Epoch:  89 ; Time per epoch:  4.145416021347046 ; Loss_train:  [[0.08378053]
 [0.0208937 ]
 [0.00901199]] ; Loss_test [[0.08065012]
 [0.02336554]
 [0.01327632]]
training finished
90
Epoch:  90 ; Time per epoch:  4.119165897369385 ; Loss_train:  [[0.08125521]
 [0.02068763]
 [0.00893242]] ; Loss_test [[0.0782461 ]
 [0.02292468]
 [0.01308545]]
training finished
91
Epoch:  91 ; Time per epoch:  4.108626842498779 ; Loss_train:  [[0.08133397]
 [0.02212223]
 [0.00881972]] ; Loss_test [[0.07841604]
 [0.02432712]
 [0.01305938]]
training finished
92
Epoch:  92 ; Time per epoch:  4.117371320724487 ; Loss_train:  [[0.08096744]
 [0.0218913 ]
 [0.00900752]] ; Loss_test [[0.07808189]
 [0.0241015 ]
 [0.0132316 ]]
training finished
93
Epoch:  93 ; Time per epoch:  4.11850643157959 ; Loss_train:  [[0.0821156 ]
 [0.02166662]
 [0.00862295]] ; Loss_test [[0.07914197]
 [0.02382346]
 [0.01293378]]
training finished
94
Epoch:  94 ; Time per epoch:  4.09133505821228 ; Loss_train:  [[0.08094641]
 [0.021836  ]
 [0.00880316]] ; Loss_test [[0.07798368]
 [0.02395268]
 [0.01310706]]
training finished
95
Epoch:  95 ; Time per epoch:  4.119245290756226 ; Loss_train:  [[0.08169024]
 [0.02208447]
 [0.00845578]] ; Loss_test [[0.07880715]
 [0.0242068 ]
 [0.01275761]]
training finished
96
Epoch:  96 ; Time per epoch:  4.124637603759766 ; Loss_train:  [[0.08137207]
 [0.0207644 ]
 [0.00875541]] ; Loss_test [[0.07845972]
 [0.02311566]
 [0.01309682]]
training finished
97
Epoch:  97 ; Time per epoch:  4.110915184020996 ; Loss_train:  [[0.08319968]
 [0.02193115]
 [0.00849871]] ; Loss_test [[0.08021599]
 [0.0241765 ]
 [0.01278343]]
training finished
98
Epoch:  98 ; Time per epoch:  4.126811742782593 ; Loss_train:  [[0.08261869]
 [0.02215632]
 [0.00842073]] ; Loss_test [[0.07967187]
 [0.02433921]
 [0.01279068]]
training finished
99
Epoch:  99 ; Time per epoch:  4.135217666625977 ; Loss_train:  [[0.08346579]
 [0.02134364]
 [0.00839433]] ; Loss_test [[0.08052886]
 [0.02359089]
 [0.01271644]]
training finished
100
Epoch:  100 ; Time per epoch:  4.120632886886597 ; Loss_train:  [[0.08410548]
 [0.02261316]
 [0.00857254]] ; Loss_test [[0.08120874]
 [0.02482563]
 [0.01289705]]
training finished
101
Epoch:  101 ; Time per epoch:  4.127590179443359 ; Loss_train:  [[0.08386268]
 [0.02267179]
 [0.00847994]] ; Loss_test [[0.08091891]
 [0.02490872]
 [0.01288534]]
training finished
102
Epoch:  102 ; Time per epoch:  4.150521516799927 ; Loss_train:  [[0.08088166]
 [0.02202824]
 [0.00888254]] ; Loss_test [[0.07812036]
 [0.02429217]
 [0.01328437]]
training finished
103
Epoch:  103 ; Time per epoch:  4.243769407272339 ; Loss_train:  [[0.08406507]
 [0.02344563]
 [0.00839258]] ; Loss_test [[0.08113532]
 [0.02553075]
 [0.01279668]]
training finished
104
Epoch:  104 ; Time per epoch:  4.1309802532196045 ; Loss_train:  [[0.08319091]
 [0.0216611 ]
 [0.0084053 ]] ; Loss_test [[0.08023446]
 [0.02391225]
 [0.01276286]]
training finished
105
Epoch:  105 ; Time per epoch:  4.1347270011901855 ; Loss_train:  [[0.08345713]
 [0.02148978]
 [0.0085688 ]] ; Loss_test [[0.08054625]
 [0.0237641 ]
 [0.01296916]]
training finished
106
Epoch:  106 ; Time per epoch:  4.120708703994751 ; Loss_train:  [[0.08394127]
 [0.02151689]
 [0.00832008]] ; Loss_test [[0.08093168]
 [0.02377265]
 [0.0127531 ]]
training finished
107
Epoch:  107 ; Time per epoch:  4.116552352905273 ; Loss_train:  [[0.08357021]
 [0.02317042]
 [0.00840232]] ; Loss_test [[0.08072732]
 [0.02526105]
 [0.0128614 ]]
training finished
108
Epoch:  108 ; Time per epoch:  4.15090012550354 ; Loss_train:  [[0.08649782]
 [0.02268842]
 [0.00815824]] ; Loss_test [[0.08339596]
 [0.02482715]
 [0.01263361]]
training finished
109
Epoch:  109 ; Time per epoch:  4.113944053649902 ; Loss_train:  [[0.08647029]
 [0.02210209]
 [0.00828263]] ; Loss_test [[0.0834424 ]
 [0.02434218]
 [0.01277678]]
training finished
110
Epoch:  110 ; Time per epoch:  4.1145946979522705 ; Loss_train:  [[0.08279341]
 [0.02239814]
 [0.00847952]] ; Loss_test [[0.08000341]
 [0.02449344]
 [0.01293239]]
training finished
111
Epoch:  111 ; Time per epoch:  4.12544584274292 ; Loss_train:  [[0.08234082]
 [0.02273306]
 [0.00863844]] ; Loss_test [[0.07954038]
 [0.0247685 ]
 [0.01308464]]
training finished
112
Epoch:  112 ; Time per epoch:  4.127385139465332 ; Loss_train:  [[0.08423353]
 [0.02168571]
 [0.00821117]] ; Loss_test [[0.08131765]
 [0.02390737]
 [0.01271267]]
training finished
113
Epoch:  113 ; Time per epoch:  4.106721639633179 ; Loss_train:  [[0.08583904]
 [0.02186059]
 [0.00804807]] ; Loss_test [[0.08285673]
 [0.02419786]
 [0.01257764]]
training finished
114
Epoch:  114 ; Time per epoch:  4.122215270996094 ; Loss_train:  [[0.08422159]
 [0.02211631]
 [0.00821356]] ; Loss_test [[0.08135366]
 [0.02433532]
 [0.01271017]]
training finished
115
Epoch:  115 ; Time per epoch:  4.11472749710083 ; Loss_train:  [[0.08762206]
 [0.02222009]
 [0.00812934]] ; Loss_test [[0.08454002]
 [0.02454177]
 [0.01268101]]
training finished
116
Epoch:  116 ; Time per epoch:  4.117987155914307 ; Loss_train:  [[0.08520826]
 [0.02027322]
 [0.00822289]] ; Loss_test [[0.08229192]
 [0.02272376]
 [0.01274056]]
training finished
117
Epoch:  117 ; Time per epoch:  4.113855600357056 ; Loss_train:  [[0.08411406]
 [0.02165868]
 [0.00827181]] ; Loss_test [[0.0813769 ]
 [0.02402472]
 [0.01280426]]
training finished
118
Epoch:  118 ; Time per epoch:  4.125126123428345 ; Loss_train:  [[0.0842025 ]
 [0.02162556]
 [0.00836166]] ; Loss_test [[0.08134481]
 [0.02389639]
 [0.01289761]]
training finished
119
Epoch:  119 ; Time per epoch:  4.119494438171387 ; Loss_train:  [[0.0853458 ]
 [0.02151548]
 [0.00823325]] ; Loss_test [[0.08248644]
 [0.02384499]
 [0.0128104 ]]
training finished
120
Epoch:  120 ; Time per epoch:  4.099112272262573 ; Loss_train:  [[0.08472447]
 [0.02265859]
 [0.00800906]] ; Loss_test [[0.08197398]
 [0.02489601]
 [0.01261   ]]
training finished
121
Epoch:  121 ; Time per epoch:  4.120213747024536 ; Loss_train:  [[0.0857071 ]
 [0.0210452 ]
 [0.00791458]] ; Loss_test [[0.08277214]
 [0.02339002]
 [0.01251663]]
training finished
122
Epoch:  122 ; Time per epoch:  4.1053853034973145 ; Loss_train:  [[0.08583205]
 [0.02198992]
 [0.00782952]] ; Loss_test [[0.08286769]
 [0.02424668]
 [0.01245596]]
training finished
123
Epoch:  123 ; Time per epoch:  4.1174538135528564 ; Loss_train:  [[0.08452408]
 [0.02205351]
 [0.00803414]] ; Loss_test [[0.08169051]
 [0.02433324]
 [0.01264895]]
training finished
124
Epoch:  124 ; Time per epoch:  4.12143611907959 ; Loss_train:  [[0.08513942]
 [0.02160158]
 [0.00795713]] ; Loss_test [[0.08227075]
 [0.02392893]
 [0.01255782]]
training finished
125
Epoch:  125 ; Time per epoch:  4.109257936477661 ; Loss_train:  [[0.08700033]
 [0.02159541]
 [0.00786047]] ; Loss_test [[0.08398483]
 [0.02389713]
 [0.01247268]]
training finished
126
Epoch:  126 ; Time per epoch:  4.125595808029175 ; Loss_train:  [[0.08460293]
 [0.02158602]
 [0.00818479]] ; Loss_test [[0.08183355]
 [0.02392164]
 [0.01278735]]
training finished
127
Epoch:  127 ; Time per epoch:  4.126667499542236 ; Loss_train:  [[0.08487771]
 [0.02195682]
 [0.00793748]] ; Loss_test [[0.08203571]
 [0.02416932]
 [0.01255856]]
training finished
128
Epoch:  128 ; Time per epoch:  4.136198043823242 ; Loss_train:  [[0.08478568]
 [0.02115568]
 [0.00790134]] ; Loss_test [[0.08186314]
 [0.02345707]
 [0.01253733]]
training finished
129
Epoch:  129 ; Time per epoch:  4.129839658737183 ; Loss_train:  [[0.08551562]
 [0.02149999]
 [0.00791515]] ; Loss_test [[0.08268189]
 [0.0238897 ]
 [0.01253853]]
training finished
130
Epoch:  130 ; Time per epoch:  4.180370092391968 ; Loss_train:  [[0.08574267]
 [0.02044098]
 [0.00790847]] ; Loss_test [[0.08286674]
 [0.02291647]
 [0.01257052]]
training finished
131
Epoch:  131 ; Time per epoch:  4.123690366744995 ; Loss_train:  [[0.08621182]
 [0.02190203]
 [0.00780409]] ; Loss_test [[0.08329628]
 [0.0241899 ]
 [0.01244978]]
training finished
132
Epoch:  132 ; Time per epoch:  4.115493535995483 ; Loss_train:  [[0.08648724]
 [0.02120997]
 [0.00782913]] ; Loss_test [[0.08351032]
 [0.02357967]
 [0.01249578]]
training finished
133
Epoch:  133 ; Time per epoch:  4.128914833068848 ; Loss_train:  [[0.08574666]
 [0.02147777]
 [0.00786282]] ; Loss_test [[0.08294478]
 [0.02377436]
 [0.01250338]]
training finished
134
Epoch:  134 ; Time per epoch:  4.0994648933410645 ; Loss_train:  [[0.08650903]
 [0.02189162]
 [0.00770115]] ; Loss_test [[0.08358309]
 [0.02418723]
 [0.01236859]]
training finished
135
Epoch:  135 ; Time per epoch:  4.13896632194519 ; Loss_train:  [[0.08545042]
 [0.02129423]
 [0.00794679]] ; Loss_test [[0.08260314]
 [0.02366717]
 [0.0125755 ]]
training finished
136
Epoch:  136 ; Time per epoch:  4.127235651016235 ; Loss_train:  [[0.08551119]
 [0.02249815]
 [0.0078682 ]] ; Loss_test [[0.08268508]
 [0.0247225 ]
 [0.01253755]]
training finished
137
Epoch:  137 ; Time per epoch:  4.179751873016357 ; Loss_train:  [[0.08706363]
 [0.02207565]
 [0.00780688]] ; Loss_test [[0.0841242 ]
 [0.02439079]
 [0.01249536]]
training finished
138
Epoch:  138 ; Time per epoch:  4.132455348968506 ; Loss_train:  [[0.08550528]
 [0.02231061]
 [0.00784869]] ; Loss_test [[0.08265562]
 [0.02453004]
 [0.01252547]]
training finished
139
Epoch:  139 ; Time per epoch:  4.136477470397949 ; Loss_train:  [[0.08457755]
 [0.02169739]
 [0.00800567]] ; Loss_test [[0.08182465]
 [0.02396246]
 [0.01271083]]
training finished
140
Epoch:  140 ; Time per epoch:  4.1091930866241455 ; Loss_train:  [[0.08659964]
 [0.0221688 ]
 [0.00776419]] ; Loss_test [[0.08379257]
 [0.02447679]
 [0.01244664]]
training finished
141
Epoch:  141 ; Time per epoch:  4.111758708953857 ; Loss_train:  [[0.08637641]
 [0.02142667]
 [0.00780856]] ; Loss_test [[0.08350553]
 [0.02378493]
 [0.01250226]]
training finished
142
Epoch:  142 ; Time per epoch:  4.132821798324585 ; Loss_train:  [[0.08445107]
 [0.02268476]
 [0.00790257]] ; Loss_test [[0.08171925]
 [0.02485316]
 [0.01261046]]
training finished
143
Epoch:  143 ; Time per epoch:  4.112002372741699 ; Loss_train:  [[0.08602178]
 [0.02149646]
 [0.00781401]] ; Loss_test [[0.08319503]
 [0.02388274]
 [0.01253021]]
training finished
144
Epoch:  144 ; Time per epoch:  4.198190450668335 ; Loss_train:  [[0.08714232]
 [0.02137014]
 [0.00775767]] ; Loss_test [[0.08425821]
 [0.02378423]
 [0.01247728]]
training finished
145
Epoch:  145 ; Time per epoch:  4.125702857971191 ; Loss_train:  [[0.08671346]
 [0.02103934]
 [0.00779331]] ; Loss_test [[0.08390053]
 [0.02350299]
 [0.01254379]]
training finished
146
Epoch:  146 ; Time per epoch:  4.125328540802002 ; Loss_train:  [[0.08542781]
 [0.02126792]
 [0.00790008]] ; Loss_test [[0.08264297]
 [0.02364101]
 [0.01260675]]
training finished
147
Epoch:  147 ; Time per epoch:  4.136951684951782 ; Loss_train:  [[0.08457537]
 [0.0214101 ]
 [0.00790439]] ; Loss_test [[0.08187383]
 [0.02374603]
 [0.01267285]]
training finished
148
Epoch:  148 ; Time per epoch:  4.126688718795776 ; Loss_train:  [[0.08573483]
 [0.02094625]
 [0.00789179]] ; Loss_test [[0.08296345]
 [0.02334238]
 [0.01265083]]
training finished
149
Epoch:  149 ; Time per epoch:  4.106476306915283 ; Loss_train:  [[0.08631972]
 [0.02237214]
 [0.00784407]] ; Loss_test [[0.08355145]
 [0.02468425]
 [0.01257013]]
training finished
150
Epoch:  150 ; Time per epoch:  4.128953456878662 ; Loss_train:  [[0.08641848]
 [0.02205431]
 [0.00768738]] ; Loss_test [[0.08361664]
 [0.02439431]
 [0.01243594]]
training finished
151
Epoch:  151 ; Time per epoch:  4.123046398162842 ; Loss_train:  [[0.08591658]
 [0.02165881]
 [0.00771642]] ; Loss_test [[0.08310155]
 [0.02399969]
 [0.0124801 ]]
training finished
152
Epoch:  152 ; Time per epoch:  4.105144739151001 ; Loss_train:  [[0.08603721]
 [0.02205876]
 [0.00764978]] ; Loss_test [[0.08322047]
 [0.02432955]
 [0.01240852]]
training finished
153
Epoch:  153 ; Time per epoch:  4.118960857391357 ; Loss_train:  [[0.0858777]
 [0.0214133]
 [0.0076748]] ; Loss_test [[0.08309354]
 [0.02375348]
 [0.01244181]]
training finished
154
Epoch:  154 ; Time per epoch:  4.113417387008667 ; Loss_train:  [[0.08490166]
 [0.02147804]
 [0.00781555]] ; Loss_test [[0.08216089]
 [0.02381931]
 [0.01257241]]
training finished
155
Epoch:  155 ; Time per epoch:  4.11139988899231 ; Loss_train:  [[0.08673011]
 [0.02207101]
 [0.00770556]] ; Loss_test [[0.08393263]
 [0.02439078]
 [0.01248847]]
training finished
156
Epoch:  156 ; Time per epoch:  4.106780052185059 ; Loss_train:  [[0.08691598]
 [0.0221092 ]
 [0.00761511]] ; Loss_test [[0.08405219]
 [0.02443362]
 [0.01239195]]
training finished
157
Epoch:  157 ; Time per epoch:  4.107172966003418 ; Loss_train:  [[0.08608126]
 [0.02234591]
 [0.00772576]] ; Loss_test [[0.08326576]
 [0.02453364]
 [0.01248016]]
training finished
158
Epoch:  158 ; Time per epoch:  4.11113715171814 ; Loss_train:  [[0.08713437]
 [0.0216905 ]
 [0.00763204]] ; Loss_test [[0.08426654]
 [0.02400675]
 [0.01243732]]
training finished
159
Epoch:  159 ; Time per epoch:  4.123835802078247 ; Loss_train:  [[0.08668925]
 [0.0218375 ]
 [0.00774803]] ; Loss_test [[0.08394697]
 [0.02424784]
 [0.01254327]]
training finished
160
Epoch:  160 ; Time per epoch:  4.102608680725098 ; Loss_train:  [[0.08627306]
 [0.02193144]
 [0.00765029]] ; Loss_test [[0.08350256]
 [0.02423179]
 [0.01243434]]
training finished
161
Epoch:  161 ; Time per epoch:  4.127800703048706 ; Loss_train:  [[0.08547385]
 [0.02184243]
 [0.00766422]] ; Loss_test [[0.08274673]
 [0.02417806]
 [0.01244089]]
training finished
162
Epoch:  162 ; Time per epoch:  4.1183412075042725 ; Loss_train:  [[0.08726056]
 [0.02195114]
 [0.0076082 ]] ; Loss_test [[0.08447659]
 [0.02430352]
 [0.01240394]]
training finished
163
Epoch:  163 ; Time per epoch:  4.11806845664978 ; Loss_train:  [[0.08625761]
 [0.02203353]
 [0.00760884]] ; Loss_test [[0.08350505]
 [0.02436608]
 [0.01239333]]
training finished
164
Epoch:  164 ; Time per epoch:  4.108971834182739 ; Loss_train:  [[0.0855798 ]
 [0.02157748]
 [0.00770444]] ; Loss_test [[0.08285198]
 [0.02390803]
 [0.01246289]]
training finished
165
Epoch:  165 ; Time per epoch:  4.122294902801514 ; Loss_train:  [[0.08811162]
 [0.02156808]
 [0.0075572 ]] ; Loss_test [[0.08520868]
 [0.02392586]
 [0.01235071]]
training finished
166
Epoch:  166 ; Time per epoch:  4.087391376495361 ; Loss_train:  [[0.08704489]
 [0.02162784]
 [0.0075949 ]] ; Loss_test [[0.08421914]
 [0.0240079 ]
 [0.01242103]]
training finished
167
Epoch:  167 ; Time per epoch:  4.148580074310303 ; Loss_train:  [[0.08699562]
 [0.02170487]
 [0.00755011]] ; Loss_test [[0.08418901]
 [0.02408249]
 [0.01235903]]
training finished
168
Epoch:  168 ; Time per epoch:  4.126138687133789 ; Loss_train:  [[0.08577327]
 [0.02207864]
 [0.00769587]] ; Loss_test [[0.08308587]
 [0.02437311]
 [0.01249013]]
training finished
169
Epoch:  169 ; Time per epoch:  4.095796346664429 ; Loss_train:  [[0.08585413]
 [0.02125051]
 [0.00768596]] ; Loss_test [[0.08310594]
 [0.02363053]
 [0.01250585]]
training finished
170
Epoch:  170 ; Time per epoch:  4.145451307296753 ; Loss_train:  [[0.08667664]
 [0.02151688]
 [0.00760075]] ; Loss_test [[0.08390751]
 [0.02391931]
 [0.01243645]]
training finished
171
Epoch:  171 ; Time per epoch:  4.1392364501953125 ; Loss_train:  [[0.0862863 ]
 [0.0219363 ]
 [0.00764921]] ; Loss_test [[0.0835351 ]
 [0.02422597]
 [0.01246405]]
training finished
172
Epoch:  172 ; Time per epoch:  4.140884637832642 ; Loss_train:  [[0.08757537]
 [0.0212249 ]
 [0.00760448]] ; Loss_test [[0.08476298]
 [0.02365555]
 [0.01245014]]
training finished
173
Epoch:  173 ; Time per epoch:  4.125625371932983 ; Loss_train:  [[0.08818684]
 [0.02149854]
 [0.0075288 ]] ; Loss_test [[0.08532101]
 [0.02394477]
 [0.01235983]]
training finished
174
Epoch:  174 ; Time per epoch:  4.100922584533691 ; Loss_train:  [[0.08582246]
 [0.02147892]
 [0.00768997]] ; Loss_test [[0.08308589]
 [0.0238583 ]
 [0.01253098]]
training finished
175
Epoch:  175 ; Time per epoch:  4.146029472351074 ; Loss_train:  [[0.08708733]
 [0.02194149]
 [0.00758305]] ; Loss_test [[0.08426431]
 [0.02425284]
 [0.01240709]]
training finished
176
Epoch:  176 ; Time per epoch:  4.134319067001343 ; Loss_train:  [[0.08811835]
 [0.02195577]
 [0.00750314]] ; Loss_test [[0.08532336]
 [0.02432468]
 [0.0123645 ]]
training finished
177
Epoch:  177 ; Time per epoch:  4.13205099105835 ; Loss_train:  [[0.08934122]
 [0.02223619]
 [0.00750479]] ; Loss_test [[0.08651069]
 [0.02462325]
 [0.01234829]]
training finished
178
Epoch:  178 ; Time per epoch:  4.137484550476074 ; Loss_train:  [[0.0858037]
 [0.0219386]
 [0.0077881]] ; Loss_test [[0.08314585]
 [0.02430603]
 [0.01261401]]
training finished
179
Epoch:  179 ; Time per epoch:  4.131555795669556 ; Loss_train:  [[0.0860686]
 [0.0213704]
 [0.0076774]] ; Loss_test [[0.08333151]
 [0.02374107]
 [0.01249829]]
training finished
180
Epoch:  180 ; Time per epoch:  4.111101865768433 ; Loss_train:  [[0.08776157]
 [0.02180882]
 [0.00751092]] ; Loss_test [[0.08498712]
 [0.02422699]
 [0.0123477 ]]
training finished
181
Epoch:  181 ; Time per epoch:  4.12473201751709 ; Loss_train:  [[0.0871244 ]
 [0.02148412]
 [0.00753687]] ; Loss_test [[0.08432483]
 [0.02389643]
 [0.01238732]]
training finished
182
Epoch:  182 ; Time per epoch:  4.115158319473267 ; Loss_train:  [[0.08601736]
 [0.02113475]
 [0.00762004]] ; Loss_test [[0.0832722 ]
 [0.02356776]
 [0.01247388]]
training finished
183
Epoch:  183 ; Time per epoch:  4.0981457233428955 ; Loss_train:  [[0.08850996]
 [0.02174903]
 [0.00749654]] ; Loss_test [[0.08567934]
 [0.02417151]
 [0.01236159]]
training finished
184
Epoch:  184 ; Time per epoch:  4.128264904022217 ; Loss_train:  [[0.08635598]
 [0.02105463]
 [0.00764512]] ; Loss_test [[0.08359525]
 [0.02350635]
 [0.01249698]]
training finished
185
Epoch:  185 ; Time per epoch:  4.18534255027771 ; Loss_train:  [[0.08710141]
 [0.02183099]
 [0.00750684]] ; Loss_test [[0.08430123]
 [0.02417084]
 [0.01236795]]
training finished
186
Epoch:  186 ; Time per epoch:  4.103259801864624 ; Loss_train:  [[0.08728091]
 [0.02163265]
 [0.00752132]] ; Loss_test [[0.08449394]
 [0.02401586]
 [0.01237975]]
training finished
187
Epoch:  187 ; Time per epoch:  4.112074136734009 ; Loss_train:  [[0.08695287]
 [0.0214242 ]
 [0.0075826 ]] ; Loss_test [[0.08417804]
 [0.02385375]
 [0.01245443]]
training finished
188
Epoch:  188 ; Time per epoch:  4.101512908935547 ; Loss_train:  [[0.08780883]
 [0.02177709]
 [0.00747196]] ; Loss_test [[0.08499545]
 [0.02416838]
 [0.01232927]]
training finished
189
Epoch:  189 ; Time per epoch:  4.131663799285889 ; Loss_train:  [[0.08687055]
 [0.02229363]
 [0.00753752]] ; Loss_test [[0.08412413]
 [0.02461089]
 [0.01239266]]
training finished
190
Epoch:  190 ; Time per epoch:  4.120924472808838 ; Loss_train:  [[0.08763862]
 [0.02097508]
 [0.00754148]] ; Loss_test [[0.08481303]
 [0.0234353 ]
 [0.01242604]]
training finished
191
Epoch:  191 ; Time per epoch:  4.1920859813690186 ; Loss_train:  [[0.08690098]
 [0.02152405]
 [0.0074874 ]] ; Loss_test [[0.08414342]
 [0.02390706]
 [0.0123646 ]]
training finished
192
Epoch:  192 ; Time per epoch:  4.1219258308410645 ; Loss_train:  [[0.08696909]
 [0.02127897]
 [0.00759071]] ; Loss_test [[0.08422174]
 [0.02372351]
 [0.01245779]]
training finished
193
Epoch:  193 ; Time per epoch:  4.156418800354004 ; Loss_train:  [[0.08652134]
 [0.02159294]
 [0.00754658]] ; Loss_test [[0.08372007]
 [0.02392795]
 [0.01242294]]
training finished
194
Epoch:  194 ; Time per epoch:  4.093183994293213 ; Loss_train:  [[0.08729241]
 [0.02143023]
 [0.00746735]] ; Loss_test [[0.08449265]
 [0.02381168]
 [0.01234726]]
training finished
195
Epoch:  195 ; Time per epoch:  4.109010457992554 ; Loss_train:  [[0.08694349]
 [0.02146028]
 [0.00749377]] ; Loss_test [[0.08411614]
 [0.02382787]
 [0.01237945]]
training finished
196
Epoch:  196 ; Time per epoch:  4.094433069229126 ; Loss_train:  [[0.08729445]
 [0.02162049]
 [0.00751739]] ; Loss_test [[0.08452649]
 [0.02402895]
 [0.01238722]]
training finished
197
Epoch:  197 ; Time per epoch:  4.112865447998047 ; Loss_train:  [[0.08704761]
 [0.02193442]
 [0.00748931]] ; Loss_test [[0.08427544]
 [0.02427041]
 [0.01236441]]
training finished
198
Epoch:  198 ; Time per epoch:  4.107782363891602 ; Loss_train:  [[0.08769155]
 [0.0216366 ]
 [0.00748768]] ; Loss_test [[0.08489493]
 [0.02404626]
 [0.01236624]]
training finished
199
Epoch:  199 ; Time per epoch:  4.113281965255737 ; Loss_train:  [[0.08724623]
 [0.02159342]
 [0.00749412]] ; Loss_test [[0.08449423]
 [0.02401523]
 [0.01237943]]
training finished
200
Epoch:  200 ; Time per epoch:  4.132603883743286 ; Loss_train:  [[0.08808286]
 [0.0214133 ]
 [0.00751737]] ; Loss_test [[0.08529752]
 [0.02387536]
 [0.01241077]]
training finished
201
Epoch:  201 ; Time per epoch:  4.14188027381897 ; Loss_train:  [[0.08824999]
 [0.02234817]
 [0.00742388]] ; Loss_test [[0.08542944]
 [0.02468239]
 [0.01232617]]
training finished
202
Epoch:  202 ; Time per epoch:  4.120117902755737 ; Loss_train:  [[0.08653804]
 [0.02167528]
 [0.00751831]] ; Loss_test [[0.08377514]
 [0.02402372]
 [0.01241564]]
training finished
203
Epoch:  203 ; Time per epoch:  4.096538305282593 ; Loss_train:  [[0.0877229 ]
 [0.02187857]
 [0.007472  ]] ; Loss_test [[0.08491027]
 [0.02420873]
 [0.01235826]]
training finished
204
Epoch:  204 ; Time per epoch:  4.1460466384887695 ; Loss_train:  [[0.08717375]
 [0.02122464]
 [0.0075    ]] ; Loss_test [[0.0843815 ]
 [0.02364869]
 [0.01240676]]
training finished
205
Epoch:  205 ; Time per epoch:  4.1069557666778564 ; Loss_train:  [[0.08758218]
 [0.02101145]
 [0.00748822]] ; Loss_test [[0.08477617]
 [0.02348094]
 [0.01238753]]
training finished
206
Epoch:  206 ; Time per epoch:  4.136781215667725 ; Loss_train:  [[0.08779266]
 [0.02139089]
 [0.00746326]] ; Loss_test [[0.08500035]
 [0.02381084]
 [0.0123564 ]]
training finished
207
Epoch:  207 ; Time per epoch:  4.146615743637085 ; Loss_train:  [[0.08651564]
 [0.02163606]
 [0.00750807]] ; Loss_test [[0.08377351]
 [0.02400138]
 [0.01241011]]
training finished
208
Epoch:  208 ; Time per epoch:  4.1356117725372314 ; Loss_train:  [[0.08788487]
 [0.02182998]
 [0.00743591]] ; Loss_test [[0.08508822]
 [0.0242289 ]
 [0.01234059]]
training finished
209
Epoch:  209 ; Time per epoch:  4.128335952758789 ; Loss_train:  [[0.08740811]
 [0.02147392]
 [0.00752744]] ; Loss_test [[0.08467263]
 [0.02389578]
 [0.01241371]]
training finished
210
Epoch:  210 ; Time per epoch:  4.123963117599487 ; Loss_train:  [[0.08769966]
 [0.02176115]
 [0.00744601]] ; Loss_test [[0.08490966]
 [0.02414139]
 [0.0123463 ]]
training finished
211
Epoch:  211 ; Time per epoch:  4.10629677772522 ; Loss_train:  [[0.08738053]
 [0.02138117]
 [0.00744215]] ; Loss_test [[0.08459291]
 [0.02379496]
 [0.0123447 ]]
training finished
212
Epoch:  212 ; Time per epoch:  4.10153341293335 ; Loss_train:  [[0.0877455 ]
 [0.0215815 ]
 [0.00744929]] ; Loss_test [[0.08493976]
 [0.02398364]
 [0.01234647]]
training finished
213
Epoch:  213 ; Time per epoch:  4.17840576171875 ; Loss_train:  [[0.08760515]
 [0.02151747]
 [0.00745336]] ; Loss_test [[0.08481722]
 [0.0239496 ]
 [0.01235746]]
training finished
214
Epoch:  214 ; Time per epoch:  4.192927122116089 ; Loss_train:  [[0.08735371]
 [0.02149676]
 [0.00748403]] ; Loss_test [[0.08458829]
 [0.02390596]
 [0.01239109]]
training finished
215
Epoch:  215 ; Time per epoch:  4.135176658630371 ; Loss_train:  [[0.08777688]
 [0.02174924]
 [0.00739673]] ; Loss_test [[0.08497623]
 [0.02413729]
 [0.01230741]]
training finished
216
Epoch:  216 ; Time per epoch:  4.138869762420654 ; Loss_train:  [[0.08723558]
 [0.0214339 ]
 [0.00745582]] ; Loss_test [[0.08445594]
 [0.02383773]
 [0.01235836]]
training finished
217
Epoch:  217 ; Time per epoch:  4.120885133743286 ; Loss_train:  [[0.08701985]
 [0.02164852]
 [0.0074907 ]] ; Loss_test [[0.08428304]
 [0.02404859]
 [0.01239775]]
training finished
218
Epoch:  218 ; Time per epoch:  4.109659194946289 ; Loss_train:  [[0.0879124 ]
 [0.0217049 ]
 [0.00741057]] ; Loss_test [[0.08511251]
 [0.02408667]
 [0.01232644]]
training finished
219
Epoch:  219 ; Time per epoch:  4.1209492683410645 ; Loss_train:  [[0.08741677]
 [0.02159298]
 [0.00743475]] ; Loss_test [[0.08462838]
 [0.02398403]
 [0.01234365]]
training finished
220
Epoch:  220 ; Time per epoch:  4.098823070526123 ; Loss_train:  [[0.08746349]
 [0.0216074 ]
 [0.00742797]] ; Loss_test [[0.08469122]
 [0.02399402]
 [0.01233704]]
training finished
221
Epoch:  221 ; Time per epoch:  4.124549150466919 ; Loss_train:  [[0.08765962]
 [0.0215456 ]
 [0.00742277]] ; Loss_test [[0.08485758]
 [0.0239516 ]
 [0.01233785]]
training finished
222
Epoch:  222 ; Time per epoch:  4.13808274269104 ; Loss_train:  [[0.08722068]
 [0.02158327]
 [0.00746617]] ; Loss_test [[0.0844659 ]
 [0.02396318]
 [0.01236483]]
training finished
223
Epoch:  223 ; Time per epoch:  4.143295764923096 ; Loss_train:  [[0.08744802]
 [0.02175641]
 [0.00743721]] ; Loss_test [[0.08467639]
 [0.02413562]
 [0.012348  ]]
training finished
224
Epoch:  224 ; Time per epoch:  4.1290528774261475 ; Loss_train:  [[0.08780902]
 [0.02184837]
 [0.00741729]] ; Loss_test [[0.08502743]
 [0.02423424]
 [0.01233472]]
training finished
225
Epoch:  225 ; Time per epoch:  4.134045839309692 ; Loss_train:  [[0.0874932 ]
 [0.02160497]
 [0.00741354]] ; Loss_test [[0.08468167]
 [0.02398324]
 [0.01232435]]
training finished
226
Epoch:  226 ; Time per epoch:  4.106992959976196 ; Loss_train:  [[0.08704275]
 [0.02171992]
 [0.00747584]] ; Loss_test [[0.08429342]
 [0.0240969 ]
 [0.01238105]]
training finished
227
Epoch:  227 ; Time per epoch:  4.156642436981201 ; Loss_train:  [[0.08752206]
 [0.02157742]
 [0.0074225 ]] ; Loss_test [[0.0847372 ]
 [0.02399385]
 [0.01234015]]
training finished
228
Epoch:  228 ; Time per epoch:  4.164849042892456 ; Loss_train:  [[0.08752397]
 [0.02177986]
 [0.007421  ]] ; Loss_test [[0.08474227]
 [0.02416742]
 [0.01233691]]
training finished
229
Epoch:  229 ; Time per epoch:  4.1976118087768555 ; Loss_train:  [[0.08765505]
 [0.02170245]
 [0.00745158]] ; Loss_test [[0.08488534]
 [0.02409763]
 [0.01236342]]
training finished
230
Epoch:  230 ; Time per epoch:  4.1786534786224365 ; Loss_train:  [[0.08753829]
 [0.02164122]
 [0.00744702]] ; Loss_test [[0.08477379]
 [0.0240109 ]
 [0.01235609]]
training finished
231
Epoch:  231 ; Time per epoch:  4.156647443771362 ; Loss_train:  [[0.08794016]
 [0.02176314]
 [0.00739282]] ; Loss_test [[0.08516242]
 [0.02413951]
 [0.01231127]]
training finished
232
Epoch:  232 ; Time per epoch:  4.18231201171875 ; Loss_train:  [[0.08720718]
 [0.02190761]
 [0.00743989]] ; Loss_test [[0.08443204]
 [0.02425632]
 [0.01235274]]
training finished
233
Epoch:  233 ; Time per epoch:  4.1479432582855225 ; Loss_train:  [[0.08743085]
 [0.02111644]
 [0.00748002]] ; Loss_test [[0.08466347]
 [0.02356018]
 [0.01240856]]
training finished
234
Epoch:  234 ; Time per epoch:  4.171706199645996 ; Loss_train:  [[0.08775639]
 [0.02151896]
 [0.00742539]] ; Loss_test [[0.08495923]
 [0.0239154 ]
 [0.01234349]]
training finished
235
Epoch:  235 ; Time per epoch:  4.195775747299194 ; Loss_train:  [[0.08751925]
 [0.02164257]
 [0.00745021]] ; Loss_test [[0.08475115]
 [0.02402635]
 [0.01237634]]
training finished
236
Epoch:  236 ; Time per epoch:  4.161814451217651 ; Loss_train:  [[0.08728637]
 [0.02168743]
 [0.00746114]] ; Loss_test [[0.08453221]
 [0.02405838]
 [0.01237824]]
training finished
237
Epoch:  237 ; Time per epoch:  4.155436754226685 ; Loss_train:  [[0.08786446]
 [0.02161217]
 [0.00741403]] ; Loss_test [[0.08508371]
 [0.02401834]
 [0.01233215]]
training finished
238
Epoch:  238 ; Time per epoch:  4.185298919677734 ; Loss_train:  [[0.08765059]
 [0.021758  ]
 [0.00739348]] ; Loss_test [[0.08485472]
 [0.02411857]
 [0.01232   ]]
training finished
239
Epoch:  239 ; Time per epoch:  4.207207441329956 ; Loss_train:  [[0.08736895]
 [0.0217395 ]
 [0.00743905]] ; Loss_test [[0.0845935 ]
 [0.02410468]
 [0.01236685]]
training finished
240
Epoch:  240 ; Time per epoch:  4.192996978759766 ; Loss_train:  [[0.08739761]
 [0.02149251]
 [0.00743739]] ; Loss_test [[0.08463384]
 [0.02389333]
 [0.01236728]]
training finished
241
Epoch:  241 ; Time per epoch:  4.155113935470581 ; Loss_train:  [[0.0877207 ]
 [0.02155579]
 [0.00742697]] ; Loss_test [[0.08494117]
 [0.02396324]
 [0.01235517]]
training finished
242
Epoch:  242 ; Time per epoch:  4.1587347984313965 ; Loss_train:  [[0.08760053]
 [0.02161748]
 [0.00741132]] ; Loss_test [[0.0848246 ]
 [0.02401274]
 [0.01234176]]
training finished
243
Epoch:  243 ; Time per epoch:  4.187865257263184 ; Loss_train:  [[0.08745471]
 [0.02142714]
 [0.00744032]] ; Loss_test [[0.08467986]
 [0.02384741]
 [0.01237174]]
training finished
244
Epoch:  244 ; Time per epoch:  4.178654432296753 ; Loss_train:  [[0.0879321]
 [0.0216519]
 [0.0074114]] ; Loss_test [[0.08514106]
 [0.02406033]
 [0.01233837]]
training finished
245
Epoch:  245 ; Time per epoch:  4.176316499710083 ; Loss_train:  [[0.08762943]
 [0.02161816]
 [0.00739932]] ; Loss_test [[0.08483659]
 [0.02399775]
 [0.01233747]]
training finished
246
Epoch:  246 ; Time per epoch:  4.168791055679321 ; Loss_train:  [[0.08762734]
 [0.02155512]
 [0.00742277]] ; Loss_test [[0.08485521]
 [0.02395232]
 [0.01235467]]
training finished
247
Epoch:  247 ; Time per epoch:  4.194726467132568 ; Loss_train:  [[0.08751396]
 [0.02150146]
 [0.0074182 ]] ; Loss_test [[0.08474913]
 [0.02390983]
 [0.01235681]]
training finished
248
Epoch:  248 ; Time per epoch:  4.15470027923584 ; Loss_train:  [[0.08766678]
 [0.02167009]
 [0.00741902]] ; Loss_test [[0.0849022 ]
 [0.02406821]
 [0.01235661]]
training finished
249
Epoch:  249 ; Time per epoch:  4.210407018661499 ; Loss_train:  [[0.08777834]
 [0.02155471]
 [0.00739538]] ; Loss_test [[0.08499194]
 [0.02395804]
 [0.01233845]]
training finished
250
Epoch:  250 ; Time per epoch:  4.1823649406433105 ; Loss_train:  [[0.08767272]
 [0.02159505]
 [0.00741581]] ; Loss_test [[0.08491118]
 [0.02399956]
 [0.01234964]]
training finished
251
Epoch:  251 ; Time per epoch:  4.181447505950928 ; Loss_train:  [[0.08780698]
 [0.02150422]
 [0.00741709]] ; Loss_test [[0.08502762]
 [0.02392402]
 [0.01235572]]
training finished
252
Epoch:  252 ; Time per epoch:  4.208073616027832 ; Loss_train:  [[0.08762009]
 [0.02165963]
 [0.007418  ]] ; Loss_test [[0.08486169]
 [0.02405534]
 [0.01235479]]
training finished
253
Epoch:  253 ; Time per epoch:  4.171908855438232 ; Loss_train:  [[0.08785152]
 [0.02151443]
 [0.00741031]] ; Loss_test [[0.0850789 ]
 [0.02393502]
 [0.01234633]]
training finished
254
Epoch:  254 ; Time per epoch:  4.174395799636841 ; Loss_train:  [[0.08744147]
 [0.02130049]
 [0.00744118]] ; Loss_test [[0.08466686]
 [0.02372737]
 [0.01237593]]
training finished
255
Epoch:  255 ; Time per epoch:  4.200491189956665 ; Loss_train:  [[0.08780953]
 [0.02160987]
 [0.00740514]] ; Loss_test [[0.08502727]
 [0.02400242]
 [0.01234386]]
training finished
256
Epoch:  256 ; Time per epoch:  4.1871325969696045 ; Loss_train:  [[0.08754848]
 [0.02130568]
 [0.00743821]] ; Loss_test [[0.08478854]
 [0.0237373 ]
 [0.01237629]]
training finished
257
Epoch:  257 ; Time per epoch:  4.177069902420044 ; Loss_train:  [[0.08764923]
 [0.02133666]
 [0.00741879]] ; Loss_test [[0.08487173]
 [0.02376345]
 [0.01236211]]
training finished
258
Epoch:  258 ; Time per epoch:  4.189177513122559 ; Loss_train:  [[0.08759428]
 [0.02150054]
 [0.00743112]] ; Loss_test [[0.08482438]
 [0.02390521]
 [0.01237223]]
training finished
259
Epoch:  259 ; Time per epoch:  4.207248687744141 ; Loss_train:  [[0.0874701 ]
 [0.02142381]
 [0.00743674]] ; Loss_test [[0.08471128]
 [0.02384193]
 [0.01237702]]
training finished
260
Epoch:  260 ; Time per epoch:  4.167903661727905 ; Loss_train:  [[0.0878114 ]
 [0.02129628]
 [0.00742787]] ; Loss_test [[0.08502798]
 [0.0237378 ]
 [0.01236714]]
training finished
261
Epoch:  261 ; Time per epoch:  4.205117464065552 ; Loss_train:  [[0.08778229]
 [0.02154456]
 [0.00740515]] ; Loss_test [[0.08501149]
 [0.02395779]
 [0.01234963]]
training finished
262
Epoch:  262 ; Time per epoch:  4.185713529586792 ; Loss_train:  [[0.08750962]
 [0.02144401]
 [0.00742592]] ; Loss_test [[0.08475041]
 [0.02386153]
 [0.01236928]]
training finished
263
Epoch:  263 ; Time per epoch:  4.17591118812561 ; Loss_train:  [[0.08778051]
 [0.02156337]
 [0.00742442]] ; Loss_test [[0.08501031]
 [0.02398374]
 [0.01236229]]
training finished
264
Epoch:  264 ; Time per epoch:  4.158522605895996 ; Loss_train:  [[0.08774031]
 [0.02165304]
 [0.00741025]] ; Loss_test [[0.08496877]
 [0.0240533 ]
 [0.01235189]]
training finished
265
Epoch:  265 ; Time per epoch:  4.1677868366241455 ; Loss_train:  [[0.08755026]
 [0.02161335]
 [0.00742172]] ; Loss_test [[0.08477721]
 [0.02400054]
 [0.01236149]]
training finished
266
Epoch:  266 ; Time per epoch:  4.163186311721802 ; Loss_train:  [[0.08760528]
 [0.02160945]
 [0.00740764]] ; Loss_test [[0.08484246]
 [0.02402074]
 [0.01235486]]
training finished
267
Epoch:  267 ; Time per epoch:  4.187004089355469 ; Loss_train:  [[0.08772615]
 [0.02150493]
 [0.00741474]] ; Loss_test [[0.08495216]
 [0.02393013]
 [0.01236337]]
training finished
268
Epoch:  268 ; Time per epoch:  4.170217990875244 ; Loss_train:  [[0.08766008]
 [0.02160315]
 [0.00739905]] ; Loss_test [[0.08489776]
 [0.02400201]
 [0.01234725]]
training finished
269
Epoch:  269 ; Time per epoch:  4.1475441455841064 ; Loss_train:  [[0.08764539]
 [0.02168237]
 [0.00740231]] ; Loss_test [[0.08489008]
 [0.02407999]
 [0.01234968]]
training finished
270
Epoch:  270 ; Time per epoch:  4.181844711303711 ; Loss_train:  [[0.08775469]
 [0.02166887]
 [0.00740318]] ; Loss_test [[0.08499182]
 [0.02407513]
 [0.01235019]]
training finished
271
Epoch:  271 ; Time per epoch:  4.173587083816528 ; Loss_train:  [[0.08768968]
 [0.02159098]
 [0.00740326]] ; Loss_test [[0.08491831]
 [0.02400118]
 [0.01235425]]
training finished
272
Epoch:  272 ; Time per epoch:  4.194026947021484 ; Loss_train:  [[0.08775693]
 [0.02155235]
 [0.00740833]] ; Loss_test [[0.08498338]
 [0.02396508]
 [0.0123552 ]]
training finished
273
Epoch:  273 ; Time per epoch:  4.19165563583374 ; Loss_train:  [[0.0876876 ]
 [0.02152499]
 [0.00739796]] ; Loss_test [[0.08491597]
 [0.02393708]
 [0.01234653]]
training finished
274
Epoch:  274 ; Time per epoch:  4.177327632904053 ; Loss_train:  [[0.08760687]
 [0.02158177]
 [0.00740821]] ; Loss_test [[0.08485427]
 [0.02399616]
 [0.01235436]]
training finished
275
Epoch:  275 ; Time per epoch:  4.210132122039795 ; Loss_train:  [[0.08764709]
 [0.02142679]
 [0.00742913]] ; Loss_test [[0.08489297]
 [0.02386079]
 [0.01237268]]
training finished
276
Epoch:  276 ; Time per epoch:  4.185460567474365 ; Loss_train:  [[0.08783253]
 [0.02141236]
 [0.00740999]] ; Loss_test [[0.08506466]
 [0.02385261]
 [0.01235788]]
training finished
277
Epoch:  277 ; Time per epoch:  4.178689956665039 ; Loss_train:  [[0.08772623]
 [0.02153935]
 [0.00741003]] ; Loss_test [[0.08496078]
 [0.02395738]
 [0.01235677]]
training finished
278
Epoch:  278 ; Time per epoch:  4.178763389587402 ; Loss_train:  [[0.08778586]
 [0.02151092]
 [0.00741098]] ; Loss_test [[0.08500818]
 [0.02393102]
 [0.01236139]]
training finished
279
Epoch:  279 ; Time per epoch:  4.160083293914795 ; Loss_train:  [[0.08780054]
 [0.02144384]
 [0.00739917]] ; Loss_test [[0.08502301]
 [0.02387732]
 [0.01235225]]
training finished
280
Epoch:  280 ; Time per epoch:  4.151294231414795 ; Loss_train:  [[0.08754   ]
 [0.02152143]
 [0.00742245]] ; Loss_test [[0.08478311]
 [0.02395031]
 [0.01237029]]
training finished
281
Epoch:  281 ; Time per epoch:  4.193601846694946 ; Loss_train:  [[0.08764493]
 [0.02145404]
 [0.00741049]] ; Loss_test [[0.08487894]
 [0.02388802]
 [0.01235908]]
training finished
282
Epoch:  282 ; Time per epoch:  4.126821994781494 ; Loss_train:  [[0.08761016]
 [0.02155868]
 [0.00740513]] ; Loss_test [[0.08485052]
 [0.02397117]
 [0.01235338]]
training finished
283
Epoch:  283 ; Time per epoch:  4.176164150238037 ; Loss_train:  [[0.08766045]
 [0.02160561]
 [0.00739458]] ; Loss_test [[0.08489636]
 [0.0240087 ]
 [0.01234502]]
training finished
284
Epoch:  284 ; Time per epoch:  4.219944953918457 ; Loss_train:  [[0.08780773]
 [0.02147389]
 [0.00740488]] ; Loss_test [[0.08503716]
 [0.02390303]
 [0.01235255]]
training finished
285
Epoch:  285 ; Time per epoch:  4.168963670730591 ; Loss_train:  [[0.08771589]
 [0.02152057]
 [0.00741068]] ; Loss_test [[0.08494999]
 [0.02394172]
 [0.01235775]]
training finished
286
Epoch:  286 ; Time per epoch:  4.1942665576934814 ; Loss_train:  [[0.08777189]
 [0.02153648]
 [0.00740531]] ; Loss_test [[0.08500802]
 [0.02395693]
 [0.01235463]]
training finished
287
Epoch:  287 ; Time per epoch:  4.162394762039185 ; Loss_train:  [[0.08784799]
 [0.02166734]
 [0.0073941 ]] ; Loss_test [[0.08507743]
 [0.0240723 ]
 [0.01234512]]
training finished
288
Epoch:  288 ; Time per epoch:  4.1691741943359375 ; Loss_train:  [[0.08772378]
 [0.02152483]
 [0.00740711]] ; Loss_test [[0.08494943]
 [0.02394705]
 [0.01235834]]
training finished
289
Epoch:  289 ; Time per epoch:  4.202205419540405 ; Loss_train:  [[0.08772256]
 [0.0215422 ]
 [0.00741262]] ; Loss_test [[0.08495172]
 [0.02396426]
 [0.01236352]]
training finished
290
Epoch:  290 ; Time per epoch:  4.1907360553741455 ; Loss_train:  [[0.08774952]
 [0.02157456]
 [0.00740827]] ; Loss_test [[0.08498998]
 [0.02399292]
 [0.01235838]]
training finished
291
Epoch:  291 ; Time per epoch:  4.177535533905029 ; Loss_train:  [[0.08788196]
 [0.02157282]
 [0.00740988]] ; Loss_test [[0.08511969]
 [0.02399913]
 [0.01235977]]
training finished
292
Epoch:  292 ; Time per epoch:  4.200613260269165 ; Loss_train:  [[0.08798581]
 [0.02180413]
 [0.00737562]] ; Loss_test [[0.08521119]
 [0.02419607]
 [0.012327  ]]
training finished
293
Epoch:  293 ; Time per epoch:  4.1994030475616455 ; Loss_train:  [[0.08776537]
 [0.02158514]
 [0.00739037]] ; Loss_test [[0.08500142]
 [0.02400194]
 [0.01234469]]
training finished
294
Epoch:  294 ; Time per epoch:  4.167916536331177 ; Loss_train:  [[0.0876816 ]
 [0.02149712]
 [0.00740567]] ; Loss_test [[0.08492257]
 [0.0239257 ]
 [0.01236074]]
training finished
295
Epoch:  295 ; Time per epoch:  4.184369087219238 ; Loss_train:  [[0.08787417]
 [0.02155345]
 [0.00739445]] ; Loss_test [[0.08510733]
 [0.02397865]
 [0.01235244]]
training finished
296
Epoch:  296 ; Time per epoch:  4.194747686386108 ; Loss_train:  [[0.08782678]
 [0.02157595]
 [0.00739423]] ; Loss_test [[0.08505815]
 [0.0239895 ]
 [0.01235062]]
training finished
297
Epoch:  297 ; Time per epoch:  4.200701951980591 ; Loss_train:  [[0.08768217]
 [0.02167366]
 [0.00740179]] ; Loss_test [[0.08492861]
 [0.02408142]
 [0.01235175]]
training finished
298
Epoch:  298 ; Time per epoch:  4.197545528411865 ; Loss_train:  [[0.08793327]
 [0.02165376]
 [0.007401  ]] ; Loss_test [[0.08516599]
 [0.02407292]
 [0.0123513 ]]
training finished
299
Epoch:  299 ; Time per epoch:  4.165698766708374 ; Loss_train:  [[0.08775609]
 [0.02172724]
 [0.00740263]] ; Loss_test [[0.08500056]
 [0.02413385]
 [0.01235673]]
training finished
300
Epoch:  300 ; Time per epoch:  4.188919544219971 ; Loss_train:  [[0.08780322]
 [0.02167533]
 [0.0073923 ]] ; Loss_test [[0.08504355]
 [0.0240842 ]
 [0.01234822]]
training finished
301
Epoch:  301 ; Time per epoch:  4.195345640182495 ; Loss_train:  [[0.08773806]
 [0.02151242]
 [0.00740519]] ; Loss_test [[0.0849755 ]
 [0.02393758]
 [0.01236153]]
training finished
302
Epoch:  302 ; Time per epoch:  4.217834234237671 ; Loss_train:  [[0.08774955]
 [0.02153649]
 [0.00739939]] ; Loss_test [[0.08498357]
 [0.02395749]
 [0.01235532]]
training finished
303
Epoch:  303 ; Time per epoch:  4.16659688949585 ; Loss_train:  [[0.08775893]
 [0.02154962]
 [0.00740411]] ; Loss_test [[0.08499996]
 [0.02397509]
 [0.01236083]]
training finished
304
Epoch:  304 ; Time per epoch:  4.1852946281433105 ; Loss_train:  [[0.08776459]
 [0.02154404]
 [0.00740654]] ; Loss_test [[0.0850062 ]
 [0.02397025]
 [0.0123611 ]]
training finished
305
Epoch:  305 ; Time per epoch:  4.194420576095581 ; Loss_train:  [[0.0878533 ]
 [0.02153676]
 [0.00740241]] ; Loss_test [[0.08508892]
 [0.02396547]
 [0.01235863]]
training finished
306
Epoch:  306 ; Time per epoch:  4.161230087280273 ; Loss_train:  [[0.0878507 ]
 [0.02155718]
 [0.00741195]] ; Loss_test [[0.08508879]
 [0.02398614]
 [0.01236752]]
training finished
307
Epoch:  307 ; Time per epoch:  4.160386562347412 ; Loss_train:  [[0.08780257]
 [0.02155415]
 [0.00741035]] ; Loss_test [[0.08503984]
 [0.02397743]
 [0.01236697]]
training finished
308
Epoch:  308 ; Time per epoch:  4.142757415771484 ; Loss_train:  [[0.08779433]
 [0.02155494]
 [0.00740842]] ; Loss_test [[0.08503436]
 [0.02397628]
 [0.01236537]]
training finished
309
Epoch:  309 ; Time per epoch:  4.165147304534912 ; Loss_train:  [[0.08780628]
 [0.02156691]
 [0.00740462]] ; Loss_test [[0.08504274]
 [0.02398791]
 [0.01236228]]
training finished
310
Epoch:  310 ; Time per epoch:  4.156257152557373 ; Loss_train:  [[0.08778273]
 [0.02161789]
 [0.00739358]] ; Loss_test [[0.08502132]
 [0.02403148]
 [0.01234952]]
training finished
311
Epoch:  311 ; Time per epoch:  4.1826558113098145 ; Loss_train:  [[0.08767577]
 [0.02158653]
 [0.0074059 ]] ; Loss_test [[0.08491912]
 [0.02399652]
 [0.0123611 ]]
training finished
312
Epoch:  312 ; Time per epoch:  4.1591925621032715 ; Loss_train:  [[0.08768632]
 [0.02152724]
 [0.00740916]] ; Loss_test [[0.0849314 ]
 [0.02394819]
 [0.01236353]]
training finished
313
Epoch:  313 ; Time per epoch:  4.162105083465576 ; Loss_train:  [[0.08776729]
 [0.02156008]
 [0.00739962]] ; Loss_test [[0.08500828]
 [0.02397794]
 [0.01235422]]
training finished
314
Epoch:  314 ; Time per epoch:  4.16020655632019 ; Loss_train:  [[0.08787204]
 [0.02157554]
 [0.00738997]] ; Loss_test [[0.08510506]
 [0.02399416]
 [0.01234635]]
training finished
315
Epoch:  315 ; Time per epoch:  4.166698217391968 ; Loss_train:  [[0.08777781]
 [0.02154084]
 [0.00739486]] ; Loss_test [[0.08501205]
 [0.02395604]
 [0.01235216]]
training finished
316
Epoch:  316 ; Time per epoch:  4.163169622421265 ; Loss_train:  [[0.08769935]
 [0.02157675]
 [0.00739911]] ; Loss_test [[0.0849364 ]
 [0.02398955]
 [0.01235558]]
training finished
317
Epoch:  317 ; Time per epoch:  4.170476913452148 ; Loss_train:  [[0.08786434]
 [0.0216142 ]
 [0.00738889]] ; Loss_test [[0.08509316]
 [0.02402511]
 [0.01234463]]
training finished
318
Epoch:  318 ; Time per epoch:  4.188748836517334 ; Loss_train:  [[0.08773787]
 [0.02162693]
 [0.00740312]] ; Loss_test [[0.08498151]
 [0.02403501]
 [0.0123571 ]]
training finished
319
Epoch:  319 ; Time per epoch:  4.180058002471924 ; Loss_train:  [[0.08786549]
 [0.02165087]
 [0.00738498]] ; Loss_test [[0.08510327]
 [0.02405736]
 [0.01234246]]
training finished
320
Epoch:  320 ; Time per epoch:  4.1563544273376465 ; Loss_train:  [[0.08781256]
 [0.02162133]
 [0.00739512]] ; Loss_test [[0.08505638]
 [0.02403023]
 [0.01234968]]
training finished
321
Epoch:  321 ; Time per epoch:  4.181740999221802 ; Loss_train:  [[0.08778825]
 [0.02165817]
 [0.00739245]] ; Loss_test [[0.0850286 ]
 [0.02405814]
 [0.01234788]]
training finished
322
Epoch:  322 ; Time per epoch:  4.1626973152160645 ; Loss_train:  [[0.087802  ]
 [0.02163236]
 [0.00739395]] ; Loss_test [[0.08504253]
 [0.02403771]
 [0.01234797]]
training finished
323
Epoch:  323 ; Time per epoch:  4.158355474472046 ; Loss_train:  [[0.08773405]
 [0.02165698]
 [0.00739126]] ; Loss_test [[0.08497798]
 [0.02405991]
 [0.01234691]]
training finished
324
Epoch:  324 ; Time per epoch:  4.1998724937438965 ; Loss_train:  [[0.08771481]
 [0.02158475]
 [0.00739967]] ; Loss_test [[0.08496004]
 [0.02399793]
 [0.01235615]]
training finished
325
Epoch:  325 ; Time per epoch:  4.196651935577393 ; Loss_train:  [[0.08775157]
 [0.02164679]
 [0.00739303]] ; Loss_test [[0.08499418]
 [0.02405282]
 [0.01235044]]
training finished
326
Epoch:  326 ; Time per epoch:  4.16288423538208 ; Loss_train:  [[0.08772147]
 [0.02170419]
 [0.00738037]] ; Loss_test [[0.08496381]
 [0.02409679]
 [0.01233815]]
training finished
327
Epoch:  327 ; Time per epoch:  4.209643363952637 ; Loss_train:  [[0.08764651]
 [0.02161489]
 [0.00739204]] ; Loss_test [[0.08489382]
 [0.02401818]
 [0.01234901]]
training finished
328
Epoch:  328 ; Time per epoch:  4.179112672805786 ; Loss_train:  [[0.08770884]
 [0.02157903]
 [0.0073902 ]] ; Loss_test [[0.08494676]
 [0.02398531]
 [0.01234812]]
training finished
329
Epoch:  329 ; Time per epoch:  4.158426523208618 ; Loss_train:  [[0.08775016]
 [0.02156698]
 [0.00739225]] ; Loss_test [[0.08498908]
 [0.02397478]
 [0.01234986]]
training finished
330
Epoch:  330 ; Time per epoch:  4.1536805629730225 ; Loss_train:  [[0.08773395]
 [0.02159893]
 [0.00739091]] ; Loss_test [[0.08497638]
 [0.02400374]
 [0.01234852]]
training finished
331
Epoch:  331 ; Time per epoch:  4.115898370742798 ; Loss_train:  [[0.08778197]
 [0.02155736]
 [0.00739038]] ; Loss_test [[0.08502023]
 [0.02397173]
 [0.0123484 ]]
training finished
332
Epoch:  332 ; Time per epoch:  4.109824180603027 ; Loss_train:  [[0.08775221]
 [0.02153572]
 [0.00739263]] ; Loss_test [[0.08499244]
 [0.02395492]
 [0.01235068]]
training finished
333
Epoch:  333 ; Time per epoch:  4.1216371059417725 ; Loss_train:  [[0.08777034]
 [0.02154803]
 [0.00739583]] ; Loss_test [[0.08501318]
 [0.02396856]
 [0.01235203]]
training finished
334
Epoch:  334 ; Time per epoch:  4.118726968765259 ; Loss_train:  [[0.08782056]
 [0.02153517]
 [0.00739981]] ; Loss_test [[0.08506069]
 [0.02395853]
 [0.01235699]]
training finished
335
Epoch:  335 ; Time per epoch:  4.1165971755981445 ; Loss_train:  [[0.08785567]
 [0.02157465]
 [0.00739681]] ; Loss_test [[0.08509286]
 [0.02399465]
 [0.01235315]]
training finished
336
Epoch:  336 ; Time per epoch:  4.1121485233306885 ; Loss_train:  [[0.08782692]
 [0.02162662]
 [0.00739104]] ; Loss_test [[0.08506572]
 [0.02403679]
 [0.01234665]]
training finished
337
Epoch:  337 ; Time per epoch:  4.087428331375122 ; Loss_train:  [[0.08779621]
 [0.02162571]
 [0.00739319]] ; Loss_test [[0.08503803]
 [0.02403643]
 [0.01234869]]
training finished
338
Epoch:  338 ; Time per epoch:  4.12047553062439 ; Loss_train:  [[0.08776949]
 [0.02157486]
 [0.00739596]] ; Loss_test [[0.08501146]
 [0.02398968]
 [0.0123534 ]]
training finished
339
Epoch:  339 ; Time per epoch:  4.133856296539307 ; Loss_train:  [[0.08780792]
 [0.0216059 ]
 [0.00738446]] ; Loss_test [[0.08504523]
 [0.02401473]
 [0.01234171]]
training finished
340
Epoch:  340 ; Time per epoch:  4.105710983276367 ; Loss_train:  [[0.08776359]
 [0.0216028 ]
 [0.00738874]] ; Loss_test [[0.08500553]
 [0.02401134]
 [0.0123464 ]]
training finished
341
Epoch:  341 ; Time per epoch:  4.100437641143799 ; Loss_train:  [[0.08781634]
 [0.02163041]
 [0.00738607]] ; Loss_test [[0.08505837]
 [0.02403721]
 [0.01234342]]
training finished
342
Epoch:  342 ; Time per epoch:  4.15906834602356 ; Loss_train:  [[0.08778515]
 [0.02159214]
 [0.00738861]] ; Loss_test [[0.08502667]
 [0.02400298]
 [0.01234609]]
training finished
343
Epoch:  343 ; Time per epoch:  4.102030515670776 ; Loss_train:  [[0.08774836]
 [0.02158418]
 [0.00738824]] ; Loss_test [[0.08498999]
 [0.02399515]
 [0.01234642]]
training finished
344
Epoch:  344 ; Time per epoch:  4.095732927322388 ; Loss_train:  [[0.0876962 ]
 [0.02157033]
 [0.00739527]] ; Loss_test [[0.0849401 ]
 [0.02398371]
 [0.01235284]]
training finished
345
Epoch:  345 ; Time per epoch:  4.116965293884277 ; Loss_train:  [[0.08775944]
 [0.02157782]
 [0.00738851]] ; Loss_test [[0.08499779]
 [0.02399162]
 [0.01234655]]
training finished
346
Epoch:  346 ; Time per epoch:  4.134599924087524 ; Loss_train:  [[0.08782364]
 [0.02157158]
 [0.00738782]] ; Loss_test [[0.08505802]
 [0.02398619]
 [0.01234613]]
training finished
347
Epoch:  347 ; Time per epoch:  4.1615917682647705 ; Loss_train:  [[0.08774227]
 [0.02152117]
 [0.00739777]] ; Loss_test [[0.08498342]
 [0.02394121]
 [0.01235633]]
training finished
348
Epoch:  348 ; Time per epoch:  4.156780004501343 ; Loss_train:  [[0.08777525]
 [0.02148512]
 [0.0073951 ]] ; Loss_test [[0.08501518]
 [0.02390906]
 [0.01235495]]
training finished
349
Epoch:  349 ; Time per epoch:  4.099502325057983 ; Loss_train:  [[0.08776168]
 [0.02147334]
 [0.00739747]] ; Loss_test [[0.08500322]
 [0.02389776]
 [0.01235601]]
training finished
350
Epoch:  350 ; Time per epoch:  4.099506378173828 ; Loss_train:  [[0.08771622]
 [0.02150071]
 [0.00740134]] ; Loss_test [[0.08496216]
 [0.02392301]
 [0.01236032]]
training finished
351
Epoch:  351 ; Time per epoch:  4.162836074829102 ; Loss_train:  [[0.087763  ]
 [0.02152815]
 [0.00739448]] ; Loss_test [[0.08500614]
 [0.02394717]
 [0.01235329]]
training finished
352
Epoch:  352 ; Time per epoch:  4.1081383228302 ; Loss_train:  [[0.0877407 ]
 [0.02153902]
 [0.00738984]] ; Loss_test [[0.08498255]
 [0.02395554]
 [0.01234889]]
training finished
353
Epoch:  353 ; Time per epoch:  4.108525514602661 ; Loss_train:  [[0.08773677]
 [0.02155982]
 [0.00739066]] ; Loss_test [[0.08498   ]
 [0.02397491]
 [0.01234862]]
training finished
354
Epoch:  354 ; Time per epoch:  4.154072284698486 ; Loss_train:  [[0.08778339]
 [0.02153974]
 [0.00739177]] ; Loss_test [[0.08502541]
 [0.02395899]
 [0.01234993]]
training finished
355
Epoch:  355 ; Time per epoch:  4.118639230728149 ; Loss_train:  [[0.08778594]
 [0.02154202]
 [0.00738787]] ; Loss_test [[0.08502624]
 [0.02395873]
 [0.01234711]]
training finished
356
Epoch:  356 ; Time per epoch:  4.10080885887146 ; Loss_train:  [[0.08773704]
 [0.02151027]
 [0.00739423]] ; Loss_test [[0.08497772]
 [0.02392859]
 [0.01235357]]
training finished
357
Epoch:  357 ; Time per epoch:  4.10358190536499 ; Loss_train:  [[0.0876967 ]
 [0.02150388]
 [0.00739846]] ; Loss_test [[0.08494091]
 [0.02392276]
 [0.01235778]]
training finished
358
Epoch:  358 ; Time per epoch:  4.114389419555664 ; Loss_train:  [[0.08776662]
 [0.02154627]
 [0.00739087]] ; Loss_test [[0.08500837]
 [0.02396046]
 [0.01234893]]
training finished
359
Epoch:  359 ; Time per epoch:  4.117706060409546 ; Loss_train:  [[0.08777425]
 [0.02155221]
 [0.00739463]] ; Loss_test [[0.08501733]
 [0.02396837]
 [0.01235174]]
training finished
360
Epoch:  360 ; Time per epoch:  4.11125636100769 ; Loss_train:  [[0.08776414]
 [0.02157951]
 [0.00739581]] ; Loss_test [[0.08500993]
 [0.02399248]
 [0.01235237]]
training finished
361
Epoch:  361 ; Time per epoch:  4.122518062591553 ; Loss_train:  [[0.08780446]
 [0.02157458]
 [0.00739166]] ; Loss_test [[0.08504751]
 [0.02398855]
 [0.01234977]]
training finished
362
Epoch:  362 ; Time per epoch:  4.114074945449829 ; Loss_train:  [[0.0878168 ]
 [0.02158317]
 [0.00738965]] ; Loss_test [[0.0850598 ]
 [0.02399632]
 [0.01234823]]
training finished
363
Epoch:  363 ; Time per epoch:  4.120636940002441 ; Loss_train:  [[0.08782718]
 [0.02156897]
 [0.00739051]] ; Loss_test [[0.08506959]
 [0.02398515]
 [0.01234968]]
training finished
364
Epoch:  364 ; Time per epoch:  4.114545822143555 ; Loss_train:  [[0.08778655]
 [0.02156348]
 [0.00739225]] ; Loss_test [[0.08503015]
 [0.0239802 ]
 [0.01235181]]
training finished
365
Epoch:  365 ; Time per epoch:  4.126872539520264 ; Loss_train:  [[0.0877337 ]
 [0.02152286]
 [0.00739643]] ; Loss_test [[0.08497848]
 [0.02394478]
 [0.01235576]]
training finished
366
Epoch:  366 ; Time per epoch:  4.112501859664917 ; Loss_train:  [[0.08776594]
 [0.02151884]
 [0.00739473]] ; Loss_test [[0.08500777]
 [0.02394044]
 [0.01235586]]
training finished
367
Epoch:  367 ; Time per epoch:  4.123563051223755 ; Loss_train:  [[0.08773975]
 [0.02152239]
 [0.00739408]] ; Loss_test [[0.08498246]
 [0.02394227]
 [0.0123551 ]]
training finished
368
Epoch:  368 ; Time per epoch:  4.11654257774353 ; Loss_train:  [[0.08779983]
 [0.02152071]
 [0.00739147]] ; Loss_test [[0.08503958]
 [0.02394378]
 [0.01235322]]
training finished
369
Epoch:  369 ; Time per epoch:  4.115311861038208 ; Loss_train:  [[0.0877952 ]
 [0.02153889]
 [0.00738976]] ; Loss_test [[0.08503539]
 [0.02395875]
 [0.01235017]]
training finished
370
Epoch:  370 ; Time per epoch:  4.127524375915527 ; Loss_train:  [[0.08779036]
 [0.02155621]
 [0.00738888]] ; Loss_test [[0.08503314]
 [0.02397394]
 [0.01234936]]
training finished
371
Epoch:  371 ; Time per epoch:  4.102759122848511 ; Loss_train:  [[0.08780708]
 [0.02155616]
 [0.00738574]] ; Loss_test [[0.08505005]
 [0.02397384]
 [0.01234682]]
training finished
372
Epoch:  372 ; Time per epoch:  4.124257802963257 ; Loss_train:  [[0.08779521]
 [0.02157431]
 [0.00738919]] ; Loss_test [[0.08503957]
 [0.0239899 ]
 [0.01234927]]
training finished
373
Epoch:  373 ; Time per epoch:  4.111660003662109 ; Loss_train:  [[0.08784252]
 [0.02155545]
 [0.00738781]] ; Loss_test [[0.08508227]
 [0.02397435]
 [0.01234976]]
training finished
374
Epoch:  374 ; Time per epoch:  4.101449728012085 ; Loss_train:  [[0.08778011]
 [0.02155687]
 [0.00739082]] ; Loss_test [[0.08502335]
 [0.02397337]
 [0.01235185]]
training finished
375
Epoch:  375 ; Time per epoch:  4.100655555725098 ; Loss_train:  [[0.08780547]
 [0.02157137]
 [0.00738848]] ; Loss_test [[0.08504701]
 [0.0239871 ]
 [0.0123491 ]]
training finished
376
Epoch:  376 ; Time per epoch:  4.121520519256592 ; Loss_train:  [[0.08777919]
 [0.02155896]
 [0.00739055]] ; Loss_test [[0.08502359]
 [0.02397538]
 [0.01235104]]
training finished
377
Epoch:  377 ; Time per epoch:  4.1047351360321045 ; Loss_train:  [[0.08774527]
 [0.02151824]
 [0.0073973 ]] ; Loss_test [[0.08499126]
 [0.02393966]
 [0.01235755]]
training finished
378
Epoch:  378 ; Time per epoch:  4.121285676956177 ; Loss_train:  [[0.08774219]
 [0.02151027]
 [0.00739755]] ; Loss_test [[0.08498812]
 [0.02393254]
 [0.01235874]]
training finished
379
Epoch:  379 ; Time per epoch:  4.134665012359619 ; Loss_train:  [[0.08778346]
 [0.02153356]
 [0.00739265]] ; Loss_test [[0.08502905]
 [0.02395429]
 [0.01235376]]
training finished
380
Epoch:  380 ; Time per epoch:  4.114590644836426 ; Loss_train:  [[0.08779006]
 [0.02153507]
 [0.00739197]] ; Loss_test [[0.08503432]
 [0.02395674]
 [0.01235239]]
training finished
381
Epoch:  381 ; Time per epoch:  4.113316535949707 ; Loss_train:  [[0.08781941]
 [0.0215341 ]
 [0.00738787]] ; Loss_test [[0.08506273]
 [0.02395692]
 [0.01234923]]
training finished
382
Epoch:  382 ; Time per epoch:  4.137333393096924 ; Loss_train:  [[0.08779725]
 [0.02153071]
 [0.00739112]] ; Loss_test [[0.08504084]
 [0.02395274]
 [0.01235214]]
training finished
383
Epoch:  383 ; Time per epoch:  4.111920118331909 ; Loss_train:  [[0.08778302]
 [0.02153914]
 [0.00739278]] ; Loss_test [[0.08502649]
 [0.02396055]
 [0.01235331]]
training finished
384
Epoch:  384 ; Time per epoch:  4.1182169914245605 ; Loss_train:  [[0.08776166]
 [0.02153807]
 [0.00739575]] ; Loss_test [[0.08500467]
 [0.02395777]
 [0.01235499]]
training finished
385
Epoch:  385 ; Time per epoch:  4.130988359451294 ; Loss_train:  [[0.08775993]
 [0.02153975]
 [0.00739424]] ; Loss_test [[0.08500355]
 [0.02395908]
 [0.01235405]]
training finished
386
Epoch:  386 ; Time per epoch:  4.119288444519043 ; Loss_train:  [[0.08779782]
 [0.0215437 ]
 [0.00738994]] ; Loss_test [[0.0850395 ]
 [0.02396321]
 [0.01234951]]
training finished
387
Epoch:  387 ; Time per epoch:  4.1369593143463135 ; Loss_train:  [[0.08781351]
 [0.02154647]
 [0.00739205]] ; Loss_test [[0.08505508]
 [0.02396752]
 [0.01235153]]
training finished
388
Epoch:  388 ; Time per epoch:  4.133431911468506 ; Loss_train:  [[0.08777343]
 [0.02154204]
 [0.00739174]] ; Loss_test [[0.08501764]
 [0.02396134]
 [0.01234938]]
training finished
389
Epoch:  389 ; Time per epoch:  4.184993505477905 ; Loss_train:  [[0.08773497]
 [0.02152886]
 [0.00739389]] ; Loss_test [[0.08497982]
 [0.02394823]
 [0.01235218]]
training finished
390
Epoch:  390 ; Time per epoch:  4.123146295547485 ; Loss_train:  [[0.08775932]
 [0.02153338]
 [0.00739658]] ; Loss_test [[0.08500266]
 [0.02395282]
 [0.01235475]]
training finished
391
Epoch:  391 ; Time per epoch:  4.1291704177856445 ; Loss_train:  [[0.08775534]
 [0.02153931]
 [0.00739487]] ; Loss_test [[0.08499992]
 [0.02395814]
 [0.0123547 ]]
training finished
392
Epoch:  392 ; Time per epoch:  4.120617151260376 ; Loss_train:  [[0.08777115]
 [0.02155178]
 [0.00739275]] ; Loss_test [[0.08501532]
 [0.02396905]
 [0.01235182]]
training finished
393
Epoch:  393 ; Time per epoch:  4.129593133926392 ; Loss_train:  [[0.08776908]
 [0.02154152]
 [0.0073949 ]] ; Loss_test [[0.08501328]
 [0.02396091]
 [0.01235505]]
training finished
394
Epoch:  394 ; Time per epoch:  4.184993505477905 ; Loss_train:  [[0.08776131]
 [0.02153691]
 [0.0073958 ]] ; Loss_test [[0.08500503]
 [0.02395645]
 [0.01235505]]
training finished
395
Epoch:  395 ; Time per epoch:  4.10935640335083 ; Loss_train:  [[0.08774009]
 [0.02151899]
 [0.00739505]] ; Loss_test [[0.08498458]
 [0.0239412 ]
 [0.01235542]]
training finished
396
Epoch:  396 ; Time per epoch:  4.116629123687744 ; Loss_train:  [[0.08776943]
 [0.02151694]
 [0.00739323]] ; Loss_test [[0.08501195]
 [0.02393989]
 [0.01235413]]
training finished
397
Epoch:  397 ; Time per epoch:  4.114276647567749 ; Loss_train:  [[0.08776288]
 [0.02151783]
 [0.00739555]] ; Loss_test [[0.08500544]
 [0.02394121]
 [0.01235631]]
training finished
398
Epoch:  398 ; Time per epoch:  4.112995147705078 ; Loss_train:  [[0.08777617]
 [0.02151751]
 [0.00739505]] ; Loss_test [[0.08501744]
 [0.02394115]
 [0.0123549 ]]
training finished
399
Epoch:  399 ; Time per epoch:  4.110219955444336 ; Loss_train:  [[0.08779398]
 [0.02151157]
 [0.00739555]] ; Loss_test [[0.0850343 ]
 [0.02393625]
 [0.01235618]]
training finished
400
Epoch:  400 ; Time per epoch:  4.117106676101685 ; Loss_train:  [[0.08778673]
 [0.02152299]
 [0.00739347]] ; Loss_test [[0.08502729]
 [0.0239455 ]
 [0.01235396]]
training finished
401
Epoch:  401 ; Time per epoch:  4.142376661300659 ; Loss_train:  [[0.08776794]
 [0.02151909]
 [0.00739176]] ; Loss_test [[0.08500971]
 [0.02394191]
 [0.01235193]]
training finished
402
Epoch:  402 ; Time per epoch:  4.1232750415802 ; Loss_train:  [[0.08775418]
 [0.0215128 ]
 [0.00739294]] ; Loss_test [[0.08499588]
 [0.02393544]
 [0.01235224]]
training finished
403
Epoch:  403 ; Time per epoch:  4.124675035476685 ; Loss_train:  [[0.08777773]
 [0.02151389]
 [0.00739167]] ; Loss_test [[0.08501785]
 [0.02393645]
 [0.01235182]]
training finished
404
Epoch:  404 ; Time per epoch:  4.1230247020721436 ; Loss_train:  [[0.08775286]
 [0.02152229]
 [0.00739528]] ; Loss_test [[0.08499499]
 [0.02394363]
 [0.0123542 ]]
training finished
405
Epoch:  405 ; Time per epoch:  4.095503330230713 ; Loss_train:  [[0.08778391]
 [0.02153549]
 [0.00739179]] ; Loss_test [[0.08502552]
 [0.02395665]
 [0.01235126]]
training finished
406
Epoch:  406 ; Time per epoch:  4.102370023727417 ; Loss_train:  [[0.08777842]
 [0.02153745]
 [0.00739173]] ; Loss_test [[0.08502059]
 [0.02395832]
 [0.01235145]]
training finished
407
Epoch:  407 ; Time per epoch:  4.102665424346924 ; Loss_train:  [[0.0877937 ]
 [0.02154769]
 [0.00739124]] ; Loss_test [[0.08503515]
 [0.02396828]
 [0.01235092]]
training finished
408
Epoch:  408 ; Time per epoch:  4.110041379928589 ; Loss_train:  [[0.08779035]
 [0.02153915]
 [0.00739273]] ; Loss_test [[0.08503168]
 [0.02396123]
 [0.01235266]]
training finished
409
Epoch:  409 ; Time per epoch:  4.117407321929932 ; Loss_train:  [[0.08779102]
 [0.02155349]
 [0.00739004]] ; Loss_test [[0.08503225]
 [0.02397269]
 [0.01235013]]
training finished
410
Epoch:  410 ; Time per epoch:  4.174834251403809 ; Loss_train:  [[0.08776382]
 [0.02154789]
 [0.00739156]] ; Loss_test [[0.08500654]
 [0.02396663]
 [0.01235125]]
training finished
411
Epoch:  411 ; Time per epoch:  4.105973958969116 ; Loss_train:  [[0.08776926]
 [0.02153958]
 [0.00739015]] ; Loss_test [[0.08501136]
 [0.02395947]
 [0.01234957]]
training finished
412
Epoch:  412 ; Time per epoch:  4.1395368576049805 ; Loss_train:  [[0.08780525]
 [0.02153798]
 [0.00739086]] ; Loss_test [[0.0850454 ]
 [0.02395969]
 [0.01235158]]
training finished
413
Epoch:  413 ; Time per epoch:  4.19433331489563 ; Loss_train:  [[0.08777871]
 [0.02153795]
 [0.00739366]] ; Loss_test [[0.08501901]
 [0.02395829]
 [0.01235416]]
training finished
414
Epoch:  414 ; Time per epoch:  4.1273064613342285 ; Loss_train:  [[0.08776778]
 [0.02153412]
 [0.00739228]] ; Loss_test [[0.0850092 ]
 [0.02395455]
 [0.01235322]]
training finished
415
Epoch:  415 ; Time per epoch:  4.193228244781494 ; Loss_train:  [[0.08777879]
 [0.02154667]
 [0.00738967]] ; Loss_test [[0.0850197 ]
 [0.02396555]
 [0.01235079]]
training finished
416
Epoch:  416 ; Time per epoch:  4.094486474990845 ; Loss_train:  [[0.08776703]
 [0.02154558]
 [0.00738814]] ; Loss_test [[0.08500882]
 [0.02396335]
 [0.01234944]]
training finished
417
Epoch:  417 ; Time per epoch:  4.137443780899048 ; Loss_train:  [[0.08777718]
 [0.02153387]
 [0.00738847]] ; Loss_test [[0.08501863]
 [0.02395353]
 [0.01235033]]
training finished
418
Epoch:  418 ; Time per epoch:  4.1295998096466064 ; Loss_train:  [[0.08779939]
 [0.02154381]
 [0.00738846]] ; Loss_test [[0.08503973]
 [0.02396285]
 [0.01234964]]
training finished
419
Epoch:  419 ; Time per epoch:  4.1189820766448975 ; Loss_train:  [[0.08777868]
 [0.02153997]
 [0.00738911]] ; Loss_test [[0.08502034]
 [0.02395959]
 [0.01235017]]
training finished
420
Epoch:  420 ; Time per epoch:  4.129600286483765 ; Loss_train:  [[0.08777643]
 [0.02154744]
 [0.0073875 ]] ; Loss_test [[0.08501875]
 [0.02396625]
 [0.01234882]]
training finished
421
Epoch:  421 ; Time per epoch:  4.187454462051392 ; Loss_train:  [[0.08774815]
 [0.0215401 ]
 [0.00739039]] ; Loss_test [[0.08499184]
 [0.02395928]
 [0.01235082]]
training finished
422
Epoch:  422 ; Time per epoch:  4.146220684051514 ; Loss_train:  [[0.08776203]
 [0.02153427]
 [0.00739232]] ; Loss_test [[0.08500481]
 [0.02395445]
 [0.01235251]]
training finished
423
Epoch:  423 ; Time per epoch:  4.128138780593872 ; Loss_train:  [[0.08775827]
 [0.02154284]
 [0.00738897]] ; Loss_test [[0.08500137]
 [0.0239615 ]
 [0.01234882]]
training finished
424
Epoch:  424 ; Time per epoch:  4.1135571002960205 ; Loss_train:  [[0.08777745]
 [0.02155202]
 [0.00738829]] ; Loss_test [[0.08501949]
 [0.02396983]
 [0.01234861]]
training finished
425
Epoch:  425 ; Time per epoch:  4.105412006378174 ; Loss_train:  [[0.08775097]
 [0.02154516]
 [0.0073909 ]] ; Loss_test [[0.08499439]
 [0.02396365]
 [0.01235045]]
training finished
426
Epoch:  426 ; Time per epoch:  4.137731313705444 ; Loss_train:  [[0.08773723]
 [0.02154554]
 [0.00738838]] ; Loss_test [[0.08498131]
 [0.02396372]
 [0.01234865]]
training finished
427
Epoch:  427 ; Time per epoch:  4.122021198272705 ; Loss_train:  [[0.08776399]
 [0.02154607]
 [0.00738968]] ; Loss_test [[0.08500628]
 [0.02396517]
 [0.01235017]]
training finished
428
Epoch:  428 ; Time per epoch:  4.096042156219482 ; Loss_train:  [[0.08774187]
 [0.02152605]
 [0.00739154]] ; Loss_test [[0.0849852 ]
 [0.02394751]
 [0.01235171]]
training finished
429
Epoch:  429 ; Time per epoch:  4.153228998184204 ; Loss_train:  [[0.08775234]
 [0.02152729]
 [0.0073914 ]] ; Loss_test [[0.08499556]
 [0.02394873]
 [0.01235269]]
training finished
430
Epoch:  430 ; Time per epoch:  4.110633850097656 ; Loss_train:  [[0.08776523]
 [0.02153168]
 [0.0073906 ]] ; Loss_test [[0.08500828]
 [0.02395258]
 [0.0123522 ]]
training finished
431
Epoch:  431 ; Time per epoch:  4.134743928909302 ; Loss_train:  [[0.0877668 ]
 [0.02152035]
 [0.00739176]] ; Loss_test [[0.08500896]
 [0.02394208]
 [0.01235285]]
training finished
432
Epoch:  432 ; Time per epoch:  4.162882566452026 ; Loss_train:  [[0.08776854]
 [0.02152177]
 [0.00739232]] ; Loss_test [[0.08501136]
 [0.02394417]
 [0.01235364]]
training finished
433
Epoch:  433 ; Time per epoch:  4.096787929534912 ; Loss_train:  [[0.08777855]
 [0.02152317]
 [0.00738957]] ; Loss_test [[0.085021  ]
 [0.02394479]
 [0.01235136]]
training finished
434
Epoch:  434 ; Time per epoch:  4.2171950340271 ; Loss_train:  [[0.08777738]
 [0.0215214 ]
 [0.00738861]] ; Loss_test [[0.08501998]
 [0.02394295]
 [0.01234998]]
training finished
435
Epoch:  435 ; Time per epoch:  4.149870157241821 ; Loss_train:  [[0.08776765]
 [0.02152023]
 [0.00739089]] ; Loss_test [[0.08501025]
 [0.02394189]
 [0.01235189]]
training finished
436
Epoch:  436 ; Time per epoch:  4.102455377578735 ; Loss_train:  [[0.08777424]
 [0.02151362]
 [0.00739339]] ; Loss_test [[0.08501588]
 [0.02393623]
 [0.01235399]]
training finished
437
Epoch:  437 ; Time per epoch:  4.117899656295776 ; Loss_train:  [[0.08777758]
 [0.02151357]
 [0.00739517]] ; Loss_test [[0.0850197 ]
 [0.02393759]
 [0.01235637]]
training finished
438
Epoch:  438 ; Time per epoch:  4.141583442687988 ; Loss_train:  [[0.08776865]
 [0.02152126]
 [0.00739235]] ; Loss_test [[0.08501098]
 [0.0239431 ]
 [0.01235344]]
training finished
439
Epoch:  439 ; Time per epoch:  4.116509437561035 ; Loss_train:  [[0.08775597]
 [0.02151201]
 [0.00739477]] ; Loss_test [[0.08499832]
 [0.02393485]
 [0.01235505]]
training finished
440
Epoch:  440 ; Time per epoch:  4.1042468547821045 ; Loss_train:  [[0.08772786]
 [0.02150412]
 [0.00739635]] ; Loss_test [[0.08497144]
 [0.02392749]
 [0.01235594]]
training finished
441
Epoch:  441 ; Time per epoch:  4.146569728851318 ; Loss_train:  [[0.0877357 ]
 [0.021512  ]
 [0.00739599]] ; Loss_test [[0.08497863]
 [0.02393433]
 [0.01235633]]
training finished
442
Epoch:  442 ; Time per epoch:  4.123875141143799 ; Loss_train:  [[0.08775119]
 [0.02151922]
 [0.00739127]] ; Loss_test [[0.0849941 ]
 [0.02394124]
 [0.0123534 ]]
training finished
443
Epoch:  443 ; Time per epoch:  4.109557867050171 ; Loss_train:  [[0.08775509]
 [0.0215202 ]
 [0.00738798]] ; Loss_test [[0.08499706]
 [0.02394134]
 [0.01235036]]
training finished
444
Epoch:  444 ; Time per epoch:  4.099493980407715 ; Loss_train:  [[0.08773457]
 [0.02152108]
 [0.00739022]] ; Loss_test [[0.08497708]
 [0.0239412 ]
 [0.0123513 ]]
training finished
445
Epoch:  445 ; Time per epoch:  4.1467108726501465 ; Loss_train:  [[0.0877561 ]
 [0.02152384]
 [0.0073887 ]] ; Loss_test [[0.08499774]
 [0.02394455]
 [0.01235041]]
training finished
446
Epoch:  446 ; Time per epoch:  4.123932838439941 ; Loss_train:  [[0.08775085]
 [0.02152455]
 [0.00739089]] ; Loss_test [[0.08499302]
 [0.02394632]
 [0.01235337]]
training finished
447
Epoch:  447 ; Time per epoch:  4.133610010147095 ; Loss_train:  [[0.08774656]
 [0.021523  ]
 [0.00739042]] ; Loss_test [[0.084989  ]
 [0.02394422]
 [0.01235232]]
training finished
448
Epoch:  448 ; Time per epoch:  4.13201117515564 ; Loss_train:  [[0.08774346]
 [0.02152563]
 [0.00738909]] ; Loss_test [[0.08498588]
 [0.02394553]
 [0.01234995]]
training finished
449
Epoch:  449 ; Time per epoch:  4.122749090194702 ; Loss_train:  [[0.08775961]
 [0.02153569]
 [0.00738625]] ; Loss_test [[0.08500167]
 [0.0239548 ]
 [0.01234712]]
training finished
450
Epoch:  450 ; Time per epoch:  4.133127212524414 ; Loss_train:  [[0.08774744]
 [0.02153086]
 [0.00738915]] ; Loss_test [[0.08499005]
 [0.02395099]
 [0.01235034]]
training finished
451
Epoch:  451 ; Time per epoch:  4.182879686355591 ; Loss_train:  [[0.0877647 ]
 [0.02153428]
 [0.00738998]] ; Loss_test [[0.0850063 ]
 [0.02395516]
 [0.01235131]]
training finished
452
Epoch:  452 ; Time per epoch:  4.162489414215088 ; Loss_train:  [[0.08776062]
 [0.02152921]
 [0.00739166]] ; Loss_test [[0.08500249]
 [0.02395101]
 [0.01235331]]
training finished
453
Epoch:  453 ; Time per epoch:  4.127310752868652 ; Loss_train:  [[0.08776347]
 [0.02153593]
 [0.0073911 ]] ; Loss_test [[0.08500531]
 [0.02395654]
 [0.01235218]]
training finished
454
Epoch:  454 ; Time per epoch:  4.193082571029663 ; Loss_train:  [[0.08777513]
 [0.02152397]
 [0.00739058]] ; Loss_test [[0.08501596]
 [0.02394678]
 [0.01235218]]
training finished
455
Epoch:  455 ; Time per epoch:  4.107110261917114 ; Loss_train:  [[0.0877851 ]
 [0.0215272 ]
 [0.00739007]] ; Loss_test [[0.08502556]
 [0.02395068]
 [0.01235276]]
training finished
456
Epoch:  456 ; Time per epoch:  4.129720687866211 ; Loss_train:  [[0.08774935]
 [0.02152526]
 [0.00739133]] ; Loss_test [[0.08499144]
 [0.02394727]
 [0.01235289]]
training finished
457
Epoch:  457 ; Time per epoch:  4.1045637130737305 ; Loss_train:  [[0.08775114]
 [0.02152393]
 [0.00739015]] ; Loss_test [[0.08499301]
 [0.02394559]
 [0.01235092]]
training finished
458
Epoch:  458 ; Time per epoch:  4.115370750427246 ; Loss_train:  [[0.08773934]
 [0.02152205]
 [0.00739261]] ; Loss_test [[0.08498172]
 [0.02394409]
 [0.01235325]]
training finished
459
Epoch:  459 ; Time per epoch:  4.109111547470093 ; Loss_train:  [[0.0877547 ]
 [0.02152774]
 [0.00738978]] ; Loss_test [[0.08499708]
 [0.02394973]
 [0.01235162]]
training finished
460
Epoch:  460 ; Time per epoch:  4.117156028747559 ; Loss_train:  [[0.08775713]
 [0.02152901]
 [0.00738962]] ; Loss_test [[0.08499896]
 [0.02395031]
 [0.01235101]]
training finished
461
Epoch:  461 ; Time per epoch:  4.204214811325073 ; Loss_train:  [[0.08774578]
 [0.02152651]
 [0.00739212]] ; Loss_test [[0.08498818]
 [0.02394826]
 [0.01235315]]
training finished
462
Epoch:  462 ; Time per epoch:  4.131997108459473 ; Loss_train:  [[0.08775761]
 [0.02153169]
 [0.00739176]] ; Loss_test [[0.08499903]
 [0.02395224]
 [0.01235243]]
training finished
463
Epoch:  463 ; Time per epoch:  4.127526521682739 ; Loss_train:  [[0.08777455]
 [0.02153574]
 [0.00738927]] ; Loss_test [[0.08501519]
 [0.02395594]
 [0.01235063]]
training finished
464
Epoch:  464 ; Time per epoch:  4.119738578796387 ; Loss_train:  [[0.08779341]
 [0.0215391 ]
 [0.00738768]] ; Loss_test [[0.08503385]
 [0.02396009]
 [0.01234989]]
training finished
465
Epoch:  465 ; Time per epoch:  4.107032060623169 ; Loss_train:  [[0.08778773]
 [0.02153837]
 [0.00738623]] ; Loss_test [[0.08502839]
 [0.02395873]
 [0.01234747]]
training finished
466
Epoch:  466 ; Time per epoch:  4.136929035186768 ; Loss_train:  [[0.08776309]
 [0.02152951]
 [0.00738919]] ; Loss_test [[0.08500497]
 [0.02395076]
 [0.01234995]]
training finished
467
Epoch:  467 ; Time per epoch:  4.1174094676971436 ; Loss_train:  [[0.08776832]
 [0.02153173]
 [0.00738944]] ; Loss_test [[0.08500955]
 [0.02395219]
 [0.01235013]]
training finished
468
Epoch:  468 ; Time per epoch:  4.142145156860352 ; Loss_train:  [[0.08776269]
 [0.02152677]
 [0.00738897]] ; Loss_test [[0.08500425]
 [0.02394779]
 [0.01234994]]
training finished
469
Epoch:  469 ; Time per epoch:  4.155311107635498 ; Loss_train:  [[0.08775843]
 [0.02153445]
 [0.00738735]] ; Loss_test [[0.08500047]
 [0.02395386]
 [0.01234775]]
training finished
470
Epoch:  470 ; Time per epoch:  4.136990070343018 ; Loss_train:  [[0.08777364]
 [0.02153109]
 [0.00738878]] ; Loss_test [[0.08501454]
 [0.02395163]
 [0.01234955]]
training finished
471
Epoch:  471 ; Time per epoch:  4.139566659927368 ; Loss_train:  [[0.08775954]
 [0.02153657]
 [0.00738956]] ; Loss_test [[0.08500179]
 [0.02395621]
 [0.01234983]]
training finished
472
Epoch:  472 ; Time per epoch:  4.137621164321899 ; Loss_train:  [[0.08777133]
 [0.02153971]
 [0.00738572]] ; Loss_test [[0.08501341]
 [0.02395912]
 [0.01234673]]
training finished
473
Epoch:  473 ; Time per epoch:  4.09859299659729 ; Loss_train:  [[0.08776294]
 [0.02153827]
 [0.00738608]] ; Loss_test [[0.08500526]
 [0.02395726]
 [0.01234704]]
training finished
474
Epoch:  474 ; Time per epoch:  4.125422716140747 ; Loss_train:  [[0.0877787 ]
 [0.02153694]
 [0.00738892]] ; Loss_test [[0.08501977]
 [0.0239568 ]
 [0.01234953]]
training finished
475
Epoch:  475 ; Time per epoch:  4.141953468322754 ; Loss_train:  [[0.08779084]
 [0.02154278]
 [0.00738779]] ; Loss_test [[0.08503182]
 [0.02396299]
 [0.01234926]]
training finished
476
Epoch:  476 ; Time per epoch:  4.099833250045776 ; Loss_train:  [[0.08775786]
 [0.02153664]
 [0.00739068]] ; Loss_test [[0.08500068]
 [0.02395729]
 [0.01235189]]
training finished
477
Epoch:  477 ; Time per epoch:  4.104110956192017 ; Loss_train:  [[0.08775012]
 [0.02153942]
 [0.00739095]] ; Loss_test [[0.08499329]
 [0.02395946]
 [0.01235217]]
training finished
478
Epoch:  478 ; Time per epoch:  4.1549952030181885 ; Loss_train:  [[0.08774503]
 [0.02154231]
 [0.00739066]] ; Loss_test [[0.08498874]
 [0.02396174]
 [0.01235199]]
training finished
479
Epoch:  479 ; Time per epoch:  4.137377738952637 ; Loss_train:  [[0.0877666 ]
 [0.02155111]
 [0.00738835]] ; Loss_test [[0.08500886]
 [0.02396972]
 [0.01234998]]
training finished
480
Epoch:  480 ; Time per epoch:  4.18969202041626 ; Loss_train:  [[0.08777369]
 [0.0215497 ]
 [0.00738854]] ; Loss_test [[0.08501559]
 [0.02396907]
 [0.01235035]]
training finished
481
Epoch:  481 ; Time per epoch:  4.1602783203125 ; Loss_train:  [[0.08779552]
 [0.02155327]
 [0.0073882 ]] ; Loss_test [[0.08503618]
 [0.02397222]
 [0.01234962]]
training finished
482
Epoch:  482 ; Time per epoch:  4.1311986446380615 ; Loss_train:  [[0.08777946]
 [0.02155098]
 [0.00738799]] ; Loss_test [[0.08502074]
 [0.02396969]
 [0.01234916]]
training finished
483
Epoch:  483 ; Time per epoch:  4.117560148239136 ; Loss_train:  [[0.08777272]
 [0.02154418]
 [0.00739057]] ; Loss_test [[0.08501401]
 [0.02396373]
 [0.01235133]]
training finished
484
Epoch:  484 ; Time per epoch:  4.140954971313477 ; Loss_train:  [[0.08776899]
 [0.02154842]
 [0.00738782]] ; Loss_test [[0.08501128]
 [0.02396747]
 [0.01234948]]
training finished
485
Epoch:  485 ; Time per epoch:  4.1152122020721436 ; Loss_train:  [[0.08776978]
 [0.0215507 ]
 [0.00738895]] ; Loss_test [[0.08501222]
 [0.02396948]
 [0.01235026]]
training finished
486
Epoch:  486 ; Time per epoch:  4.202765703201294 ; Loss_train:  [[0.08774684]
 [0.02154887]
 [0.00738977]] ; Loss_test [[0.08499039]
 [0.02396719]
 [0.01235028]]
training finished
487
Epoch:  487 ; Time per epoch:  4.151443958282471 ; Loss_train:  [[0.08775402]
 [0.02155113]
 [0.00739056]] ; Loss_test [[0.08499737]
 [0.02396964]
 [0.01235096]]
training finished
488
Epoch:  488 ; Time per epoch:  4.1325085163116455 ; Loss_train:  [[0.08776325]
 [0.02154946]
 [0.00738931]] ; Loss_test [[0.08500561]
 [0.0239679 ]
 [0.01234945]]
training finished
489
Epoch:  489 ; Time per epoch:  4.115036249160767 ; Loss_train:  [[0.08776613]
 [0.02155215]
 [0.00738915]] ; Loss_test [[0.08500851]
 [0.02397046]
 [0.01235046]]
training finished
490
Epoch:  490 ; Time per epoch:  4.157722234725952 ; Loss_train:  [[0.08777121]
 [0.02154556]
 [0.00739036]] ; Loss_test [[0.08501357]
 [0.0239654 ]
 [0.01235216]]
training finished
491
Epoch:  491 ; Time per epoch:  4.127533912658691 ; Loss_train:  [[0.08777457]
 [0.02154596]
 [0.00738859]] ; Loss_test [[0.08501659]
 [0.02396503]
 [0.01234968]]
training finished
492
Epoch:  492 ; Time per epoch:  4.140783309936523 ; Loss_train:  [[0.08776791]
 [0.02154768]
 [0.00738768]] ; Loss_test [[0.08500996]
 [0.02396582]
 [0.01234781]]
training finished
493
Epoch:  493 ; Time per epoch:  4.156984806060791 ; Loss_train:  [[0.0877637 ]
 [0.0215408 ]
 [0.00738703]] ; Loss_test [[0.08500578]
 [0.02395984]
 [0.0123469 ]]
training finished
494
Epoch:  494 ; Time per epoch:  4.120089530944824 ; Loss_train:  [[0.08775908]
 [0.02154388]
 [0.00738859]] ; Loss_test [[0.08500206]
 [0.02396332]
 [0.01234936]]
training finished
495
Epoch:  495 ; Time per epoch:  4.120968818664551 ; Loss_train:  [[0.08774985]
 [0.0215417 ]
 [0.00739232]] ; Loss_test [[0.08499301]
 [0.02396115]
 [0.01235213]]
training finished
496
Epoch:  496 ; Time per epoch:  4.127905607223511 ; Loss_train:  [[0.08776926]
 [0.02154758]
 [0.00738903]] ; Loss_test [[0.08501197]
 [0.02396697]
 [0.0123504 ]]
training finished
497
Epoch:  497 ; Time per epoch:  4.137845754623413 ; Loss_train:  [[0.08778026]
 [0.02155082]
 [0.00738539]] ; Loss_test [[0.08502204]
 [0.02396919]
 [0.01234688]]
training finished
498
Epoch:  498 ; Time per epoch:  4.1162109375 ; Loss_train:  [[0.08776262]
 [0.02154602]
 [0.00738858]] ; Loss_test [[0.0850053 ]
 [0.02396495]
 [0.01234989]]
training finished
499
Epoch:  499 ; Time per epoch:  4.210778474807739 ; Loss_train:  [[0.087745  ]
 [0.02154599]
 [0.00738936]] ; Loss_test [[0.0849885 ]
 [0.02396379]
 [0.0123489 ]]


==> logs/rotating_mnist/p2l3.txt <==
p2l3
(1042, 16, 784)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_2/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_2/dense_25/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_25/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_26/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_26/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_27/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_27/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_28/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_28/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_29/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_29/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_30/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_30/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_12:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_2/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_2/dense_25/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_25/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_26/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_26/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_27/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_27/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_28/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_28/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_29/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_29/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_30/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_2/dense_30/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_12:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net_2/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net_2/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
ell:  1
0
1
2
call finished
Epoch:  0 ; Time per epoch:  14.022942543029785 ; Loss_train:  [[0.06711897]
 [0.06811951]
 [0.06885289]] ; Loss_test [[0.06666034]
 [0.06757093]
 [0.06826778]]
training finished
1
Epoch:  1 ; Time per epoch:  4.093346834182739 ; Loss_train:  [[0.06243672]
 [0.05757298]
 [0.056354  ]] ; Loss_test [[0.06184409]
 [0.0569127 ]
 [0.05568783]]
training finished
2
Epoch:  2 ; Time per epoch:  4.0241172313690186 ; Loss_train:  [[0.06491394]
 [0.06230467]
 [0.06147855]] ; Loss_test [[0.06430899]
 [0.06163922]
 [0.06080357]]
training finished
3
Epoch:  3 ; Time per epoch:  4.037922143936157 ; Loss_train:  [[0.06758212]
 [0.06609502]
 [0.06555016]] ; Loss_test [[0.06709269]
 [0.06554812]
 [0.06498691]]
training finished
4
Epoch:  4 ; Time per epoch:  4.048014402389526 ; Loss_train:  [[0.06986702]
 [0.06887792]
 [0.0684942 ]] ; Loss_test [[0.06944139]
 [0.06841341]
 [0.06802072]]
training finished
5
Epoch:  5 ; Time per epoch:  4.042221784591675 ; Loss_train:  [[0.07288044]
 [0.07229521]
 [0.07198403]] ; Loss_test [[0.07254973]
 [0.07194406]
 [0.07163657]]
training finished
6
Epoch:  6 ; Time per epoch:  4.066331148147583 ; Loss_train:  [[0.07403262]
 [0.07356209]
 [0.07326421]] ; Loss_test [[0.0736815 ]
 [0.07319539]
 [0.07289502]]
training finished
7
Epoch:  7 ; Time per epoch:  4.045034408569336 ; Loss_train:  [[0.07201685]
 [0.07145219]
 [0.07111646]] ; Loss_test [[0.07154124]
 [0.07094722]
 [0.07059577]]
training finished
8
Epoch:  8 ; Time per epoch:  4.0374755859375 ; Loss_train:  [[0.0669478 ]
 [0.06639653]
 [0.06607006]] ; Loss_test [[0.06638804]
 [0.06582811]
 [0.06549296]]
training finished
9
Epoch:  9 ; Time per epoch:  4.058195352554321 ; Loss_train:  [[0.06664392]
 [0.06624754]
 [0.0659568 ]] ; Loss_test [[0.0661252 ]
 [0.06572621]
 [0.06542438]]
training finished
10
Epoch:  10 ; Time per epoch:  4.045218229293823 ; Loss_train:  [[0.06382988]
 [0.06342934]
 [0.06319448]] ; Loss_test [[0.06328071]
 [0.06287695]
 [0.06264052]]
training finished
11
Epoch:  11 ; Time per epoch:  4.052464246749878 ; Loss_train:  [[0.05997475]
 [0.05964133]
 [0.05945361]] ; Loss_test [[0.05943548]
 [0.05910038]
 [0.05891754]]
training finished
12
Epoch:  12 ; Time per epoch:  4.0322113037109375 ; Loss_train:  [[0.05892209]
 [0.05863484]
 [0.05844918]] ; Loss_test [[0.05832027]
 [0.05803313]
 [0.0578548 ]]
training finished
13
Epoch:  13 ; Time per epoch:  4.041002035140991 ; Loss_train:  [[0.05791331]
 [0.05761122]
 [0.05748669]] ; Loss_test [[0.05738154]
 [0.05708298]
 [0.0569675 ]]
training finished
14
Epoch:  14 ; Time per epoch:  4.053707122802734 ; Loss_train:  [[0.05621355]
 [0.05586812]
 [0.05574108]] ; Loss_test [[0.05564881]
 [0.05530866]
 [0.05518779]]
training finished
15
Epoch:  15 ; Time per epoch:  4.046940803527832 ; Loss_train:  [[0.05750938]
 [0.05702748]
 [0.05690736]] ; Loss_test [[0.05699099]
 [0.05652544]
 [0.05641302]]
training finished
16
Epoch:  16 ; Time per epoch:  4.046015501022339 ; Loss_train:  [[0.05658868]
 [0.05560201]
 [0.05546344]] ; Loss_test [[0.05605785]
 [0.05513884]
 [0.0550117 ]]
training finished
17
Epoch:  17 ; Time per epoch:  4.038299798965454 ; Loss_train:  [[0.05988727]
 [0.05842774]
 [0.05814763]] ; Loss_test [[0.0591916 ]
 [0.05788654]
 [0.05761548]]
training finished
18
Epoch:  18 ; Time per epoch:  4.021657466888428 ; Loss_train:  [[0.06001183]
 [0.05892207]
 [0.05880685]] ; Loss_test [[0.05929853]
 [0.05835717]
 [0.05825628]]
training finished
19
Epoch:  19 ; Time per epoch:  4.014989614486694 ; Loss_train:  [[0.06327885]
 [0.06259813]
 [0.06242664]] ; Loss_test [[0.06258445]
 [0.06204574]
 [0.06188255]]
training finished
20
Epoch:  20 ; Time per epoch:  4.02926778793335 ; Loss_train:  [[0.05998374]
 [0.05884353]
 [0.05870489]] ; Loss_test [[0.0596248 ]
 [0.05868063]
 [0.05855268]]
training finished
21
Epoch:  21 ; Time per epoch:  4.030435562133789 ; Loss_train:  [[0.0583482]
 [0.0511601]
 [0.050826 ]] ; Loss_test [[0.05763584]
 [0.05089605]
 [0.05060165]]
training finished
22
Epoch:  22 ; Time per epoch:  4.030358076095581 ; Loss_train:  [[0.06394302]
 [0.04342576]
 [0.04285673]] ; Loss_test [[0.06314149]
 [0.04361184]
 [0.04309424]]
training finished
23
Epoch:  23 ; Time per epoch:  4.054369926452637 ; Loss_train:  [[0.07048231]
 [0.0352431 ]
 [0.0338399 ]] ; Loss_test [[0.06973661]
 [0.03548945]
 [0.03409426]]
training finished
24
Epoch:  24 ; Time per epoch:  4.055552244186401 ; Loss_train:  [[0.0671533 ]
 [0.03633458]
 [0.03398944]] ; Loss_test [[0.06670791]
 [0.03686787]
 [0.03460063]]
training finished
25
Epoch:  25 ; Time per epoch:  4.027665615081787 ; Loss_train:  [[0.07780583]
 [0.02837633]
 [0.02497081]] ; Loss_test [[0.07707819]
 [0.0286475 ]
 [0.02569915]]
training finished
26
Epoch:  26 ; Time per epoch:  4.032033443450928 ; Loss_train:  [[0.08739626]
 [0.0276101 ]
 [0.02389825]] ; Loss_test [[0.08687914]
 [0.02801163]
 [0.02478235]]
training finished
27
Epoch:  27 ; Time per epoch:  4.031834363937378 ; Loss_train:  [[0.08491725]
 [0.02587631]
 [0.02077587]] ; Loss_test [[0.08473374]
 [0.02634106]
 [0.02182508]]
training finished
28
Epoch:  28 ; Time per epoch:  4.063476085662842 ; Loss_train:  [[0.08183101]
 [0.02445418]
 [0.02052349]] ; Loss_test [[0.08134728]
 [0.02545346]
 [0.02175688]]
training finished
29
Epoch:  29 ; Time per epoch:  4.052269458770752 ; Loss_train:  [[0.10143552]
 [0.02668449]
 [0.02149839]] ; Loss_test [[0.10077366]
 [0.02781351]
 [0.02274844]]
training finished
30
Epoch:  30 ; Time per epoch:  4.037983655929565 ; Loss_train:  [[0.09073182]
 [0.02430658]
 [0.01839602]] ; Loss_test [[0.09024472]
 [0.02537007]
 [0.01986691]]
training finished
31
Epoch:  31 ; Time per epoch:  4.037745237350464 ; Loss_train:  [[0.09314024]
 [0.02328708]
 [0.01769257]] ; Loss_test [[0.09258872]
 [0.02461305]
 [0.01943251]]
training finished
32
Epoch:  32 ; Time per epoch:  4.043533086776733 ; Loss_train:  [[0.09216441]
 [0.0263337 ]
 [0.01775694]] ; Loss_test [[0.09136306]
 [0.02724093]
 [0.01952959]]
training finished
33
Epoch:  33 ; Time per epoch:  4.036477327346802 ; Loss_train:  [[0.0943246 ]
 [0.02558423]
 [0.01783582]] ; Loss_test [[0.09375858]
 [0.02664579]
 [0.01944188]]
training finished
34
Epoch:  34 ; Time per epoch:  4.027169466018677 ; Loss_train:  [[0.09774697]
 [0.02485121]
 [0.01778709]] ; Loss_test [[0.09692337]
 [0.02600673]
 [0.01959348]]
training finished
35
Epoch:  35 ; Time per epoch:  4.039475202560425 ; Loss_train:  [[0.09775994]
 [0.02066485]
 [0.01637482]] ; Loss_test [[0.09703917]
 [0.02228888]
 [0.01845622]]
training finished
36
Epoch:  36 ; Time per epoch:  4.036753416061401 ; Loss_train:  [[0.0986183 ]
 [0.0243255 ]
 [0.01639894]] ; Loss_test [[0.09772281]
 [0.02567181]
 [0.01854988]]
training finished
37
Epoch:  37 ; Time per epoch:  4.045164585113525 ; Loss_train:  [[0.09907433]
 [0.02203856]
 [0.01568844]] ; Loss_test [[0.09826698]
 [0.02369358]
 [0.01791116]]
training finished
38
Epoch:  38 ; Time per epoch:  4.054689645767212 ; Loss_train:  [[0.09765743]
 [0.0257313 ]
 [0.01738828]] ; Loss_test [[0.09686834]
 [0.02689112]
 [0.01946297]]
training finished
39
Epoch:  39 ; Time per epoch:  4.02367377281189 ; Loss_train:  [[0.09928896]
 [0.02437683]
 [0.01574603]] ; Loss_test [[0.09830816]
 [0.02551943]
 [0.01787631]]
training finished
40
Epoch:  40 ; Time per epoch:  4.0457923412323 ; Loss_train:  [[0.0980311 ]
 [0.02211646]
 [0.01535745]] ; Loss_test [[0.09701409]
 [0.02376192]
 [0.0177685 ]]
training finished
41
Epoch:  41 ; Time per epoch:  4.033393383026123 ; Loss_train:  [[0.1013408 ]
 [0.02296115]
 [0.01485893]] ; Loss_test [[0.10025415]
 [0.02431164]
 [0.01719491]]
training finished
42
Epoch:  42 ; Time per epoch:  4.026525974273682 ; Loss_train:  [[0.10102136]
 [0.01850349]
 [0.01452595]] ; Loss_test [[0.10027496]
 [0.02043485]
 [0.01683394]]
training finished
43
Epoch:  43 ; Time per epoch:  4.028132438659668 ; Loss_train:  [[0.09759706]
 [0.02370661]
 [0.01473461]] ; Loss_test [[0.09664903]
 [0.02502325]
 [0.01712566]]
training finished
44
Epoch:  44 ; Time per epoch:  4.0140252113342285 ; Loss_train:  [[0.10649268]
 [0.02346784]
 [0.01425533]] ; Loss_test [[0.10542577]
 [0.02472118]
 [0.01665936]]
training finished
45
Epoch:  45 ; Time per epoch:  4.027100563049316 ; Loss_train:  [[0.11235111]
 [0.02530733]
 [0.01507244]] ; Loss_test [[0.11131901]
 [0.02627248]
 [0.01733285]]
training finished
46
Epoch:  46 ; Time per epoch:  4.0152106285095215 ; Loss_train:  [[0.10134771]
 [0.0250683 ]
 [0.01393866]] ; Loss_test [[0.10028295]
 [0.02625279]
 [0.01643907]]
training finished
47
Epoch:  47 ; Time per epoch:  4.003126621246338 ; Loss_train:  [[0.09857205]
 [0.02065642]
 [0.01358238]] ; Loss_test [[0.09743314]
 [0.02233847]
 [0.01609369]]
training finished
48
Epoch:  48 ; Time per epoch:  4.040952920913696 ; Loss_train:  [[0.10089043]
 [0.02451228]
 [0.01441477]] ; Loss_test [[0.09977624]
 [0.02585386]
 [0.01684855]]
training finished
49
Epoch:  49 ; Time per epoch:  4.033666133880615 ; Loss_train:  [[0.09923147]
 [0.02578636]
 [0.01485282]] ; Loss_test [[0.0982736 ]
 [0.02721656]
 [0.01740791]]
training finished
50
Epoch:  50 ; Time per epoch:  4.014097213745117 ; Loss_train:  [[0.09861468]
 [0.02522809]
 [0.01384834]] ; Loss_test [[0.0975761 ]
 [0.02651129]
 [0.01651222]]
training finished
51
Epoch:  51 ; Time per epoch:  4.031466722488403 ; Loss_train:  [[0.0973544]
 [0.021836 ]
 [0.0130162]] ; Loss_test [[0.09615599]
 [0.02375121]
 [0.01581519]]
training finished
52
Epoch:  52 ; Time per epoch:  4.023959159851074 ; Loss_train:  [[0.09537823]
 [0.02577206]
 [0.01365133]] ; Loss_test [[0.09421355]
 [0.0272943 ]
 [0.01642574]]
training finished
53
Epoch:  53 ; Time per epoch:  4.028085947036743 ; Loss_train:  [[0.10249486]
 [0.02767089]
 [0.01393187]] ; Loss_test [[0.10124202]
 [0.02890744]
 [0.01660535]]
training finished
54
Epoch:  54 ; Time per epoch:  4.056394815444946 ; Loss_train:  [[0.09467367]
 [0.02489715]
 [0.01302276]] ; Loss_test [[0.09341805]
 [0.0263854 ]
 [0.0159462 ]]
training finished
55
Epoch:  55 ; Time per epoch:  4.025637865066528 ; Loss_train:  [[0.09311935]
 [0.02810593]
 [0.0146067 ]] ; Loss_test [[0.09202635]
 [0.02927844]
 [0.01737388]]
training finished
56
Epoch:  56 ; Time per epoch:  4.0159759521484375 ; Loss_train:  [[0.09646824]
 [0.02550412]
 [0.01321517]] ; Loss_test [[0.09527773]
 [0.02675161]
 [0.01597051]]
training finished
57
Epoch:  57 ; Time per epoch:  4.0257651805877686 ; Loss_train:  [[0.09896046]
 [0.02734613]
 [0.01275209]] ; Loss_test [[0.09756811]
 [0.02849006]
 [0.01551897]]
training finished
58
Epoch:  58 ; Time per epoch:  4.028057098388672 ; Loss_train:  [[0.09769396]
 [0.03104189]
 [0.01426828]] ; Loss_test [[0.09652802]
 [0.03216502]
 [0.01711271]]
training finished
59
Epoch:  59 ; Time per epoch:  4.0380473136901855 ; Loss_train:  [[0.09999593]
 [0.02990618]
 [0.01306927]] ; Loss_test [[0.09877551]
 [0.03115645]
 [0.01604143]]
training finished
60
Epoch:  60 ; Time per epoch:  4.051446437835693 ; Loss_train:  [[0.10020435]
 [0.03054138]
 [0.01333215]] ; Loss_test [[0.09890723]
 [0.03147687]
 [0.01612404]]
training finished
61
Epoch:  61 ; Time per epoch:  4.035491704940796 ; Loss_train:  [[0.09905491]
 [0.0288798 ]
 [0.01285026]] ; Loss_test [[0.09794696]
 [0.03014259]
 [0.01587713]]
training finished
62
Epoch:  62 ; Time per epoch:  4.019847869873047 ; Loss_train:  [[0.09955785]
 [0.029046  ]
 [0.01243837]] ; Loss_test [[0.09825771]
 [0.03027836]
 [0.0154285 ]]
training finished
63
Epoch:  63 ; Time per epoch:  4.0301549434661865 ; Loss_train:  [[0.10234015]
 [0.02816316]
 [0.01208312]] ; Loss_test [[0.10104742]
 [0.02944746]
 [0.01518746]]
training finished
64
Epoch:  64 ; Time per epoch:  4.028128147125244 ; Loss_train:  [[0.0979082 ]
 [0.03205534]
 [0.01345137]] ; Loss_test [[0.09671857]
 [0.03306153]
 [0.01645488]]
training finished
65
Epoch:  65 ; Time per epoch:  4.0957770347595215 ; Loss_train:  [[0.09810494]
 [0.02866779]
 [0.01213694]] ; Loss_test [[0.09680198]
 [0.03011571]
 [0.01533284]]
training finished
66
Epoch:  66 ; Time per epoch:  4.042720794677734 ; Loss_train:  [[0.09848625]
 [0.03175375]
 [0.0136216 ]] ; Loss_test [[0.09724568]
 [0.03287357]
 [0.01665551]]
training finished
67
Epoch:  67 ; Time per epoch:  4.0503013134002686 ; Loss_train:  [[0.10266764]
 [0.0319653 ]
 [0.01241891]] ; Loss_test [[0.10135097]
 [0.0331693 ]
 [0.01566711]]
training finished
68
Epoch:  68 ; Time per epoch:  4.026013612747192 ; Loss_train:  [[0.10234214]
 [0.03085014]
 [0.01225524]] ; Loss_test [[0.10105021]
 [0.03201014]
 [0.01545986]]
training finished
69
Epoch:  69 ; Time per epoch:  4.025054216384888 ; Loss_train:  [[0.09906903]
 [0.03273737]
 [0.01217851]] ; Loss_test [[0.09784293]
 [0.03371629]
 [0.01536927]]
training finished
70
Epoch:  70 ; Time per epoch:  4.017317295074463 ; Loss_train:  [[0.09973194]
 [0.03054294]
 [0.01186219]] ; Loss_test [[0.09846139]
 [0.0317153 ]
 [0.01506808]]
training finished
71
Epoch:  71 ; Time per epoch:  4.003729343414307 ; Loss_train:  [[0.10185994]
 [0.0348291 ]
 [0.01281509]] ; Loss_test [[0.10064502]
 [0.03580302]
 [0.0159638 ]]
training finished
72
Epoch:  72 ; Time per epoch:  4.001849174499512 ; Loss_train:  [[0.09996384]
 [0.03600886]
 [0.01273612]] ; Loss_test [[0.09880669]
 [0.03694798]
 [0.015944  ]]
training finished
73
Epoch:  73 ; Time per epoch:  4.00433087348938 ; Loss_train:  [[0.10393438]
 [0.03404719]
 [0.01217481]] ; Loss_test [[0.10263127]
 [0.03511846]
 [0.01542645]]
training finished
74
Epoch:  74 ; Time per epoch:  4.029902458190918 ; Loss_train:  [[0.10276434]
 [0.03445926]
 [0.0126024 ]] ; Loss_test [[0.10160147]
 [0.03538524]
 [0.01580335]]
training finished
75
Epoch:  75 ; Time per epoch:  4.011578798294067 ; Loss_train:  [[0.10327052]
 [0.03829426]
 [0.01343693]] ; Loss_test [[0.10208827]
 [0.0389933 ]
 [0.01652094]]
training finished
76
Epoch:  76 ; Time per epoch:  4.003770589828491 ; Loss_train:  [[0.09791442]
 [0.03587208]
 [0.01248979]] ; Loss_test [[0.0967159 ]
 [0.03676216]
 [0.01573942]]
training finished
77
Epoch:  77 ; Time per epoch:  4.012511491775513 ; Loss_train:  [[0.10331751]
 [0.03906941]
 [0.01367809]] ; Loss_test [[0.10213961]
 [0.03974702]
 [0.01686362]]
training finished
78
Epoch:  78 ; Time per epoch:  4.015872955322266 ; Loss_train:  [[0.1043791 ]
 [0.03657315]
 [0.01266439]] ; Loss_test [[0.10312255]
 [0.0374006 ]
 [0.01592835]]
training finished
79
Epoch:  79 ; Time per epoch:  4.021512031555176 ; Loss_train:  [[0.099754  ]
 [0.03815206]
 [0.01363674]] ; Loss_test [[0.09871538]
 [0.03892321]
 [0.01678566]]
training finished
80
Epoch:  80 ; Time per epoch:  4.0125274658203125 ; Loss_train:  [[0.09933639]
 [0.03696616]
 [0.01195965]] ; Loss_test [[0.0982343 ]
 [0.03790468]
 [0.01534706]]
training finished
81
Epoch:  81 ; Time per epoch:  4.011117219924927 ; Loss_train:  [[0.10046142]
 [0.03871942]
 [0.01378922]] ; Loss_test [[0.09947606]
 [0.03937339]
 [0.01701152]]
training finished
82
Epoch:  82 ; Time per epoch:  4.003324747085571 ; Loss_train:  [[0.10325789]
 [0.03775443]
 [0.0129807 ]] ; Loss_test [[0.10213465]
 [0.03848515]
 [0.0162705 ]]
training finished
83
Epoch:  83 ; Time per epoch:  4.018539190292358 ; Loss_train:  [[0.10115427]
 [0.03735997]
 [0.01242908]] ; Loss_test [[0.10000135]
 [0.03820392]
 [0.01577072]]
training finished
84
Epoch:  84 ; Time per epoch:  4.033151626586914 ; Loss_train:  [[0.10067757]
 [0.04242721]
 [0.01452574]] ; Loss_test [[0.09954138]
 [0.04279626]
 [0.01760777]]
training finished
85
Epoch:  85 ; Time per epoch:  4.013785362243652 ; Loss_train:  [[0.09806943]
 [0.04240436]
 [0.01321905]] ; Loss_test [[0.09704327]
 [0.04285025]
 [0.01645688]]
training finished
86
Epoch:  86 ; Time per epoch:  4.1066648960113525 ; Loss_train:  [[0.10337352]
 [0.04237767]
 [0.01348468]] ; Loss_test [[0.10223487]
 [0.04289823]
 [0.01689776]]
training finished
87
Epoch:  87 ; Time per epoch:  4.0129406452178955 ; Loss_train:  [[0.100229  ]
 [0.03921834]
 [0.01313321]] ; Loss_test [[0.09912913]
 [0.03979696]
 [0.01642214]]
training finished
88
Epoch:  88 ; Time per epoch:  4.025087118148804 ; Loss_train:  [[0.098914  ]
 [0.04300354]
 [0.01310247]] ; Loss_test [[0.09771527]
 [0.0434579 ]
 [0.01639263]]
training finished
89
Epoch:  89 ; Time per epoch:  4.032422304153442 ; Loss_train:  [[0.10508656]
 [0.03895826]
 [0.01237011]] ; Loss_test [[0.10394291]
 [0.03958237]
 [0.01567074]]
training finished
90
Epoch:  90 ; Time per epoch:  4.039857387542725 ; Loss_train:  [[0.10293668]
 [0.03925954]
 [0.01192539]] ; Loss_test [[0.1017625 ]
 [0.03986109]
 [0.01531812]]
training finished
91
Epoch:  91 ; Time per epoch:  4.026023626327515 ; Loss_train:  [[0.09779878]
 [0.04111051]
 [0.01276951]] ; Loss_test [[0.0967886 ]
 [0.0417175 ]
 [0.01617998]]
training finished
92
Epoch:  92 ; Time per epoch:  4.042106866836548 ; Loss_train:  [[0.09776821]
 [0.04157801]
 [0.01323394]] ; Loss_test [[0.09674032]
 [0.04215517]
 [0.01657552]]
training finished
93
Epoch:  93 ; Time per epoch:  4.024820566177368 ; Loss_train:  [[0.10058872]
 [0.04025151]
 [0.01230018]] ; Loss_test [[0.09953067]
 [0.04095729]
 [0.01573804]]
training finished
94
Epoch:  94 ; Time per epoch:  4.112772464752197 ; Loss_train:  [[0.0992171 ]
 [0.04330693]
 [0.01331673]] ; Loss_test [[0.0981348 ]
 [0.0437974 ]
 [0.01667136]]
training finished
95
Epoch:  95 ; Time per epoch:  4.0297205448150635 ; Loss_train:  [[0.1003515 ]
 [0.04378196]
 [0.01431632]] ; Loss_test [[0.09923282]
 [0.04415568]
 [0.01753241]]
training finished
96
Epoch:  96 ; Time per epoch:  4.036568641662598 ; Loss_train:  [[0.10063522]
 [0.04268613]
 [0.01343417]] ; Loss_test [[0.09959806]
 [0.04319821]
 [0.01680522]]
training finished
97
Epoch:  97 ; Time per epoch:  4.051084041595459 ; Loss_train:  [[0.10146478]
 [0.04228251]
 [0.0125217 ]] ; Loss_test [[0.10025513]
 [0.04273033]
 [0.01585094]]
training finished
98
Epoch:  98 ; Time per epoch:  4.05208420753479 ; Loss_train:  [[0.10151216]
 [0.04298089]
 [0.01299086]] ; Loss_test [[0.10041711]
 [0.04350405]
 [0.0163821 ]]
training finished
99
Epoch:  99 ; Time per epoch:  4.04127311706543 ; Loss_train:  [[0.1004036 ]
 [0.04253044]
 [0.01306778]] ; Loss_test [[0.09932382]
 [0.04307472]
 [0.01650322]]
training finished
100
Epoch:  100 ; Time per epoch:  4.015437841415405 ; Loss_train:  [[0.10126597]
 [0.04373348]
 [0.01307509]] ; Loss_test [[0.10013034]
 [0.04419699]
 [0.01648951]]
training finished
101
Epoch:  101 ; Time per epoch:  4.030934810638428 ; Loss_train:  [[0.09972041]
 [0.04287543]
 [0.01277187]] ; Loss_test [[0.09865081]
 [0.04338465]
 [0.01625124]]
training finished
102
Epoch:  102 ; Time per epoch:  4.013950347900391 ; Loss_train:  [[0.09780456]
 [0.04438958]
 [0.01383722]] ; Loss_test [[0.0968312 ]
 [0.04475182]
 [0.01719782]]
training finished
103
Epoch:  103 ; Time per epoch:  4.009212017059326 ; Loss_train:  [[0.10236929]
 [0.04437996]
 [0.01335064]] ; Loss_test [[0.1012832 ]
 [0.04482737]
 [0.01679255]]
training finished
104
Epoch:  104 ; Time per epoch:  4.017976522445679 ; Loss_train:  [[0.10022421]
 [0.04405895]
 [0.01243234]] ; Loss_test [[0.09911674]
 [0.04448742]
 [0.0159363 ]]
training finished
105
Epoch:  105 ; Time per epoch:  4.08271861076355 ; Loss_train:  [[0.09959572]
 [0.04525163]
 [0.01401455]] ; Loss_test [[0.09858694]
 [0.04564956]
 [0.01740037]]
training finished
106
Epoch:  106 ; Time per epoch:  4.016523122787476 ; Loss_train:  [[0.10251298]
 [0.04505508]
 [0.01327466]] ; Loss_test [[0.10142643]
 [0.04542521]
 [0.01672226]]
training finished
107
Epoch:  107 ; Time per epoch:  4.006196737289429 ; Loss_train:  [[0.10063142]
 [0.04651076]
 [0.01393038]] ; Loss_test [[0.09960755]
 [0.04681382]
 [0.01731125]]
training finished
108
Epoch:  108 ; Time per epoch:  4.04337477684021 ; Loss_train:  [[0.10674904]
 [0.04726607]
 [0.0136743 ]] ; Loss_test [[0.10557612]
 [0.04738523]
 [0.01706455]]
training finished
109
Epoch:  109 ; Time per epoch:  4.099304437637329 ; Loss_train:  [[0.10225007]
 [0.04800452]
 [0.0140012 ]] ; Loss_test [[0.10121652]
 [0.04810781]
 [0.01734118]]
training finished
110
Epoch:  110 ; Time per epoch:  4.031574726104736 ; Loss_train:  [[0.09828739]
 [0.04570287]
 [0.01324236]] ; Loss_test [[0.09728502]
 [0.04592463]
 [0.01661531]]
training finished
111
Epoch:  111 ; Time per epoch:  4.029278516769409 ; Loss_train:  [[0.09931538]
 [0.04637286]
 [0.01313489]] ; Loss_test [[0.09833425]
 [0.04667793]
 [0.0165898 ]]
training finished
112
Epoch:  112 ; Time per epoch:  3.9999845027923584 ; Loss_train:  [[0.10129246]
 [0.04518124]
 [0.01322768]] ; Loss_test [[0.10023092]
 [0.04535722]
 [0.01659863]]
training finished
113
Epoch:  113 ; Time per epoch:  3.9997189044952393 ; Loss_train:  [[0.1026959 ]
 [0.04660836]
 [0.01343486]] ; Loss_test [[0.10165589]
 [0.04675964]
 [0.01688689]]
training finished
114
Epoch:  114 ; Time per epoch:  4.037968397140503 ; Loss_train:  [[0.09971496]
 [0.04487986]
 [0.01331129]] ; Loss_test [[0.09869128]
 [0.04515078]
 [0.01668429]]
training finished
115
Epoch:  115 ; Time per epoch:  4.0132646560668945 ; Loss_train:  [[0.1056238 ]
 [0.04655079]
 [0.01342539]] ; Loss_test [[0.10448387]
 [0.04678833]
 [0.01684743]]
training finished
116
Epoch:  116 ; Time per epoch:  4.025619029998779 ; Loss_train:  [[0.10412917]
 [0.04708818]
 [0.01317158]] ; Loss_test [[0.10300919]
 [0.04724705]
 [0.01658975]]
training finished
117
Epoch:  117 ; Time per epoch:  4.010736703872681 ; Loss_train:  [[0.10037766]
 [0.04487116]
 [0.0132404 ]] ; Loss_test [[0.09935576]
 [0.04515141]
 [0.01668215]]
training finished
118
Epoch:  118 ; Time per epoch:  4.005102157592773 ; Loss_train:  [[0.10084132]
 [0.04632577]
 [0.01346968]] ; Loss_test [[0.09982   ]
 [0.0464503 ]
 [0.01683286]]
training finished
119
Epoch:  119 ; Time per epoch:  4.0073158740997314 ; Loss_train:  [[0.10187339]
 [0.04619317]
 [0.01245608]] ; Loss_test [[0.1008593 ]
 [0.04641267]
 [0.01595371]]
training finished
120
Epoch:  120 ; Time per epoch:  4.007762432098389 ; Loss_train:  [[0.10036661]
 [0.04738401]
 [0.01349577]] ; Loss_test [[0.09935126]
 [0.04753889]
 [0.01696181]]
training finished
121
Epoch:  121 ; Time per epoch:  4.0743536949157715 ; Loss_train:  [[0.10272332]
 [0.0482784 ]
 [0.01339837]] ; Loss_test [[0.10165955]
 [0.04836286]
 [0.01684057]]
training finished
122
Epoch:  122 ; Time per epoch:  4.087081670761108 ; Loss_train:  [[0.10139758]
 [0.0478308 ]
 [0.01341936]] ; Loss_test [[0.100351  ]
 [0.04795546]
 [0.01685611]]
training finished
123
Epoch:  123 ; Time per epoch:  4.02899694442749 ; Loss_train:  [[0.09991537]
 [0.04920962]
 [0.01435051]] ; Loss_test [[0.09889469]
 [0.04929979]
 [0.01773889]]
training finished
124
Epoch:  124 ; Time per epoch:  4.01719856262207 ; Loss_train:  [[0.10121014]
 [0.04699374]
 [0.0126099 ]] ; Loss_test [[0.10015436]
 [0.04725479]
 [0.01617666]]
training finished
125
Epoch:  125 ; Time per epoch:  4.0279200077056885 ; Loss_train:  [[0.10439414]
 [0.04829158]
 [0.01379009]] ; Loss_test [[0.10320169]
 [0.04837021]
 [0.01721598]]
training finished
126
Epoch:  126 ; Time per epoch:  4.030516147613525 ; Loss_train:  [[0.09988551]
 [0.04712607]
 [0.01380341]] ; Loss_test [[0.09885994]
 [0.04735982]
 [0.01727954]]
training finished
127
Epoch:  127 ; Time per epoch:  4.023680686950684 ; Loss_train:  [[0.10108783]
 [0.04851033]
 [0.01422558]] ; Loss_test [[0.10001858]
 [0.04856661]
 [0.01762656]]
training finished
128
Epoch:  128 ; Time per epoch:  3.998122215270996 ; Loss_train:  [[0.10309459]
 [0.04777278]
 [0.01270044]] ; Loss_test [[0.10207977]
 [0.04797109]
 [0.01632618]]
training finished
129
Epoch:  129 ; Time per epoch:  3.9961166381835938 ; Loss_train:  [[0.10043302]
 [0.04908568]
 [0.01405697]] ; Loss_test [[0.09941617]
 [0.04919284]
 [0.0175216 ]]
training finished
130
Epoch:  130 ; Time per epoch:  3.9937756061553955 ; Loss_train:  [[0.10245118]
 [0.04727937]
 [0.01278773]] ; Loss_test [[0.10135461]
 [0.04745978]
 [0.01637244]]
training finished
131
Epoch:  131 ; Time per epoch:  3.995525360107422 ; Loss_train:  [[0.10159799]
 [0.04939431]
 [0.01382824]] ; Loss_test [[0.1005517 ]
 [0.04954679]
 [0.01734026]]
training finished
132
Epoch:  132 ; Time per epoch:  3.985755205154419 ; Loss_train:  [[0.10167582]
 [0.04763621]
 [0.01279438]] ; Loss_test [[0.10057925]
 [0.04782182]
 [0.01636353]]
training finished
133
Epoch:  133 ; Time per epoch:  4.018104314804077 ; Loss_train:  [[0.1014324 ]
 [0.04780863]
 [0.01330219]] ; Loss_test [[0.1004195 ]
 [0.04795462]
 [0.0167951 ]]
training finished
134
Epoch:  134 ; Time per epoch:  4.003402471542358 ; Loss_train:  [[0.1024248 ]
 [0.04947731]
 [0.01425395]] ; Loss_test [[0.10143232]
 [0.04948654]
 [0.01766929]]
training finished
135
Epoch:  135 ; Time per epoch:  3.9860939979553223 ; Loss_train:  [[0.10046167]
 [0.04666863]
 [0.01261649]] ; Loss_test [[0.0993804 ]
 [0.04690289]
 [0.01623954]]
training finished
136
Epoch:  136 ; Time per epoch:  3.984282970428467 ; Loss_train:  [[0.10040754]
 [0.04843626]
 [0.01339518]] ; Loss_test [[0.09941848]
 [0.04858087]
 [0.01691204]]
training finished
137
Epoch:  137 ; Time per epoch:  4.016262769699097 ; Loss_train:  [[0.10231698]
 [0.04856365]
 [0.01381168]] ; Loss_test [[0.10128371]
 [0.04862509]
 [0.01726895]]
training finished
138
Epoch:  138 ; Time per epoch:  4.003481388092041 ; Loss_train:  [[0.10054848]
 [0.04913786]
 [0.01419051]] ; Loss_test [[0.09957424]
 [0.04922229]
 [0.01765039]]
training finished
139
Epoch:  139 ; Time per epoch:  3.9941062927246094 ; Loss_train:  [[0.09960279]
 [0.04786151]
 [0.01337449]] ; Loss_test [[0.09861043]
 [0.04794713]
 [0.01684499]]
training finished
140
Epoch:  140 ; Time per epoch:  3.984524726867676 ; Loss_train:  [[0.10215479]
 [0.04826722]
 [0.0129907 ]] ; Loss_test [[0.10117166]
 [0.04845942]
 [0.01659922]]
training finished
141
Epoch:  141 ; Time per epoch:  3.991961717605591 ; Loss_train:  [[0.10265981]
 [0.04759065]
 [0.01305278]] ; Loss_test [[0.10166707]
 [0.04783195]
 [0.0167187 ]]
training finished
142
Epoch:  142 ; Time per epoch:  4.071375131607056 ; Loss_train:  [[0.10010096]
 [0.04728976]
 [0.01311236]] ; Loss_test [[0.09908136]
 [0.04753219]
 [0.01671765]]
training finished
143
Epoch:  143 ; Time per epoch:  3.9971184730529785 ; Loss_train:  [[0.10069855]
 [0.04885571]
 [0.01318299]] ; Loss_test [[0.09968657]
 [0.04899535]
 [0.01674958]]
training finished
144
Epoch:  144 ; Time per epoch:  4.001007080078125 ; Loss_train:  [[0.10284746]
 [0.04954041]
 [0.01363137]] ; Loss_test [[0.10181194]
 [0.04963067]
 [0.01716864]]
training finished
145
Epoch:  145 ; Time per epoch:  3.9834961891174316 ; Loss_train:  [[0.10176175]
 [0.04796717]
 [0.01285549]] ; Loss_test [[0.10075709]
 [0.04815673]
 [0.01649793]]
training finished
146
Epoch:  146 ; Time per epoch:  4.002655982971191 ; Loss_train:  [[0.10028467]
 [0.04923148]
 [0.01375643]] ; Loss_test [[0.09931087]
 [0.04933789]
 [0.01726834]]
training finished
147
Epoch:  147 ; Time per epoch:  3.9963481426239014 ; Loss_train:  [[0.09955966]
 [0.04781934]
 [0.01315451]] ; Loss_test [[0.09858683]
 [0.04801598]
 [0.01671971]]
training finished
148
Epoch:  148 ; Time per epoch:  3.992522716522217 ; Loss_train:  [[0.09914963]
 [0.04632687]
 [0.01184486]] ; Loss_test [[0.09811768]
 [0.04661366]
 [0.01555358]]
training finished
149
Epoch:  149 ; Time per epoch:  4.016199588775635 ; Loss_train:  [[0.1001858 ]
 [0.04950112]
 [0.01378687]] ; Loss_test [[0.09918478]
 [0.04962482]
 [0.01732745]]
training finished
150
Epoch:  150 ; Time per epoch:  4.004226922988892 ; Loss_train:  [[0.10142869]
 [0.04958063]
 [0.013828  ]] ; Loss_test [[0.10044219]
 [0.04971156]
 [0.01737631]]
training finished
151
Epoch:  151 ; Time per epoch:  4.006547212600708 ; Loss_train:  [[0.10006239]
 [0.04901375]
 [0.01333316]] ; Loss_test [[0.09904153]
 [0.04916963]
 [0.01692057]]
training finished
152
Epoch:  152 ; Time per epoch:  4.0124688148498535 ; Loss_train:  [[0.10127328]
 [0.05069952]
 [0.01467714]] ; Loss_test [[0.10025617]
 [0.05066761]
 [0.01811315]]
training finished
153
Epoch:  153 ; Time per epoch:  3.9869775772094727 ; Loss_train:  [[0.10105105]
 [0.05051963]
 [0.01422609]] ; Loss_test [[0.10006011]
 [0.05052843]
 [0.01770221]]
training finished
154
Epoch:  154 ; Time per epoch:  4.007519721984863 ; Loss_train:  [[0.10119452]
 [0.05022493]
 [0.01386819]] ; Loss_test [[0.10023449]
 [0.05025465]
 [0.01738214]]
training finished
155
Epoch:  155 ; Time per epoch:  4.018538236618042 ; Loss_train:  [[0.10186203]
 [0.04976009]
 [0.01356196]] ; Loss_test [[0.10083009]
 [0.04977998]
 [0.01708882]]
training finished
156
Epoch:  156 ; Time per epoch:  3.9911108016967773 ; Loss_train:  [[0.10138774]
 [0.04990755]
 [0.01387596]] ; Loss_test [[0.10035544]
 [0.04997175]
 [0.01743778]]
training finished
157
Epoch:  157 ; Time per epoch:  3.9949569702148438 ; Loss_train:  [[0.10105585]
 [0.04958217]
 [0.01359176]] ; Loss_test [[0.10001504]
 [0.04966889]
 [0.0171746 ]]
training finished
158
Epoch:  158 ; Time per epoch:  4.024191379547119 ; Loss_train:  [[0.10303864]
 [0.05033729]
 [0.01391339]] ; Loss_test [[0.10197373]
 [0.05036959]
 [0.01745549]]
training finished
159
Epoch:  159 ; Time per epoch:  3.984490156173706 ; Loss_train:  [[0.10070191]
 [0.04821381]
 [0.01269416]] ; Loss_test [[0.09969357]
 [0.04842937]
 [0.01638435]]
training finished
160
Epoch:  160 ; Time per epoch:  4.010056018829346 ; Loss_train:  [[0.10098206]
 [0.04939048]
 [0.01339301]] ; Loss_test [[0.09996173]
 [0.04947944]
 [0.01698112]]
training finished
161
Epoch:  161 ; Time per epoch:  4.0174665451049805 ; Loss_train:  [[0.10033889]
 [0.0501424 ]
 [0.01392804]] ; Loss_test [[0.09929737]
 [0.0502089 ]
 [0.01746883]]
training finished
162
Epoch:  162 ; Time per epoch:  3.995755195617676 ; Loss_train:  [[0.10200337]
 [0.05057435]
 [0.01401289]] ; Loss_test [[0.10099041]
 [0.05064686]
 [0.01754212]]
training finished
163
Epoch:  163 ; Time per epoch:  3.998955726623535 ; Loss_train:  [[0.10155573]
 [0.05060957]
 [0.0139689 ]] ; Loss_test [[0.10049767]
 [0.05063289]
 [0.01748755]]
training finished
164
Epoch:  164 ; Time per epoch:  4.003025770187378 ; Loss_train:  [[0.09983294]
 [0.04995978]
 [0.01383044]] ; Loss_test [[0.09883846]
 [0.04998306]
 [0.01733786]]
training finished
165
Epoch:  165 ; Time per epoch:  4.058364152908325 ; Loss_train:  [[0.10472049]
 [0.05196591]
 [0.01439505]] ; Loss_test [[0.10363191]
 [0.05186601]
 [0.01786244]]
training finished
166
Epoch:  166 ; Time per epoch:  4.0123679637908936 ; Loss_train:  [[0.10236365]
 [0.05098912]
 [0.01405965]] ; Loss_test [[0.10134061]
 [0.05098045]
 [0.01759403]]
training finished
167
Epoch:  167 ; Time per epoch:  3.998892068862915 ; Loss_train:  [[0.10106841]
 [0.05029409]
 [0.01329729]] ; Loss_test [[0.10003695]
 [0.05035703]
 [0.01694776]]
training finished
168
Epoch:  168 ; Time per epoch:  4.0203423500061035 ; Loss_train:  [[0.10028888]
 [0.0496722 ]
 [0.01323681]] ; Loss_test [[0.09930511]
 [0.04979787]
 [0.01689832]]
training finished
169
Epoch:  169 ; Time per epoch:  3.990859270095825 ; Loss_train:  [[0.10142518]
 [0.0509979 ]
 [0.01393411]] ; Loss_test [[0.10041802]
 [0.05100076]
 [0.01746673]]
training finished
170
Epoch:  170 ; Time per epoch:  4.0187389850616455 ; Loss_train:  [[0.10110747]
 [0.05077467]
 [0.01360957]] ; Loss_test [[0.10012727]
 [0.05081205]
 [0.01721415]]
training finished
171
Epoch:  171 ; Time per epoch:  4.005534887313843 ; Loss_train:  [[0.0997995 ]
 [0.04947324]
 [0.01347288]] ; Loss_test [[0.09883787]
 [0.04958237]
 [0.01707824]]
training finished
172
Epoch:  172 ; Time per epoch:  4.020890474319458 ; Loss_train:  [[0.10239454]
 [0.05105648]
 [0.01386813]] ; Loss_test [[0.10135704]
 [0.05109482]
 [0.01743965]]
training finished
173
Epoch:  173 ; Time per epoch:  4.075338125228882 ; Loss_train:  [[0.10367245]
 [0.05156037]
 [0.01424474]] ; Loss_test [[0.10258497]
 [0.05149527]
 [0.01776593]]
training finished
174
Epoch:  174 ; Time per epoch:  4.054027557373047 ; Loss_train:  [[0.10035013]
 [0.04998042]
 [0.01371349]] ; Loss_test [[0.0993195 ]
 [0.05003787]
 [0.01727256]]
training finished
175
Epoch:  175 ; Time per epoch:  4.0675554275512695 ; Loss_train:  [[0.10162641]
 [0.05130702]
 [0.0141499 ]] ; Loss_test [[0.10060108]
 [0.05133205]
 [0.01770334]]
training finished
176
Epoch:  176 ; Time per epoch:  4.012914180755615 ; Loss_train:  [[0.1023206 ]
 [0.05113617]
 [0.01462819]] ; Loss_test [[0.10129275]
 [0.05108662]
 [0.01810011]]
training finished
177
Epoch:  177 ; Time per epoch:  4.0841920375823975 ; Loss_train:  [[0.1027002 ]
 [0.05131121]
 [0.01436031]] ; Loss_test [[0.10165565]
 [0.0513102 ]
 [0.01790448]]
training finished
178
Epoch:  178 ; Time per epoch:  4.028663396835327 ; Loss_train:  [[0.09863903]
 [0.05053502]
 [0.01417803]] ; Loss_test [[0.09771137]
 [0.05053027]
 [0.01770245]]
training finished
179
Epoch:  179 ; Time per epoch:  3.997744083404541 ; Loss_train:  [[0.10008439]
 [0.05178371]
 [0.01393801]] ; Loss_test [[0.09911467]
 [0.05180807]
 [0.01755249]]
training finished
180
Epoch:  180 ; Time per epoch:  4.012902498245239 ; Loss_train:  [[0.10221156]
 [0.05131996]
 [0.01395038]] ; Loss_test [[0.10115762]
 [0.05124917]
 [0.0175086 ]]
training finished
181
Epoch:  181 ; Time per epoch:  3.997429132461548 ; Loss_train:  [[0.10180654]
 [0.05096672]
 [0.01363599]] ; Loss_test [[0.10076802]
 [0.05094673]
 [0.01723365]]
training finished
182
Epoch:  182 ; Time per epoch:  4.003800392150879 ; Loss_train:  [[0.10091332]
 [0.05096996]
 [0.01350994]] ; Loss_test [[0.09990105]
 [0.05096248]
 [0.01712766]]
training finished
183
Epoch:  183 ; Time per epoch:  4.011772632598877 ; Loss_train:  [[0.10302032]
 [0.05110459]
 [0.01356686]] ; Loss_test [[0.10197122]
 [0.05109289]
 [0.01718275]]
training finished
184
Epoch:  184 ; Time per epoch:  4.006301403045654 ; Loss_train:  [[0.10149237]
 [0.05093702]
 [0.01343991]] ; Loss_test [[0.1004627 ]
 [0.05094105]
 [0.01704693]]
training finished
185
Epoch:  185 ; Time per epoch:  4.005006790161133 ; Loss_train:  [[0.10162963]
 [0.05018169]
 [0.01298377]] ; Loss_test [[0.10058326]
 [0.05020419]
 [0.01664874]]
training finished
186
Epoch:  186 ; Time per epoch:  4.002269268035889 ; Loss_train:  [[0.10148702]
 [0.05124286]
 [0.01366302]] ; Loss_test [[0.10043782]
 [0.05119647]
 [0.01723895]]
training finished
187
Epoch:  187 ; Time per epoch:  4.0778889656066895 ; Loss_train:  [[0.10128779]
 [0.05115192]
 [0.01367178]] ; Loss_test [[0.10024878]
 [0.05111175]
 [0.01726543]]
training finished
188
Epoch:  188 ; Time per epoch:  4.016172885894775 ; Loss_train:  [[0.10212555]
 [0.05223509]
 [0.0143545 ]] ; Loss_test [[0.10107516]
 [0.05212265]
 [0.01787687]]
training finished
189
Epoch:  189 ; Time per epoch:  3.993225336074829 ; Loss_train:  [[0.10092251]
 [0.05149155]
 [0.01412196]] ; Loss_test [[0.09990922]
 [0.05143427]
 [0.01766207]]
training finished
190
Epoch:  190 ; Time per epoch:  4.0224769115448 ; Loss_train:  [[0.10198973]
 [0.0514449 ]
 [0.01354058]] ; Loss_test [[0.10091551]
 [0.05139229]
 [0.01713609]]
training finished
191
Epoch:  191 ; Time per epoch:  4.0093231201171875 ; Loss_train:  [[0.1015163 ]
 [0.05093697]
 [0.01341975]] ; Loss_test [[0.10048597]
 [0.05093991]
 [0.01704173]]
training finished
192
Epoch:  192 ; Time per epoch:  4.0293803215026855 ; Loss_train:  [[0.10148402]
 [0.05015533]
 [0.01311262]] ; Loss_test [[0.1004846 ]
 [0.05020225]
 [0.01678312]]
training finished
193
Epoch:  193 ; Time per epoch:  4.024794340133667 ; Loss_train:  [[0.10089257]
 [0.05161937]
 [0.01421165]] ; Loss_test [[0.0998868 ]
 [0.05156479]
 [0.0177587 ]]
training finished
194
Epoch:  194 ; Time per epoch:  4.02429723739624 ; Loss_train:  [[0.10211463]
 [0.05094645]
 [0.01338209]] ; Loss_test [[0.10107754]
 [0.05096952]
 [0.01701539]]
training finished
195
Epoch:  195 ; Time per epoch:  4.026479959487915 ; Loss_train:  [[0.10159323]
 [0.05039043]
 [0.01316859]] ; Loss_test [[0.10057483]
 [0.05042022]
 [0.01680335]]
training finished
196
Epoch:  196 ; Time per epoch:  3.9977900981903076 ; Loss_train:  [[0.10160147]
 [0.05117236]
 [0.01362493]] ; Loss_test [[0.10055619]
 [0.051127  ]
 [0.01721054]]
training finished
197
Epoch:  197 ; Time per epoch:  4.064291477203369 ; Loss_train:  [[0.10139592]
 [0.05171059]
 [0.01434415]] ; Loss_test [[0.10037202]
 [0.05164519]
 [0.01784574]]
training finished
198
Epoch:  198 ; Time per epoch:  3.9880223274230957 ; Loss_train:  [[0.10159252]
 [0.05115397]
 [0.01378753]] ; Loss_test [[0.10057528]
 [0.05113053]
 [0.01736172]]
training finished
199
Epoch:  199 ; Time per epoch:  4.027029037475586 ; Loss_train:  [[0.10163233]
 [0.05060517]
 [0.01331511]] ; Loss_test [[0.10062266]
 [0.05059265]
 [0.01692486]]
training finished
200
Epoch:  200 ; Time per epoch:  4.0096518993377686 ; Loss_train:  [[0.10241549]
 [0.0511998 ]
 [0.01349228]] ; Loss_test [[0.10135365]
 [0.05116647]
 [0.01709422]]
training finished
201
Epoch:  201 ; Time per epoch:  4.0086047649383545 ; Loss_train:  [[0.10219057]
 [0.05155508]
 [0.01386036]] ; Loss_test [[0.10116234]
 [0.05150612]
 [0.01746478]]
training finished
202
Epoch:  202 ; Time per epoch:  4.003337144851685 ; Loss_train:  [[0.1010555 ]
 [0.0509644 ]
 [0.01342139]] ; Loss_test [[0.10001554]
 [0.05094068]
 [0.0170503 ]]
training finished
203
Epoch:  203 ; Time per epoch:  4.0054192543029785 ; Loss_train:  [[0.101996  ]
 [0.05085517]
 [0.01331647]] ; Loss_test [[0.10097943]
 [0.05084649]
 [0.0169567 ]]
training finished
204
Epoch:  204 ; Time per epoch:  4.013852596282959 ; Loss_train:  [[0.10187772]
 [0.05102797]
 [0.01352822]] ; Loss_test [[0.10083496]
 [0.05100013]
 [0.01714238]]
training finished
205
Epoch:  205 ; Time per epoch:  4.006914377212524 ; Loss_train:  [[0.10186484]
 [0.05075967]
 [0.01330765]] ; Loss_test [[0.10080598]
 [0.05078132]
 [0.01696808]]
training finished
206
Epoch:  206 ; Time per epoch:  4.001042127609253 ; Loss_train:  [[0.1026207 ]
 [0.05077881]
 [0.01322275]] ; Loss_test [[0.10159174]
 [0.05075705]
 [0.0168613 ]]
training finished
207
Epoch:  207 ; Time per epoch:  3.9953207969665527 ; Loss_train:  [[0.10011777]
 [0.0511357 ]
 [0.01393619]] ; Loss_test [[0.09913591]
 [0.05107828]
 [0.01747764]]
training finished
208
Epoch:  208 ; Time per epoch:  4.0821473598480225 ; Loss_train:  [[0.10191607]
 [0.05114961]
 [0.01373175]] ; Loss_test [[0.10088836]
 [0.05110552]
 [0.01731137]]
training finished
209
Epoch:  209 ; Time per epoch:  4.018794775009155 ; Loss_train:  [[0.10161266]
 [0.0505424 ]
 [0.01289173]] ; Loss_test [[0.10054379]
 [0.05053233]
 [0.0165673 ]]
training finished
210
Epoch:  210 ; Time per epoch:  3.9976515769958496 ; Loss_train:  [[0.10177562]
 [0.05107742]
 [0.01357847]] ; Loss_test [[0.10072915]
 [0.05103536]
 [0.0171916 ]]
training finished
211
Epoch:  211 ; Time per epoch:  4.019439220428467 ; Loss_train:  [[0.10227218]
 [0.05151007]
 [0.01371227]] ; Loss_test [[0.10121486]
 [0.05144945]
 [0.01732119]]
training finished
212
Epoch:  212 ; Time per epoch:  4.010758876800537 ; Loss_train:  [[0.10147821]
 [0.05143524]
 [0.01364371]] ; Loss_test [[0.10041954]
 [0.05138752]
 [0.01725593]]
training finished
213
Epoch:  213 ; Time per epoch:  4.085862398147583 ; Loss_train:  [[0.1019255 ]
 [0.05170103]
 [0.01391236]] ; Loss_test [[0.10087744]
 [0.05163721]
 [0.01750565]]
training finished
214
Epoch:  214 ; Time per epoch:  4.003614187240601 ; Loss_train:  [[0.101442  ]
 [0.05130843]
 [0.01365352]] ; Loss_test [[0.10039417]
 [0.05125042]
 [0.01725805]]
training finished
215
Epoch:  215 ; Time per epoch:  3.9980721473693848 ; Loss_train:  [[0.10238221]
 [0.05156617]
 [0.01386326]] ; Loss_test [[0.10132376]
 [0.05148085]
 [0.01743705]]
training finished
216
Epoch:  216 ; Time per epoch:  4.001481771469116 ; Loss_train:  [[0.10186931]
 [0.0515656 ]
 [0.01384048]] ; Loss_test [[0.1008245 ]
 [0.05149966]
 [0.01741529]]
training finished
217
Epoch:  217 ; Time per epoch:  4.005980730056763 ; Loss_train:  [[0.10097356]
 [0.05118874]
 [0.01357699]] ; Loss_test [[0.09994115]
 [0.05115576]
 [0.01718498]]
training finished
218
Epoch:  218 ; Time per epoch:  4.004611015319824 ; Loss_train:  [[0.10207504]
 [0.05130866]
 [0.01355671]] ; Loss_test [[0.10102423]
 [0.05126724]
 [0.01718016]]
training finished
219
Epoch:  219 ; Time per epoch:  4.058767080307007 ; Loss_train:  [[0.10186304]
 [0.05149331]
 [0.01374788]] ; Loss_test [[0.1008416 ]
 [0.05146685]
 [0.01736716]]
training finished
220
Epoch:  220 ; Time per epoch:  4.003485202789307 ; Loss_train:  [[0.10144938]
 [0.05139242]
 [0.01379894]] ; Loss_test [[0.10041072]
 [0.05137038]
 [0.01740132]]
training finished
221
Epoch:  221 ; Time per epoch:  4.012656211853027 ; Loss_train:  [[0.10206844]
 [0.05153207]
 [0.01363714]] ; Loss_test [[0.10101891]
 [0.05148797]
 [0.01726387]]
training finished
222
Epoch:  222 ; Time per epoch:  4.019789695739746 ; Loss_train:  [[0.10173546]
 [0.05134043]
 [0.01368938]] ; Loss_test [[0.10070836]
 [0.0513199 ]
 [0.01730669]]
training finished
223
Epoch:  223 ; Time per epoch:  4.03012228012085 ; Loss_train:  [[0.10170577]
 [0.05113452]
 [0.01370543]] ; Loss_test [[0.10066829]
 [0.05111313]
 [0.01731132]]
training finished
224
Epoch:  224 ; Time per epoch:  4.013792037963867 ; Loss_train:  [[0.10183638]
 [0.05104448]
 [0.01353299]] ; Loss_test [[0.10080624]
 [0.0510154 ]
 [0.01715368]]
training finished
225
Epoch:  225 ; Time per epoch:  4.02060341835022 ; Loss_train:  [[0.10188717]
 [0.05178631]
 [0.01380231]] ; Loss_test [[0.10084856]
 [0.0517389 ]
 [0.01741367]]
training finished
226
Epoch:  226 ; Time per epoch:  4.015271186828613 ; Loss_train:  [[0.10125021]
 [0.05163688]
 [0.01397493]] ; Loss_test [[0.10023562]
 [0.0515945 ]
 [0.01756078]]
training finished
227
Epoch:  227 ; Time per epoch:  4.0835490226745605 ; Loss_train:  [[0.10178828]
 [0.05128508]
 [0.0134688 ]] ; Loss_test [[0.1007387 ]
 [0.05127357]
 [0.0171133 ]]
training finished
228
Epoch:  228 ; Time per epoch:  4.004172086715698 ; Loss_train:  [[0.10171998]
 [0.05173882]
 [0.01381504]] ; Loss_test [[0.10067041]
 [0.05169298]
 [0.0174183 ]]
training finished
229
Epoch:  229 ; Time per epoch:  4.019313335418701 ; Loss_train:  [[0.10184515]
 [0.05140546]
 [0.01358292]] ; Loss_test [[0.10080186]
 [0.05136371]
 [0.01720317]]
training finished
230
Epoch:  230 ; Time per epoch:  4.021713495254517 ; Loss_train:  [[0.10168134]
 [0.051383  ]
 [0.01361055]] ; Loss_test [[0.10063051]
 [0.0513297 ]
 [0.01723427]]
training finished
231
Epoch:  231 ; Time per epoch:  4.006252288818359 ; Loss_train:  [[0.1020778 ]
 [0.05174634]
 [0.01378701]] ; Loss_test [[0.10102142]
 [0.05167769]
 [0.01738588]]
training finished
232
Epoch:  232 ; Time per epoch:  3.9907174110412598 ; Loss_train:  [[0.1010471 ]
 [0.05168231]
 [0.0139768 ]] ; Loss_test [[0.10002923]
 [0.05162301]
 [0.01754105]]
training finished
233
Epoch:  233 ; Time per epoch:  4.000351428985596 ; Loss_train:  [[0.10204265]
 [0.05133607]
 [0.01356636]] ; Loss_test [[0.10100231]
 [0.0512904 ]
 [0.01718727]]
training finished
234
Epoch:  234 ; Time per epoch:  4.006143093109131 ; Loss_train:  [[0.10166017]
 [0.05155384]
 [0.01363008]] ; Loss_test [[0.10062806]
 [0.05152884]
 [0.01725684]]
training finished
235
Epoch:  235 ; Time per epoch:  4.004920244216919 ; Loss_train:  [[0.10173012]
 [0.05184393]
 [0.01388465]] ; Loss_test [[0.1006979 ]
 [0.05179195]
 [0.01749872]]
training finished
236
Epoch:  236 ; Time per epoch:  4.007807970046997 ; Loss_train:  [[0.10149846]
 [0.0513761 ]
 [0.01364901]] ; Loss_test [[0.10046767]
 [0.0513303 ]
 [0.01727343]]
training finished
237
Epoch:  237 ; Time per epoch:  4.01388144493103 ; Loss_train:  [[0.10206402]
 [0.05168166]
 [0.01396179]] ; Loss_test [[0.10101043]
 [0.05162691]
 [0.01754855]]
training finished
238
Epoch:  238 ; Time per epoch:  4.086360454559326 ; Loss_train:  [[0.10219354]
 [0.05176473]
 [0.01383332]] ; Loss_test [[0.10114013]
 [0.05170524]
 [0.01743782]]
training finished
239
Epoch:  239 ; Time per epoch:  4.033252954483032 ; Loss_train:  [[0.10118521]
 [0.05140055]
 [0.01364992]] ; Loss_test [[0.10015547]
 [0.05136456]
 [0.01727032]]
training finished
240
Epoch:  240 ; Time per epoch:  4.025169372558594 ; Loss_train:  [[0.10188024]
 [0.05147278]
 [0.01368066]] ; Loss_test [[0.10084871]
 [0.05143074]
 [0.01730235]]
training finished
241
Epoch:  241 ; Time per epoch:  4.08915376663208 ; Loss_train:  [[0.10177272]
 [0.051642  ]
 [0.01374228]] ; Loss_test [[0.10074857]
 [0.05159058]
 [0.01735646]]
training finished
242
Epoch:  242 ; Time per epoch:  3.999150276184082 ; Loss_train:  [[0.10179088]
 [0.05171724]
 [0.01374016]] ; Loss_test [[0.1007562 ]
 [0.05166958]
 [0.01735181]]
training finished
243
Epoch:  243 ; Time per epoch:  3.972294330596924 ; Loss_train:  [[0.10169292]
 [0.051375  ]
 [0.01354603]] ; Loss_test [[0.10066114]
 [0.05134612]
 [0.01718993]]
training finished
244
Epoch:  244 ; Time per epoch:  3.9986565113067627 ; Loss_train:  [[0.10216022]
 [0.05142815]
 [0.0135658 ]] ; Loss_test [[0.10111712]
 [0.05139031]
 [0.01721088]]
training finished
245
Epoch:  245 ; Time per epoch:  4.0187928676605225 ; Loss_train:  [[0.10179518]
 [0.0517568 ]
 [0.01384327]] ; Loss_test [[0.10075981]
 [0.05171504]
 [0.01746754]]
training finished
246
Epoch:  246 ; Time per epoch:  4.083550214767456 ; Loss_train:  [[0.10172018]
 [0.05169355]
 [0.01377823]] ; Loss_test [[0.10068176]
 [0.05164976]
 [0.0173919 ]]
training finished
247
Epoch:  247 ; Time per epoch:  4.022671222686768 ; Loss_train:  [[0.10165979]
 [0.0515035 ]
 [0.01364364]] ; Loss_test [[0.10061532]
 [0.05145177]
 [0.01726165]]
training finished
248
Epoch:  248 ; Time per epoch:  4.014146089553833 ; Loss_train:  [[0.10165657]
 [0.05182812]
 [0.0139323 ]] ; Loss_test [[0.10061347]
 [0.05175674]
 [0.01752376]]
training finished
249
Epoch:  249 ; Time per epoch:  4.075710773468018 ; Loss_train:  [[0.10194774]
 [0.05157015]
 [0.01355673]] ; Loss_test [[0.1009002 ]
 [0.05152604]
 [0.01719914]]
training finished
250
Epoch:  250 ; Time per epoch:  4.010916471481323 ; Loss_train:  [[0.10203467]
 [0.05180212]
 [0.01379346]] ; Loss_test [[0.10099506]
 [0.05176274]
 [0.01741252]]
training finished
251
Epoch:  251 ; Time per epoch:  4.008140802383423 ; Loss_train:  [[0.10194952]
 [0.05152826]
 [0.01348662]] ; Loss_test [[0.10089762]
 [0.05149939]
 [0.01714103]]
training finished
252
Epoch:  252 ; Time per epoch:  3.987391948699951 ; Loss_train:  [[0.10164776]
 [0.05154444]
 [0.01357098]] ; Loss_test [[0.10060391]
 [0.05152108]
 [0.01722662]]
training finished
253
Epoch:  253 ; Time per epoch:  3.9947803020477295 ; Loss_train:  [[0.10219306]
 [0.05184296]
 [0.01375631]] ; Loss_test [[0.10115223]
 [0.05181106]
 [0.01739604]]
training finished
254
Epoch:  254 ; Time per epoch:  4.015672206878662 ; Loss_train:  [[0.10160205]
 [0.0513326 ]
 [0.01346961]] ; Loss_test [[0.10056004]
 [0.05133244]
 [0.01712713]]
training finished
255
Epoch:  255 ; Time per epoch:  3.990496873855591 ; Loss_train:  [[0.10191697]
 [0.05152553]
 [0.01360728]] ; Loss_test [[0.10087814]
 [0.05150722]
 [0.01725932]]
training finished
256
Epoch:  256 ; Time per epoch:  4.005494117736816 ; Loss_train:  [[0.10196698]
 [0.05158873]
 [0.01365446]] ; Loss_test [[0.10093171]
 [0.05157308]
 [0.0173013 ]]
training finished
257
Epoch:  257 ; Time per epoch:  4.008535146713257 ; Loss_train:  [[0.10196865]
 [0.05167421]
 [0.01377766]] ; Loss_test [[0.10093167]
 [0.05164934]
 [0.01741748]]
training finished
258
Epoch:  258 ; Time per epoch:  4.033518552780151 ; Loss_train:  [[0.10162146]
 [0.05149014]
 [0.01372138]] ; Loss_test [[0.10059205]
 [0.05147241]
 [0.01735885]]
training finished
259
Epoch:  259 ; Time per epoch:  4.076711654663086 ; Loss_train:  [[0.10156943]
 [0.05132573]
 [0.01361917]] ; Loss_test [[0.10053787]
 [0.05131203]
 [0.01726772]]
training finished
260
Epoch:  260 ; Time per epoch:  4.005370855331421 ; Loss_train:  [[0.10207729]
 [0.05157919]
 [0.01371425]] ; Loss_test [[0.10103242]
 [0.05155205]
 [0.01735686]]
training finished
261
Epoch:  261 ; Time per epoch:  4.008029460906982 ; Loss_train:  [[0.10198476]
 [0.05176529]
 [0.01389315]] ; Loss_test [[0.10093927]
 [0.0517283 ]
 [0.01751315]]
training finished
262
Epoch:  262 ; Time per epoch:  4.013827562332153 ; Loss_train:  [[0.10167792]
 [0.05120199]
 [0.0135119 ]] ; Loss_test [[0.10063691]
 [0.0511903 ]
 [0.0171644 ]]
training finished
263
Epoch:  263 ; Time per epoch:  4.017384767532349 ; Loss_train:  [[0.1018004 ]
 [0.0518099 ]
 [0.01384676]] ; Loss_test [[0.10076307]
 [0.05176526]
 [0.01747825]]
training finished
264
Epoch:  264 ; Time per epoch:  4.019506216049194 ; Loss_train:  [[0.10202947]
 [0.05176672]
 [0.0137677 ]] ; Loss_test [[0.10097494]
 [0.05171684]
 [0.01739688]]
training finished
265
Epoch:  265 ; Time per epoch:  3.9983386993408203 ; Loss_train:  [[0.10186648]
 [0.051609  ]
 [0.01370253]] ; Loss_test [[0.10082781]
 [0.05155906]
 [0.01733629]]
training finished
266
Epoch:  266 ; Time per epoch:  4.011483430862427 ; Loss_train:  [[0.10173079]
 [0.05188126]
 [0.01389367]] ; Loss_test [[0.10070017]
 [0.05181948]
 [0.01750477]]
training finished
267
Epoch:  267 ; Time per epoch:  4.019240617752075 ; Loss_train:  [[0.10179032]
 [0.05176823]
 [0.0137301 ]] ; Loss_test [[0.10075966]
 [0.05171461]
 [0.01736309]]
training finished
268
Epoch:  268 ; Time per epoch:  4.021528244018555 ; Loss_train:  [[0.10176057]
 [0.05196019]
 [0.01393153]] ; Loss_test [[0.10072517]
 [0.05189525]
 [0.0175346 ]]
training finished
269
Epoch:  269 ; Time per epoch:  4.0068278312683105 ; Loss_train:  [[0.10191642]
 [0.05175152]
 [0.01374759]] ; Loss_test [[0.10087507]
 [0.05170482]
 [0.01737737]]
training finished
270
Epoch:  270 ; Time per epoch:  4.014635324478149 ; Loss_train:  [[0.10197983]
 [0.05173955]
 [0.01372288]] ; Loss_test [[0.10094215]
 [0.05169773]
 [0.01736258]]
training finished
271
Epoch:  271 ; Time per epoch:  4.014915227890015 ; Loss_train:  [[0.1018765 ]
 [0.05161044]
 [0.01363165]] ; Loss_test [[0.1008472 ]
 [0.05157248]
 [0.01728302]]
training finished
272
Epoch:  272 ; Time per epoch:  4.007867813110352 ; Loss_train:  [[0.10194669]
 [0.05155783]
 [0.01354104]] ; Loss_test [[0.10090999]
 [0.05152146]
 [0.01720213]]
training finished
273
Epoch:  273 ; Time per epoch:  4.00602650642395 ; Loss_train:  [[0.10204604]
 [0.05187127]
 [0.0137966 ]] ; Loss_test [[0.10100566]
 [0.05181507]
 [0.01743027]]
training finished
274
Epoch:  274 ; Time per epoch:  4.00114893913269 ; Loss_train:  [[0.1018049 ]
 [0.05175348]
 [0.0137711 ]] ; Loss_test [[0.10077598]
 [0.05171205]
 [0.01740679]]
training finished
275
Epoch:  275 ; Time per epoch:  4.01283073425293 ; Loss_train:  [[0.10167439]
 [0.05162081]
 [0.0136342 ]] ; Loss_test [[0.10064577]
 [0.051592  ]
 [0.01728283]]
training finished
276
Epoch:  276 ; Time per epoch:  4.019605875015259 ; Loss_train:  [[0.10190769]
 [0.05179469]
 [0.0137425 ]] ; Loss_test [[0.10086932]
 [0.05175108]
 [0.01738061]]
training finished
277
Epoch:  277 ; Time per epoch:  4.020137310028076 ; Loss_train:  [[0.10186825]
 [0.05186842]
 [0.01377993]] ; Loss_test [[0.10083696]
 [0.05182542]
 [0.01741682]]
training finished
278
Epoch:  278 ; Time per epoch:  4.010583400726318 ; Loss_train:  [[0.10182001]
 [0.05175106]
 [0.01367157]] ; Loss_test [[0.10078271]
 [0.05171299]
 [0.01732047]]
training finished
279
Epoch:  279 ; Time per epoch:  4.006826639175415 ; Loss_train:  [[0.10179859]
 [0.05166383]
 [0.01364711]] ; Loss_test [[0.1007599 ]
 [0.05162693]
 [0.01729787]]
training finished
280
Epoch:  280 ; Time per epoch:  4.021996974945068 ; Loss_train:  [[0.10152858]
 [0.05159361]
 [0.01361842]] ; Loss_test [[0.10049454]
 [0.05155842]
 [0.01726705]]
training finished
281
Epoch:  281 ; Time per epoch:  4.01267409324646 ; Loss_train:  [[0.10189214]
 [0.05165375]
 [0.01363535]] ; Loss_test [[0.10085709]
 [0.05161177]
 [0.01728157]]
training finished
282
Epoch:  282 ; Time per epoch:  3.994049310684204 ; Loss_train:  [[0.10175169]
 [0.05176534]
 [0.01379002]] ; Loss_test [[0.10072245]
 [0.05171995]
 [0.01742226]]
training finished
283
Epoch:  283 ; Time per epoch:  3.999643325805664 ; Loss_train:  [[0.10188961]
 [0.05157793]
 [0.01360804]] ; Loss_test [[0.10084852]
 [0.05154187]
 [0.01726221]]
training finished
284
Epoch:  284 ; Time per epoch:  4.001659154891968 ; Loss_train:  [[0.10200799]
 [0.05184592]
 [0.01373693]] ; Loss_test [[0.10096718]
 [0.0517959 ]
 [0.01738198]]
training finished
285
Epoch:  285 ; Time per epoch:  4.015133380889893 ; Loss_train:  [[0.10177781]
 [0.05182144]
 [0.01372395]] ; Loss_test [[0.10074316]
 [0.05177431]
 [0.0173689 ]]
training finished
286
Epoch:  286 ; Time per epoch:  4.022980213165283 ; Loss_train:  [[0.1018647 ]
 [0.05184301]
 [0.01370968]] ; Loss_test [[0.10082994]
 [0.05180006]
 [0.01735645]]
training finished
287
Epoch:  287 ; Time per epoch:  4.007254123687744 ; Loss_train:  [[0.10191603]
 [0.05214035]
 [0.01393311]] ; Loss_test [[0.10087647]
 [0.05208885]
 [0.01756382]]
training finished
288
Epoch:  288 ; Time per epoch:  4.011153936386108 ; Loss_train:  [[0.1019159 ]
 [0.05184869]
 [0.01368095]] ; Loss_test [[0.10087949]
 [0.05180699]
 [0.0173394 ]]
training finished
289
Epoch:  289 ; Time per epoch:  4.005890369415283 ; Loss_train:  [[0.10183079]
 [0.05198055]
 [0.01382269]] ; Loss_test [[0.10079111]
 [0.05192932]
 [0.01745825]]
training finished
290
Epoch:  290 ; Time per epoch:  3.99923038482666 ; Loss_train:  [[0.10169897]
 [0.05190429]
 [0.01377631]] ; Loss_test [[0.10066073]
 [0.05185495]
 [0.01742138]]
training finished
291
Epoch:  291 ; Time per epoch:  3.9984498023986816 ; Loss_train:  [[0.10182415]
 [0.0516052 ]
 [0.01354373]] ; Loss_test [[0.10078193]
 [0.05157432]
 [0.01721294]]
training finished
292
Epoch:  292 ; Time per epoch:  4.012427091598511 ; Loss_train:  [[0.10187525]
 [0.05173687]
 [0.01365736]] ; Loss_test [[0.10083578]
 [0.0516995 ]
 [0.01731759]]
training finished
293
Epoch:  293 ; Time per epoch:  4.0102219581604 ; Loss_train:  [[0.10190492]
 [0.05179998]
 [0.01371474]] ; Loss_test [[0.1008792 ]
 [0.05176306]
 [0.01736358]]
training finished
294
Epoch:  294 ; Time per epoch:  4.009653329849243 ; Loss_train:  [[0.10184259]
 [0.05171648]
 [0.01366002]] ; Loss_test [[0.100814  ]
 [0.05169098]
 [0.01731707]]
training finished
295
Epoch:  295 ; Time per epoch:  3.9998528957366943 ; Loss_train:  [[0.10209557]
 [0.05201794]
 [0.01384929]] ; Loss_test [[0.10105544]
 [0.05197125]
 [0.01748633]]
training finished
296
Epoch:  296 ; Time per epoch:  4.087405204772949 ; Loss_train:  [[0.10190748]
 [0.05193228]
 [0.01377387]] ; Loss_test [[0.10086805]
 [0.051886  ]
 [0.01741992]]
training finished
297
Epoch:  297 ; Time per epoch:  4.013141870498657 ; Loss_train:  [[0.10179114]
 [0.05194072]
 [0.01380618]] ; Loss_test [[0.10075508]
 [0.05190038]
 [0.01744921]]
training finished
298
Epoch:  298 ; Time per epoch:  4.032304525375366 ; Loss_train:  [[0.10204852]
 [0.05182241]
 [0.01365434]] ; Loss_test [[0.10100808]
 [0.05178764]
 [0.0173091 ]]
training finished
299
Epoch:  299 ; Time per epoch:  4.046034097671509 ; Loss_train:  [[0.10174747]
 [0.05200988]
 [0.0138174 ]] ; Loss_test [[0.10071557]
 [0.05197151]
 [0.01745934]]
training finished
300
Epoch:  300 ; Time per epoch:  4.03337550163269 ; Loss_train:  [[0.10179074]
 [0.05204701]
 [0.0138445 ]] ; Loss_test [[0.10075393]
 [0.0520041 ]
 [0.01748161]]
training finished
301
Epoch:  301 ; Time per epoch:  4.020901203155518 ; Loss_train:  [[0.10173548]
 [0.05184373]
 [0.01366297]] ; Loss_test [[0.10069928]
 [0.05180885]
 [0.01732249]]
training finished
302
Epoch:  302 ; Time per epoch:  4.023074150085449 ; Loss_train:  [[0.10173761]
 [0.05183479]
 [0.01365747]] ; Loss_test [[0.10069793]
 [0.05179657]
 [0.01731846]]
training finished
303
Epoch:  303 ; Time per epoch:  4.001750469207764 ; Loss_train:  [[0.10173943]
 [0.0519653 ]
 [0.01378934]] ; Loss_test [[0.10070376]
 [0.05192034]
 [0.01743574]]
training finished
304
Epoch:  304 ; Time per epoch:  4.038275241851807 ; Loss_train:  [[0.10176991]
 [0.05191487]
 [0.0137515 ]] ; Loss_test [[0.10073571]
 [0.05187188]
 [0.01740047]]
training finished
305
Epoch:  305 ; Time per epoch:  4.0163655281066895 ; Loss_train:  [[0.10187601]
 [0.05190092]
 [0.01370766]] ; Loss_test [[0.10083755]
 [0.05185644]
 [0.01736027]]
training finished
306
Epoch:  306 ; Time per epoch:  4.082049369812012 ; Loss_train:  [[0.1018858 ]
 [0.05195245]
 [0.01379404]] ; Loss_test [[0.10084835]
 [0.05190492]
 [0.01743664]]
training finished
307
Epoch:  307 ; Time per epoch:  4.027011871337891 ; Loss_train:  [[0.10183688]
 [0.05200063]
 [0.01382517]] ; Loss_test [[0.10080084]
 [0.05195152]
 [0.01746723]]
training finished
308
Epoch:  308 ; Time per epoch:  4.081578493118286 ; Loss_train:  [[0.10185815]
 [0.05197254]
 [0.01379118]] ; Loss_test [[0.10082267]
 [0.05192417]
 [0.0174355 ]]
training finished
309
Epoch:  309 ; Time per epoch:  4.027014970779419 ; Loss_train:  [[0.10184223]
 [0.0519011 ]
 [0.01373278]] ; Loss_test [[0.10080692]
 [0.05185763]
 [0.0173874 ]]
training finished
310
Epoch:  310 ; Time per epoch:  4.010743618011475 ; Loss_train:  [[0.10181059]
 [0.05194884]
 [0.01376123]] ; Loss_test [[0.10077627]
 [0.05190481]
 [0.01741377]]
training finished
311
Epoch:  311 ; Time per epoch:  4.010800361633301 ; Loss_train:  [[0.10169265]
 [0.05190434]
 [0.01376634]] ; Loss_test [[0.1006605 ]
 [0.05186245]
 [0.01741478]]
training finished
312
Epoch:  312 ; Time per epoch:  4.074659109115601 ; Loss_train:  [[0.1017808 ]
 [0.05190537]
 [0.01375686]] ; Loss_test [[0.10075086]
 [0.05186324]
 [0.01740653]]
training finished
313
Epoch:  313 ; Time per epoch:  4.012923955917358 ; Loss_train:  [[0.10180776]
 [0.05197543]
 [0.01380029]] ; Loss_test [[0.10077648]
 [0.05192732]
 [0.01744476]]
training finished
314
Epoch:  314 ; Time per epoch:  4.024397373199463 ; Loss_train:  [[0.10188756]
 [0.05202061]
 [0.01382168]] ; Loss_test [[0.10085209]
 [0.05196579]
 [0.01746234]]
training finished
315
Epoch:  315 ; Time per epoch:  4.013973712921143 ; Loss_train:  [[0.10185304]
 [0.05200839]
 [0.01380072]] ; Loss_test [[0.10081619]
 [0.05195381]
 [0.01744504]]
training finished
316
Epoch:  316 ; Time per epoch:  4.0033183097839355 ; Loss_train:  [[0.10168581]
 [0.05186521]
 [0.01373652]] ; Loss_test [[0.10065242]
 [0.05182005]
 [0.01738671]]
training finished
317
Epoch:  317 ; Time per epoch:  4.02861475944519 ; Loss_train:  [[0.10193162]
 [0.05197098]
 [0.0137687 ]] ; Loss_test [[0.10089419]
 [0.05191891]
 [0.0174169 ]]
training finished
318
Epoch:  318 ; Time per epoch:  4.010415315628052 ; Loss_train:  [[0.10170864]
 [0.05188728]
 [0.01374563]] ; Loss_test [[0.10067526]
 [0.05184007]
 [0.01739484]]
training finished
319
Epoch:  319 ; Time per epoch:  4.020084381103516 ; Loss_train:  [[0.10187615]
 [0.05193097]
 [0.01377211]] ; Loss_test [[0.10084092]
 [0.05187866]
 [0.01741781]]
training finished
320
Epoch:  320 ; Time per epoch:  3.9989421367645264 ; Loss_train:  [[0.10182723]
 [0.05189578]
 [0.01372093]] ; Loss_test [[0.10079444]
 [0.05185011]
 [0.01737518]]
training finished
321
Epoch:  321 ; Time per epoch:  4.003247499465942 ; Loss_train:  [[0.10181645]
 [0.0518646 ]
 [0.01370256]] ; Loss_test [[0.10078093]
 [0.05182153]
 [0.01736024]]
training finished
322
Epoch:  322 ; Time per epoch:  4.027202367782593 ; Loss_train:  [[0.1018346 ]
 [0.05192957]
 [0.01378504]] ; Loss_test [[0.1008018 ]
 [0.05188005]
 [0.01743251]]
training finished
323
Epoch:  323 ; Time per epoch:  4.031125783920288 ; Loss_train:  [[0.10175667]
 [0.05194738]
 [0.01379904]] ; Loss_test [[0.10072418]
 [0.05190077]
 [0.01744796]]
training finished
324
Epoch:  324 ; Time per epoch:  4.006649017333984 ; Loss_train:  [[0.10181135]
 [0.05203687]
 [0.01385064]] ; Loss_test [[0.10077709]
 [0.05198677]
 [0.01749313]]
training finished
325
Epoch:  325 ; Time per epoch:  4.006035089492798 ; Loss_train:  [[0.10185885]
 [0.0519206 ]
 [0.01375523]] ; Loss_test [[0.10081933]
 [0.05187476]
 [0.01740872]]
training finished
326
Epoch:  326 ; Time per epoch:  4.0154337882995605 ; Loss_train:  [[0.10192271]
 [0.05210491]
 [0.01389934]] ; Loss_test [[0.10088158]
 [0.05204967]
 [0.01753831]]
training finished
327
Epoch:  327 ; Time per epoch:  4.00874924659729 ; Loss_train:  [[0.10184594]
 [0.05199923]
 [0.0138232 ]] ; Loss_test [[0.10080799]
 [0.05194692]
 [0.01747034]]
training finished
328
Epoch:  328 ; Time per epoch:  4.00478720664978 ; Loss_train:  [[0.10190459]
 [0.05199779]
 [0.01382196]] ; Loss_test [[0.10086653]
 [0.05194018]
 [0.01746582]]
training finished
329
Epoch:  329 ; Time per epoch:  4.025760889053345 ; Loss_train:  [[0.10184712]
 [0.05194083]
 [0.01379071]] ; Loss_test [[0.10081188]
 [0.05188018]
 [0.01743539]]
training finished
330
Epoch:  330 ; Time per epoch:  4.010433673858643 ; Loss_train:  [[0.10179607]
 [0.05186379]
 [0.01373898]] ; Loss_test [[0.10076192]
 [0.0518092 ]
 [0.017392  ]]
training finished
331
Epoch:  331 ; Time per epoch:  4.011857748031616 ; Loss_train:  [[0.10187244]
 [0.0518171 ]
 [0.01369562]] ; Loss_test [[0.10083523]
 [0.05176452]
 [0.01735215]]
training finished
332
Epoch:  332 ; Time per epoch:  4.012301206588745 ; Loss_train:  [[0.10185923]
 [0.05182126]
 [0.0136978 ]] ; Loss_test [[0.10082243]
 [0.05176855]
 [0.01735358]]
training finished
333
Epoch:  333 ; Time per epoch:  4.0139243602752686 ; Loss_train:  [[0.10189448]
 [0.05191527]
 [0.01375076]] ; Loss_test [[0.10085621]
 [0.05186149]
 [0.01740123]]
training finished
334
Epoch:  334 ; Time per epoch:  4.008686780929565 ; Loss_train:  [[0.10195165]
 [0.05198969]
 [0.01378838]] ; Loss_test [[0.10091407]
 [0.05193332]
 [0.0174374 ]]
training finished
335
Epoch:  335 ; Time per epoch:  4.015619277954102 ; Loss_train:  [[0.10192139]
 [0.05193837]
 [0.01374939]] ; Loss_test [[0.10088364]
 [0.05188601]
 [0.01740369]]
training finished
336
Epoch:  336 ; Time per epoch:  4.0032665729522705 ; Loss_train:  [[0.10189096]
 [0.05188549]
 [0.01371312]] ; Loss_test [[0.10085288]
 [0.05183592]
 [0.01737149]]
training finished
337
Epoch:  337 ; Time per epoch:  4.020206928253174 ; Loss_train:  [[0.1018316 ]
 [0.05190559]
 [0.01373298]] ; Loss_test [[0.10079417]
 [0.05185385]
 [0.01738839]]
training finished
338
Epoch:  338 ; Time per epoch:  4.01809024810791 ; Loss_train:  [[0.10190317]
 [0.0519353 ]
 [0.01374308]] ; Loss_test [[0.10086612]
 [0.05188169]
 [0.01739687]]
training finished
339
Epoch:  339 ; Time per epoch:  4.0110368728637695 ; Loss_train:  [[0.10193495]
 [0.0519324 ]
 [0.01374091]] ; Loss_test [[0.10089614]
 [0.05187882]
 [0.01739378]]
training finished
340
Epoch:  340 ; Time per epoch:  4.032434940338135 ; Loss_train:  [[0.1018367 ]
 [0.05187641]
 [0.01371096]] ; Loss_test [[0.10079827]
 [0.05182548]
 [0.01736559]]
training finished
341
Epoch:  341 ; Time per epoch:  4.006818056106567 ; Loss_train:  [[0.10186883]
 [0.05184561]
 [0.0136738 ]] ; Loss_test [[0.10083083]
 [0.05179718]
 [0.01733205]]
training finished
342
Epoch:  342 ; Time per epoch:  4.017486810684204 ; Loss_train:  [[0.10190511]
 [0.05190315]
 [0.01369011]] ; Loss_test [[0.10086802]
 [0.05185072]
 [0.0173484 ]]
training finished
343
Epoch:  343 ; Time per epoch:  4.001568078994751 ; Loss_train:  [[0.10185396]
 [0.05188801]
 [0.01369289]] ; Loss_test [[0.10081937]
 [0.0518358 ]
 [0.01734912]]
training finished
344
Epoch:  344 ; Time per epoch:  4.0272300243377686 ; Loss_train:  [[0.10180174]
 [0.05187456]
 [0.01370051]] ; Loss_test [[0.10076828]
 [0.05182117]
 [0.01735543]]
training finished
345
Epoch:  345 ; Time per epoch:  4.015592575073242 ; Loss_train:  [[0.10185413]
 [0.05192469]
 [0.01372364]] ; Loss_test [[0.10081863]
 [0.05186858]
 [0.01737654]]
training finished
346
Epoch:  346 ; Time per epoch:  4.000877857208252 ; Loss_train:  [[0.10189519]
 [0.05197307]
 [0.0137613 ]] ; Loss_test [[0.1008576 ]
 [0.05191357]
 [0.0174085 ]]
training finished
347
Epoch:  347 ; Time per epoch:  4.0256125926971436 ; Loss_train:  [[0.10182338]
 [0.05198193]
 [0.01378611]] ; Loss_test [[0.10078857]
 [0.05192435]
 [0.01742931]]
training finished
348
Epoch:  348 ; Time per epoch:  4.0214831829071045 ; Loss_train:  [[0.10192419]
 [0.0519441 ]
 [0.01373878]] ; Loss_test [[0.10088702]
 [0.05188894]
 [0.01739086]]
training finished
349
Epoch:  349 ; Time per epoch:  4.019849061965942 ; Loss_train:  [[0.10189478]
 [0.05189642]
 [0.01370567]] ; Loss_test [[0.1008587 ]
 [0.05184245]
 [0.01736006]]
training finished
350
Epoch:  350 ; Time per epoch:  4.0120580196380615 ; Loss_train:  [[0.10176868]
 [0.05182549]
 [0.01367541]] ; Loss_test [[0.10073438]
 [0.05177382]
 [0.01733068]]
training finished
351
Epoch:  351 ; Time per epoch:  4.035084009170532 ; Loss_train:  [[0.10182831]
 [0.05186618]
 [0.01368651]] ; Loss_test [[0.10079265]
 [0.05181183]
 [0.01734117]]
training finished
352
Epoch:  352 ; Time per epoch:  4.0024144649505615 ; Loss_train:  [[0.10187172]
 [0.0519775 ]
 [0.01378544]] ; Loss_test [[0.10083608]
 [0.05191572]
 [0.01743011]]
training finished
353
Epoch:  353 ; Time per epoch:  4.00888466835022 ; Loss_train:  [[0.10188759]
 [0.05197239]
 [0.01377289]] ; Loss_test [[0.10085113]
 [0.05191142]
 [0.01742032]]
training finished
354
Epoch:  354 ; Time per epoch:  4.00673246383667 ; Loss_train:  [[0.10191248]
 [0.05196496]
 [0.0137422 ]] ; Loss_test [[0.10087668]
 [0.05190652]
 [0.01739409]]
training finished
355
Epoch:  355 ; Time per epoch:  4.00695276260376 ; Loss_train:  [[0.10186644]
 [0.05196742]
 [0.01375692]] ; Loss_test [[0.10083144]
 [0.05190807]
 [0.01740577]]
training finished
356
Epoch:  356 ; Time per epoch:  4.021556377410889 ; Loss_train:  [[0.10182664]
 [0.05193974]
 [0.01372698]] ; Loss_test [[0.10079314]
 [0.05188226]
 [0.01737787]]
training finished
357
Epoch:  357 ; Time per epoch:  4.0055718421936035 ; Loss_train:  [[0.10179953]
 [0.05193368]
 [0.0137246 ]] ; Loss_test [[0.10076717]
 [0.05187773]
 [0.01737555]]
training finished
358
Epoch:  358 ; Time per epoch:  4.006730318069458 ; Loss_train:  [[0.10184593]
 [0.05194641]
 [0.01372446]] ; Loss_test [[0.10081138]
 [0.05189006]
 [0.01737663]]
training finished
359
Epoch:  359 ; Time per epoch:  4.005790948867798 ; Loss_train:  [[0.10186056]
 [0.05199228]
 [0.01377839]] ; Loss_test [[0.10082543]
 [0.05193071]
 [0.01742299]]
training finished
360
Epoch:  360 ; Time per epoch:  4.010421276092529 ; Loss_train:  [[0.10184392]
 [0.05200524]
 [0.01379388]] ; Loss_test [[0.10080992]
 [0.05194399]
 [0.01743676]]
training finished
361
Epoch:  361 ; Time per epoch:  4.014474153518677 ; Loss_train:  [[0.1018848 ]
 [0.05199056]
 [0.01377303]] ; Loss_test [[0.10084963]
 [0.05193052]
 [0.01742063]]
training finished
362
Epoch:  362 ; Time per epoch:  4.019824504852295 ; Loss_train:  [[0.10189594]
 [0.0519816 ]
 [0.01376501]] ; Loss_test [[0.1008593 ]
 [0.05192108]
 [0.01741223]]
training finished
363
Epoch:  363 ; Time per epoch:  4.010576248168945 ; Loss_train:  [[0.10189905]
 [0.05194037]
 [0.01372432]] ; Loss_test [[0.10086232]
 [0.0518832 ]
 [0.01737717]]
training finished
364
Epoch:  364 ; Time per epoch:  4.008145570755005 ; Loss_train:  [[0.10186334]
 [0.05193203]
 [0.01372102]] ; Loss_test [[0.10082825]
 [0.05187772]
 [0.01737439]]
training finished
365
Epoch:  365 ; Time per epoch:  4.006263256072998 ; Loss_train:  [[0.10183983]
 [0.0519205 ]
 [0.01372238]] ; Loss_test [[0.10080636]
 [0.0518669 ]
 [0.01737411]]
training finished
366
Epoch:  366 ; Time per epoch:  4.021411895751953 ; Loss_train:  [[0.10186934]
 [0.05194427]
 [0.01372642]] ; Loss_test [[0.10083546]
 [0.05188891]
 [0.01737915]]
training finished
367
Epoch:  367 ; Time per epoch:  4.043766736984253 ; Loss_train:  [[0.10184647]
 [0.05196874]
 [0.01376352]] ; Loss_test [[0.10081214]
 [0.05191121]
 [0.0174095 ]]
training finished
368
Epoch:  368 ; Time per epoch:  4.09621000289917 ; Loss_train:  [[0.10183989]
 [0.05195959]
 [0.01374959]] ; Loss_test [[0.10080556]
 [0.05190352]
 [0.01739817]]
training finished
369
Epoch:  369 ; Time per epoch:  4.017497539520264 ; Loss_train:  [[0.10184256]
 [0.05197604]
 [0.01377207]] ; Loss_test [[0.10080722]
 [0.05191844]
 [0.01741833]]
training finished
370
Epoch:  370 ; Time per epoch:  4.016952753067017 ; Loss_train:  [[0.10184972]
 [0.05200822]
 [0.01378161]] ; Loss_test [[0.10081455]
 [0.05195054]
 [0.01743051]]
training finished
371
Epoch:  371 ; Time per epoch:  4.097943305969238 ; Loss_train:  [[0.10188121]
 [0.05201028]
 [0.01378363]] ; Loss_test [[0.10084506]
 [0.05195106]
 [0.01743216]]
training finished
372
Epoch:  372 ; Time per epoch:  4.026493787765503 ; Loss_train:  [[0.10185369]
 [0.05201313]
 [0.01378853]] ; Loss_test [[0.10081822]
 [0.05195424]
 [0.01743703]]
training finished
373
Epoch:  373 ; Time per epoch:  4.016143798828125 ; Loss_train:  [[0.10188822]
 [0.05201435]
 [0.01377546]] ; Loss_test [[0.10085014]
 [0.05195513]
 [0.0174256 ]]
training finished
374
Epoch:  374 ; Time per epoch:  4.020097255706787 ; Loss_train:  [[0.10183296]
 [0.05200988]
 [0.01378414]] ; Loss_test [[0.10079812]
 [0.05195282]
 [0.01743482]]
training finished
375
Epoch:  375 ; Time per epoch:  4.031122207641602 ; Loss_train:  [[0.10184321]
 [0.05198451]
 [0.0137867 ]] ; Loss_test [[0.10080642]
 [0.05192623]
 [0.01743294]]
training finished
376
Epoch:  376 ; Time per epoch:  4.018124341964722 ; Loss_train:  [[0.10182901]
 [0.05197679]
 [0.01378724]] ; Loss_test [[0.10079253]
 [0.05191857]
 [0.01743131]]
training finished
377
Epoch:  377 ; Time per epoch:  4.0258777141571045 ; Loss_train:  [[0.10182863]
 [0.05197215]
 [0.01378361]] ; Loss_test [[0.10079361]
 [0.05191361]
 [0.01742759]]
training finished
378
Epoch:  378 ; Time per epoch:  4.040391445159912 ; Loss_train:  [[0.1018632 ]
 [0.05200268]
 [0.01380136]] ; Loss_test [[0.1008283 ]
 [0.05194302]
 [0.01744418]]
training finished
379
Epoch:  379 ; Time per epoch:  4.101632595062256 ; Loss_train:  [[0.101892  ]
 [0.05205266]
 [0.01382452]] ; Loss_test [[0.10085562]
 [0.05199185]
 [0.01746806]]
training finished
380
Epoch:  380 ; Time per epoch:  4.019794464111328 ; Loss_train:  [[0.10188586]
 [0.05203959]
 [0.01381753]] ; Loss_test [[0.10084838]
 [0.05197889]
 [0.01746047]]
training finished
381
Epoch:  381 ; Time per epoch:  4.025416851043701 ; Loss_train:  [[0.10189922]
 [0.05203398]
 [0.01381754]] ; Loss_test [[0.10086036]
 [0.05197136]
 [0.0174595 ]]
training finished
382
Epoch:  382 ; Time per epoch:  4.04131817817688 ; Loss_train:  [[0.10185916]
 [0.05198316]
 [0.01378403]] ; Loss_test [[0.10082094]
 [0.05192295]
 [0.01742913]]
training finished
383
Epoch:  383 ; Time per epoch:  4.0287981033325195 ; Loss_train:  [[0.1018481 ]
 [0.05199925]
 [0.01380451]] ; Loss_test [[0.10081032]
 [0.0519378 ]
 [0.01744681]]
training finished
384
Epoch:  384 ; Time per epoch:  4.03412652015686 ; Loss_train:  [[0.10179129]
 [0.05195857]
 [0.01378177]] ; Loss_test [[0.10075486]
 [0.05190007]
 [0.01742695]]
training finished
385
Epoch:  385 ; Time per epoch:  4.015617847442627 ; Loss_train:  [[0.10177999]
 [0.05191427]
 [0.01374701]] ; Loss_test [[0.10074324]
 [0.05185888]
 [0.01739585]]
training finished
386
Epoch:  386 ; Time per epoch:  3.9999990463256836 ; Loss_train:  [[0.10185611]
 [0.05193991]
 [0.01375177]] ; Loss_test [[0.10081717]
 [0.05188347]
 [0.01740178]]
training finished
387
Epoch:  387 ; Time per epoch:  4.006159067153931 ; Loss_train:  [[0.10184859]
 [0.05198904]
 [0.01378549]] ; Loss_test [[0.10080985]
 [0.05193007]
 [0.01743159]]
training finished
388
Epoch:  388 ; Time per epoch:  3.9943957328796387 ; Loss_train:  [[0.10182245]
 [0.05197908]
 [0.0137832 ]] ; Loss_test [[0.10078418]
 [0.0519204 ]
 [0.01742715]]
training finished
389
Epoch:  389 ; Time per epoch:  4.0172295570373535 ; Loss_train:  [[0.10181311]
 [0.05197004]
 [0.01378412]] ; Loss_test [[0.10077522]
 [0.05191066]
 [0.01742708]]
training finished
390
Epoch:  390 ; Time per epoch:  4.004251480102539 ; Loss_train:  [[0.10183031]
 [0.05197603]
 [0.01377901]] ; Loss_test [[0.10079314]
 [0.05191685]
 [0.01742409]]
training finished
391
Epoch:  391 ; Time per epoch:  4.005403518676758 ; Loss_train:  [[0.10181791]
 [0.05197309]
 [0.01376341]] ; Loss_test [[0.10078257]
 [0.0519153 ]
 [0.01741271]]
training finished
392
Epoch:  392 ; Time per epoch:  4.007988691329956 ; Loss_train:  [[0.10182406]
 [0.05198123]
 [0.01376794]] ; Loss_test [[0.10078846]
 [0.05192319]
 [0.01741681]]
training finished
393
Epoch:  393 ; Time per epoch:  3.9995954036712646 ; Loss_train:  [[0.10180787]
 [0.05194505]
 [0.01374826]] ; Loss_test [[0.10077232]
 [0.05188883]
 [0.01739817]]
training finished
394
Epoch:  394 ; Time per epoch:  4.0013267993927 ; Loss_train:  [[0.10179208]
 [0.05193728]
 [0.0137473 ]] ; Loss_test [[0.10075618]
 [0.05188127]
 [0.0173972 ]]
training finished
395
Epoch:  395 ; Time per epoch:  4.00722599029541 ; Loss_train:  [[0.10181796]
 [0.05193578]
 [0.0137416 ]] ; Loss_test [[0.10078189]
 [0.05188066]
 [0.01739228]]
training finished
396
Epoch:  396 ; Time per epoch:  4.008029222488403 ; Loss_train:  [[0.10182783]
 [0.05194158]
 [0.01373642]] ; Loss_test [[0.10079192]
 [0.05188721]
 [0.01738904]]
training finished
397
Epoch:  397 ; Time per epoch:  4.002049684524536 ; Loss_train:  [[0.10182245]
 [0.05194918]
 [0.01373763]] ; Loss_test [[0.10078656]
 [0.05189504]
 [0.01739122]]
training finished
398
Epoch:  398 ; Time per epoch:  4.006089687347412 ; Loss_train:  [[0.10184388]
 [0.05196021]
 [0.0137398 ]] ; Loss_test [[0.10080665]
 [0.05190541]
 [0.01739315]]
training finished
399
Epoch:  399 ; Time per epoch:  5.642228603363037 ; Loss_train:  [[0.10182548]
 [0.05194604]
 [0.01371964]] ; Loss_test [[0.10078906]
 [0.05189305]
 [0.01737656]]
training finished
400
Epoch:  400 ; Time per epoch:  4.008387327194214 ; Loss_train:  [[0.10183169]
 [0.05195222]
 [0.01372361]] ; Loss_test [[0.10079446]
 [0.05189863]
 [0.01738044]]
training finished
401
Epoch:  401 ; Time per epoch:  4.017307758331299 ; Loss_train:  [[0.10184617]
 [0.05194105]
 [0.01372006]] ; Loss_test [[0.10080787]
 [0.05188763]
 [0.01737614]]
training finished
402
Epoch:  402 ; Time per epoch:  4.017066478729248 ; Loss_train:  [[0.10184083]
 [0.05194813]
 [0.01372255]] ; Loss_test [[0.10080346]
 [0.05189503]
 [0.01737921]]
training finished
403
Epoch:  403 ; Time per epoch:  4.0011677742004395 ; Loss_train:  [[0.10187022]
 [0.05197029]
 [0.01374448]] ; Loss_test [[0.10083134]
 [0.05191536]
 [0.01739879]]
training finished
404
Epoch:  404 ; Time per epoch:  4.026929140090942 ; Loss_train:  [[0.10183127]
 [0.05196109]
 [0.0137438 ]] ; Loss_test [[0.10079423]
 [0.05190755]
 [0.01739875]]
training finished
405
Epoch:  405 ; Time per epoch:  3.994178295135498 ; Loss_train:  [[0.10184963]
 [0.05195989]
 [0.01374575]] ; Loss_test [[0.1008121 ]
 [0.0519063 ]
 [0.01740013]]
training finished
406
Epoch:  406 ; Time per epoch:  3.990077257156372 ; Loss_train:  [[0.1018533 ]
 [0.05196339]
 [0.01375192]] ; Loss_test [[0.10081478]
 [0.05190909]
 [0.01740524]]
training finished
407
Epoch:  407 ; Time per epoch:  3.9860870838165283 ; Loss_train:  [[0.10185138]
 [0.05197756]
 [0.0137636 ]] ; Loss_test [[0.10081347]
 [0.05192261]
 [0.01741538]]
training finished
408
Epoch:  408 ; Time per epoch:  4.008688449859619 ; Loss_train:  [[0.10186696]
 [0.05198978]
 [0.01377338]] ; Loss_test [[0.10082819]
 [0.05193345]
 [0.01742391]]
training finished
409
Epoch:  409 ; Time per epoch:  4.004583120346069 ; Loss_train:  [[0.10185715]
 [0.05199764]
 [0.01378297]] ; Loss_test [[0.10081828]
 [0.05194114]
 [0.01743125]]
training finished
410
Epoch:  410 ; Time per epoch:  3.999988555908203 ; Loss_train:  [[0.10182718]
 [0.0519788 ]
 [0.0137805 ]] ; Loss_test [[0.1007883 ]
 [0.05192314]
 [0.01742738]]
training finished
411
Epoch:  411 ; Time per epoch:  4.00258469581604 ; Loss_train:  [[0.10184183]
 [0.05196419]
 [0.01376384]] ; Loss_test [[0.10080192]
 [0.05190917]
 [0.01741177]]
training finished
412
Epoch:  412 ; Time per epoch:  4.0985352993011475 ; Loss_train:  [[0.10185824]
 [0.05196733]
 [0.01375452]] ; Loss_test [[0.10081838]
 [0.05191277]
 [0.01740511]]
training finished
413
Epoch:  413 ; Time per epoch:  4.075253248214722 ; Loss_train:  [[0.10183319]
 [0.05197513]
 [0.01376958]] ; Loss_test [[0.10079375]
 [0.0519196 ]
 [0.01741759]]
training finished
414
Epoch:  414 ; Time per epoch:  3.998790740966797 ; Loss_train:  [[0.10184216]
 [0.05198716]
 [0.01376669]] ; Loss_test [[0.10080354]
 [0.05193192]
 [0.01741685]]
training finished
415
Epoch:  415 ; Time per epoch:  4.010625839233398 ; Loss_train:  [[0.10184962]
 [0.05197299]
 [0.01376066]] ; Loss_test [[0.1008099 ]
 [0.05191819]
 [0.01740941]]
training finished
416
Epoch:  416 ; Time per epoch:  4.013153791427612 ; Loss_train:  [[0.10186204]
 [0.05199481]
 [0.01377167]] ; Loss_test [[0.10082246]
 [0.05193905]
 [0.01742014]]
training finished
417
Epoch:  417 ; Time per epoch:  4.003683090209961 ; Loss_train:  [[0.10185858]
 [0.05198096]
 [0.0137568 ]] ; Loss_test [[0.10081934]
 [0.05192634]
 [0.01740788]]
training finished
418
Epoch:  418 ; Time per epoch:  4.005990743637085 ; Loss_train:  [[0.10188147]
 [0.05197641]
 [0.01374753]] ; Loss_test [[0.10084134]
 [0.0519218 ]
 [0.01740066]]
training finished
419
Epoch:  419 ; Time per epoch:  4.001789569854736 ; Loss_train:  [[0.10186563]
 [0.051978  ]
 [0.0137552 ]] ; Loss_test [[0.10082596]
 [0.05192326]
 [0.01740683]]
training finished
420
Epoch:  420 ; Time per epoch:  3.987471580505371 ; Loss_train:  [[0.10186067]
 [0.05198816]
 [0.01376041]] ; Loss_test [[0.10082144]
 [0.05193375]
 [0.01741262]]
training finished
421
Epoch:  421 ; Time per epoch:  4.002080678939819 ; Loss_train:  [[0.10185232]
 [0.05198644]
 [0.01376644]] ; Loss_test [[0.10081302]
 [0.05193141]
 [0.01741661]]
training finished
422
Epoch:  422 ; Time per epoch:  4.004861354827881 ; Loss_train:  [[0.10183052]
 [0.05196894]
 [0.01375914]] ; Loss_test [[0.100791  ]
 [0.05191412]
 [0.01740941]]
training finished
423
Epoch:  423 ; Time per epoch:  4.008239507675171 ; Loss_train:  [[0.10181724]
 [0.05197696]
 [0.01377161]] ; Loss_test [[0.1007783 ]
 [0.05192161]
 [0.01741967]]
training finished
424
Epoch:  424 ; Time per epoch:  3.993065357208252 ; Loss_train:  [[0.10183353]
 [0.05197218]
 [0.01376586]] ; Loss_test [[0.10079421]
 [0.05191746]
 [0.01741466]]
training finished
425
Epoch:  425 ; Time per epoch:  3.995208501815796 ; Loss_train:  [[0.10180649]
 [0.05196435]
 [0.01376854]] ; Loss_test [[0.10076763]
 [0.05190965]
 [0.01741566]]
training finished
426
Epoch:  426 ; Time per epoch:  4.008898973464966 ; Loss_train:  [[0.10178342]
 [0.0519605 ]
 [0.01377568]] ; Loss_test [[0.10074507]
 [0.05190538]
 [0.01742112]]
training finished
427
Epoch:  427 ; Time per epoch:  4.006582021713257 ; Loss_train:  [[0.10184208]
 [0.05197415]
 [0.01376927]] ; Loss_test [[0.10080256]
 [0.05191875]
 [0.01741757]]
training finished
428
Epoch:  428 ; Time per epoch:  3.989895820617676 ; Loss_train:  [[0.10181743]
 [0.05196474]
 [0.01375575]] ; Loss_test [[0.10077863]
 [0.05191075]
 [0.01740599]]
training finished
429
Epoch:  429 ; Time per epoch:  3.999272584915161 ; Loss_train:  [[0.10179877]
 [0.0519621 ]
 [0.01375288]] ; Loss_test [[0.10076092]
 [0.05190851]
 [0.01740422]]
training finished
430
Epoch:  430 ; Time per epoch:  4.021813631057739 ; Loss_train:  [[0.10181103]
 [0.05196338]
 [0.01374955]] ; Loss_test [[0.10077352]
 [0.05190982]
 [0.01740235]]
training finished
431
Epoch:  431 ; Time per epoch:  3.9966952800750732 ; Loss_train:  [[0.10183046]
 [0.05195402]
 [0.0137422 ]] ; Loss_test [[0.10079145]
 [0.05190037]
 [0.01739474]]
training finished
432
Epoch:  432 ; Time per epoch:  3.993452548980713 ; Loss_train:  [[0.10184944]
 [0.05196172]
 [0.01373858]] ; Loss_test [[0.10081034]
 [0.05190827]
 [0.01739289]]
training finished
433
Epoch:  433 ; Time per epoch:  3.998415231704712 ; Loss_train:  [[0.10183369]
 [0.05195295]
 [0.01374309]] ; Loss_test [[0.10079371]
 [0.05189919]
 [0.01739496]]
training finished
434
Epoch:  434 ; Time per epoch:  3.979848623275757 ; Loss_train:  [[0.10185466]
 [0.05196969]
 [0.01374697]] ; Loss_test [[0.10081407]
 [0.05191536]
 [0.01739959]]
training finished
435
Epoch:  435 ; Time per epoch:  4.005486011505127 ; Loss_train:  [[0.10182858]
 [0.05197385]
 [0.01376207]] ; Loss_test [[0.10078809]
 [0.05191862]
 [0.01741153]]
training finished
436
Epoch:  436 ; Time per epoch:  3.9916136264801025 ; Loss_train:  [[0.10184413]
 [0.05197594]
 [0.01375833]] ; Loss_test [[0.10080409]
 [0.0519211 ]
 [0.01740937]]
training finished
437
Epoch:  437 ; Time per epoch:  4.016622066497803 ; Loss_train:  [[0.10184996]
 [0.05196885]
 [0.01375529]] ; Loss_test [[0.10080934]
 [0.05191367]
 [0.01740597]]
training finished
438
Epoch:  438 ; Time per epoch:  4.003442049026489 ; Loss_train:  [[0.10188782]
 [0.05199162]
 [0.0137586 ]] ; Loss_test [[0.10084689]
 [0.05193573]
 [0.01741089]]
training finished
439
Epoch:  439 ; Time per epoch:  3.9902451038360596 ; Loss_train:  [[0.10189427]
 [0.05200031]
 [0.01375971]] ; Loss_test [[0.10085364]
 [0.05194404]
 [0.01741274]]
training finished
440
Epoch:  440 ; Time per epoch:  3.9968879222869873 ; Loss_train:  [[0.10187057]
 [0.0520043 ]
 [0.01377199]] ; Loss_test [[0.10083003]
 [0.05194761]
 [0.01742219]]
training finished
441
Epoch:  441 ; Time per epoch:  3.98801589012146 ; Loss_train:  [[0.10184032]
 [0.05200034]
 [0.01377647]] ; Loss_test [[0.10080098]
 [0.05194377]
 [0.01742631]]
training finished
442
Epoch:  442 ; Time per epoch:  4.053229570388794 ; Loss_train:  [[0.10185193]
 [0.05199949]
 [0.01378457]] ; Loss_test [[0.1008109 ]
 [0.05194125]
 [0.0174312 ]]
training finished
443
Epoch:  443 ; Time per epoch:  4.000175952911377 ; Loss_train:  [[0.10185505]
 [0.05200293]
 [0.01378261]] ; Loss_test [[0.10081442]
 [0.05194532]
 [0.01743088]]
training finished
444
Epoch:  444 ; Time per epoch:  3.9990246295928955 ; Loss_train:  [[0.10183136]
 [0.05198569]
 [0.01377724]] ; Loss_test [[0.10079111]
 [0.05192923]
 [0.01742512]]
training finished
445
Epoch:  445 ; Time per epoch:  4.001094579696655 ; Loss_train:  [[0.10183798]
 [0.05199047]
 [0.01377997]] ; Loss_test [[0.10079723]
 [0.05193315]
 [0.01742668]]
training finished
446
Epoch:  446 ; Time per epoch:  4.0055272579193115 ; Loss_train:  [[0.10182439]
 [0.0519989 ]
 [0.01378394]] ; Loss_test [[0.1007845 ]
 [0.05194158]
 [0.01743168]]
training finished
447
Epoch:  447 ; Time per epoch:  3.986328363418579 ; Loss_train:  [[0.10183911]
 [0.05201703]
 [0.01378666]] ; Loss_test [[0.10079931]
 [0.0519597 ]
 [0.01743613]]
training finished
448
Epoch:  448 ; Time per epoch:  3.980801582336426 ; Loss_train:  [[0.10182715]
 [0.05200992]
 [0.01379473]] ; Loss_test [[0.10078649]
 [0.05195192]
 [0.01744155]]
training finished
449
Epoch:  449 ; Time per epoch:  3.987208604812622 ; Loss_train:  [[0.10183901]
 [0.05201603]
 [0.01380082]] ; Loss_test [[0.10079721]
 [0.05195717]
 [0.01744641]]
training finished
450
Epoch:  450 ; Time per epoch:  3.9863638877868652 ; Loss_train:  [[0.10180914]
 [0.05200554]
 [0.01379884]] ; Loss_test [[0.10076813]
 [0.05194727]
 [0.01744386]]
training finished
451
Epoch:  451 ; Time per epoch:  4.0769312381744385 ; Loss_train:  [[0.1018143 ]
 [0.05200626]
 [0.01378736]] ; Loss_test [[0.100774  ]
 [0.0519494 ]
 [0.01743474]]
training finished
452
Epoch:  452 ; Time per epoch:  3.9815423488616943 ; Loss_train:  [[0.10184248]
 [0.05201739]
 [0.01379288]] ; Loss_test [[0.1008008 ]
 [0.05195921]
 [0.01744002]]
training finished
453
Epoch:  453 ; Time per epoch:  3.997225761413574 ; Loss_train:  [[0.1018354 ]
 [0.05201548]
 [0.01379099]] ; Loss_test [[0.10079467]
 [0.05195808]
 [0.0174396 ]]
training finished
454
Epoch:  454 ; Time per epoch:  4.0040576457977295 ; Loss_train:  [[0.10183252]
 [0.05200222]
 [0.01378376]] ; Loss_test [[0.10079088]
 [0.05194439]
 [0.0174317 ]]
training finished
455
Epoch:  455 ; Time per epoch:  4.001688718795776 ; Loss_train:  [[0.10184386]
 [0.05201573]
 [0.01378304]] ; Loss_test [[0.10080273]
 [0.05195805]
 [0.01743259]]
training finished
456
Epoch:  456 ; Time per epoch:  3.999577045440674 ; Loss_train:  [[0.10183042]
 [0.05202149]
 [0.01378835]] ; Loss_test [[0.10079028]
 [0.05196373]
 [0.01743789]]
training finished
457
Epoch:  457 ; Time per epoch:  4.005637168884277 ; Loss_train:  [[0.10185026]
 [0.05201899]
 [0.01378928]] ; Loss_test [[0.10080902]
 [0.05196056]
 [0.01743713]]
training finished
458
Epoch:  458 ; Time per epoch:  3.989074945449829 ; Loss_train:  [[0.10186663]
 [0.0520326 ]
 [0.01378952]] ; Loss_test [[0.10082588]
 [0.05197401]
 [0.01743966]]
training finished
459
Epoch:  459 ; Time per epoch:  3.9986302852630615 ; Loss_train:  [[0.10183396]
 [0.05202248]
 [0.01378927]] ; Loss_test [[0.10079333]
 [0.05196419]
 [0.01743813]]
training finished
460
Epoch:  460 ; Time per epoch:  3.97904896736145 ; Loss_train:  [[0.10183169]
 [0.05202495]
 [0.01378513]] ; Loss_test [[0.1007925 ]
 [0.05196742]
 [0.01743625]]
training finished
461
Epoch:  461 ; Time per epoch:  3.984328508377075 ; Loss_train:  [[0.10181688]
 [0.0520128 ]
 [0.01379067]] ; Loss_test [[0.10077722]
 [0.05195475]
 [0.01743873]]
training finished
462
Epoch:  462 ; Time per epoch:  3.990983009338379 ; Loss_train:  [[0.10183146]
 [0.05202876]
 [0.01379631]] ; Loss_test [[0.10079136]
 [0.05197024]
 [0.01744512]]
training finished
463
Epoch:  463 ; Time per epoch:  3.9934380054473877 ; Loss_train:  [[0.10185033]
 [0.05203857]
 [0.01379788]] ; Loss_test [[0.10081015]
 [0.0519798 ]
 [0.01744714]]
training finished
464
Epoch:  464 ; Time per epoch:  3.9937310218811035 ; Loss_train:  [[0.10185985]
 [0.05203911]
 [0.01379995]] ; Loss_test [[0.10081911]
 [0.05197974]
 [0.01744829]]
training finished
465
Epoch:  465 ; Time per epoch:  3.99092435836792 ; Loss_train:  [[0.10186205]
 [0.05203961]
 [0.01380248]] ; Loss_test [[0.10082079]
 [0.05197998]
 [0.01745013]]
training finished
466
Epoch:  466 ; Time per epoch:  3.9943935871124268 ; Loss_train:  [[0.10183993]
 [0.05203046]
 [0.01380327]] ; Loss_test [[0.10079876]
 [0.0519707 ]
 [0.01744964]]
training finished
467
Epoch:  467 ; Time per epoch:  4.007011890411377 ; Loss_train:  [[0.10184935]
 [0.05203189]
 [0.01380105]] ; Loss_test [[0.10080865]
 [0.05197248]
 [0.01744819]]
training finished
468
Epoch:  468 ; Time per epoch:  3.995976686477661 ; Loss_train:  [[0.10182917]
 [0.0520201 ]
 [0.01379367]] ; Loss_test [[0.10078895]
 [0.05196177]
 [0.01744146]]
training finished
469
Epoch:  469 ; Time per epoch:  4.007107496261597 ; Loss_train:  [[0.10182229]
 [0.05200313]
 [0.0137983 ]] ; Loss_test [[0.10078131]
 [0.0519442 ]
 [0.01744272]]
training finished
470
Epoch:  470 ; Time per epoch:  3.990370035171509 ; Loss_train:  [[0.10187686]
 [0.05203498]
 [0.01380136]] ; Loss_test [[0.10083518]
 [0.05197508]
 [0.01744885]]
training finished
471
Epoch:  471 ; Time per epoch:  4.008723974227905 ; Loss_train:  [[0.10183822]
 [0.05202157]
 [0.0137945 ]] ; Loss_test [[0.10079773]
 [0.05196294]
 [0.01744249]]
training finished
472
Epoch:  472 ; Time per epoch:  4.0089805126190186 ; Loss_train:  [[0.10185532]
 [0.05202264]
 [0.01379551]] ; Loss_test [[0.10081362]
 [0.0519636 ]
 [0.01744294]]
training finished
473
Epoch:  473 ; Time per epoch:  4.000465393066406 ; Loss_train:  [[0.10184617]
 [0.05202253]
 [0.01379672]] ; Loss_test [[0.10080484]
 [0.05196325]
 [0.0174442 ]]
training finished
474
Epoch:  474 ; Time per epoch:  4.061504125595093 ; Loss_train:  [[0.10186908]
 [0.05203459]
 [0.0137889 ]] ; Loss_test [[0.10082871]
 [0.05197617]
 [0.01744029]]
training finished
475
Epoch:  475 ; Time per epoch:  3.9811253547668457 ; Loss_train:  [[0.1018474 ]
 [0.05202789]
 [0.01379171]] ; Loss_test [[0.10080682]
 [0.05196917]
 [0.01744138]]
training finished
476
Epoch:  476 ; Time per epoch:  3.991353750228882 ; Loss_train:  [[0.10180461]
 [0.05201108]
 [0.01379392]] ; Loss_test [[0.10076527]
 [0.05195297]
 [0.01744191]]
training finished
477
Epoch:  477 ; Time per epoch:  3.9898340702056885 ; Loss_train:  [[0.10181656]
 [0.05202205]
 [0.01379099]] ; Loss_test [[0.10077804]
 [0.05196464]
 [0.01744139]]
training finished
478
Epoch:  478 ; Time per epoch:  3.9846444129943848 ; Loss_train:  [[0.10181593]
 [0.05202182]
 [0.01379854]] ; Loss_test [[0.10077708]
 [0.05196352]
 [0.01744688]]
training finished
479
Epoch:  479 ; Time per epoch:  3.9892172813415527 ; Loss_train:  [[0.10182955]
 [0.0520288 ]
 [0.01379759]] ; Loss_test [[0.10079043]
 [0.05197047]
 [0.01744616]]
training finished
480
Epoch:  480 ; Time per epoch:  3.9906880855560303 ; Loss_train:  [[0.10185225]
 [0.05203587]
 [0.01379658]] ; Loss_test [[0.10081241]
 [0.05197728]
 [0.01744611]]
training finished
481
Epoch:  481 ; Time per epoch:  3.994798421859741 ; Loss_train:  [[0.10184273]
 [0.05203297]
 [0.01379298]] ; Loss_test [[0.10080335]
 [0.05197476]
 [0.01744309]]
training finished
482
Epoch:  482 ; Time per epoch:  3.9984922409057617 ; Loss_train:  [[0.10182404]
 [0.05201118]
 [0.01378702]] ; Loss_test [[0.10078429]
 [0.05195352]
 [0.01743615]]
training finished
483
Epoch:  483 ; Time per epoch:  3.994544267654419 ; Loss_train:  [[0.10181101]
 [0.05200738]
 [0.01378107]] ; Loss_test [[0.10077218]
 [0.05195061]
 [0.01743141]]
training finished
484
Epoch:  484 ; Time per epoch:  3.9949159622192383 ; Loss_train:  [[0.1018414 ]
 [0.05201311]
 [0.0137798 ]] ; Loss_test [[0.100802  ]
 [0.05195589]
 [0.01743153]]
training finished
485
Epoch:  485 ; Time per epoch:  4.000731945037842 ; Loss_train:  [[0.10184757]
 [0.05202136]
 [0.01378447]] ; Loss_test [[0.10080803]
 [0.05196384]
 [0.01743579]]
training finished
486
Epoch:  486 ; Time per epoch:  4.065120220184326 ; Loss_train:  [[0.10183969]
 [0.05201436]
 [0.01378899]] ; Loss_test [[0.10079988]
 [0.05195631]
 [0.01743833]]
training finished
487
Epoch:  487 ; Time per epoch:  3.9978089332580566 ; Loss_train:  [[0.10181241]
 [0.05200206]
 [0.0137914 ]] ; Loss_test [[0.1007725 ]
 [0.05194412]
 [0.01743851]]
training finished
488
Epoch:  488 ; Time per epoch:  3.986018180847168 ; Loss_train:  [[0.10182989]
 [0.05200879]
 [0.01378549]] ; Loss_test [[0.10078975]
 [0.0519511 ]
 [0.01743479]]
training finished
489
Epoch:  489 ; Time per epoch:  4.003626346588135 ; Loss_train:  [[0.10184842]
 [0.0520156 ]
 [0.01378907]] ; Loss_test [[0.10080791]
 [0.05195701]
 [0.01743814]]
training finished
490
Epoch:  490 ; Time per epoch:  3.995009660720825 ; Loss_train:  [[0.10182978]
 [0.05200723]
 [0.01378383]] ; Loss_test [[0.10079022]
 [0.05194932]
 [0.01743371]]
training finished
491
Epoch:  491 ; Time per epoch:  4.018347263336182 ; Loss_train:  [[0.10181151]
 [0.05199025]
 [0.01378353]] ; Loss_test [[0.10077196]
 [0.05193263]
 [0.01743118]]
training finished
492
Epoch:  492 ; Time per epoch:  4.0097815990448 ; Loss_train:  [[0.10182571]
 [0.05199699]
 [0.013787  ]] ; Loss_test [[0.10078523]
 [0.05193906]
 [0.01743419]]
training finished
493
Epoch:  493 ; Time per epoch:  3.998103618621826 ; Loss_train:  [[0.10183525]
 [0.05200022]
 [0.01377983]] ; Loss_test [[0.10079483]
 [0.05194275]
 [0.01742873]]
training finished
494
Epoch:  494 ; Time per epoch:  3.992544174194336 ; Loss_train:  [[0.10183363]
 [0.05200667]
 [0.01377689]] ; Loss_test [[0.10079382]
 [0.05194986]
 [0.01742732]]
training finished
495
Epoch:  495 ; Time per epoch:  3.9994022846221924 ; Loss_train:  [[0.10181868]
 [0.0519969 ]
 [0.01378069]] ; Loss_test [[0.10077935]
 [0.05193956]
 [0.01742942]]
training finished
496
Epoch:  496 ; Time per epoch:  3.979881763458252 ; Loss_train:  [[0.10183553]
 [0.05201892]
 [0.01377827]] ; Loss_test [[0.10079712]
 [0.05196188]
 [0.01743071]]
training finished
497
Epoch:  497 ; Time per epoch:  3.9860427379608154 ; Loss_train:  [[0.1018507 ]
 [0.05201124]
 [0.01377545]] ; Loss_test [[0.10081056]
 [0.05195382]
 [0.01742661]]
training finished
498
Epoch:  498 ; Time per epoch:  3.9768149852752686 ; Loss_train:  [[0.10183537]
 [0.05199968]
 [0.01377919]] ; Loss_test [[0.10079491]
 [0.05194204]
 [0.01742784]]
training finished
499
Epoch:  499 ; Time per epoch:  3.9668989181518555 ; Loss_train:  [[0.1018264 ]
 [0.05200486]
 [0.01377758]] ; Loss_test [[0.10078696]
 [0.05194781]
 [0.01742809]]


==> logs/rotating_mnist/p3l2.txt <==
hape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_1/dense_6/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_6/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_7/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_7/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_8/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_8/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_9/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_9/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_10/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_10/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_11/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_11/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_12:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_1/dense_6/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_6/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_7/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_7/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_8/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_8/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_9/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_9/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_10/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_10/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_11/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_11/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_12:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
Epoch:  0 ; Time per epoch:  16.19372034072876 ; Loss_train:  [[0.06289667]
 [0.06038094]
 [0.05993323]
 [0.06064261]] ; Loss_test [[0.06254638]
 [0.05989652]
 [0.05933084]
 [0.06001427]]
training finished
1
Epoch:  1 ; Time per epoch:  5.0176005363464355 ; Loss_train:  [[0.07751779]
 [0.06944183]
 [0.05938489]
 [0.05566113]] ; Loss_test [[0.07716432]
 [0.06884969]
 [0.05873313]
 [0.0550456 ]]
training finished
2
Epoch:  2 ; Time per epoch:  5.060892581939697 ; Loss_train:  [[0.07601344]
 [0.07042612]
 [0.0643982 ]
 [0.06146039]] ; Loss_test [[0.07561959]
 [0.06981844]
 [0.0637157 ]
 [0.06077617]]
training finished
3
Epoch:  3 ; Time per epoch:  5.022831201553345 ; Loss_train:  [[0.07372117]
 [0.06993667]
 [0.06657077]
 [0.06482241]] ; Loss_test [[0.07335654]
 [0.06941696]
 [0.0659641 ]
 [0.06419286]]
training finished
4
Epoch:  4 ; Time per epoch:  5.02410626411438 ; Loss_train:  [[0.07377497]
 [0.07029451]
 [0.06809214]
 [0.06658072]] ; Loss_test [[0.07340188]
 [0.06979517]
 [0.06752535]
 [0.06598107]]
training finished
5
Epoch:  5 ; Time per epoch:  5.025878667831421 ; Loss_train:  [[0.07323652]
 [0.07032767]
 [0.06795685]
 [0.06698159]] ; Loss_test [[0.07281329]
 [0.06978814]
 [0.0673208 ]
 [0.06633367]]
training finished
6
Epoch:  6 ; Time per epoch:  5.022801399230957 ; Loss_train:  [[0.07517107]
 [0.07347371]
 [0.07165657]
 [0.07108033]] ; Loss_test [[0.07482049]
 [0.07306541]
 [0.07119303]
 [0.07062247]]
training finished
7
Epoch:  7 ; Time per epoch:  5.036266803741455 ; Loss_train:  [[0.0740083 ]
 [0.0721953 ]
 [0.07033371]
 [0.06982064]] ; Loss_test [[0.07353439]
 [0.07166025]
 [0.06976546]
 [0.06927729]]
training finished
8
Epoch:  8 ; Time per epoch:  5.000384330749512 ; Loss_train:  [[0.06814542]
 [0.06582458]
 [0.06373136]
 [0.06321853]] ; Loss_test [[0.06753606]
 [0.06515899]
 [0.06305533]
 [0.06255886]]
training finished
9
Epoch:  9 ; Time per epoch:  5.001920461654663 ; Loss_train:  [[0.06541122]
 [0.06313259]
 [0.06147512]
 [0.06098715]] ; Loss_test [[0.06482674]
 [0.06253573]
 [0.06090391]
 [0.06044571]]
training finished
10
Epoch:  10 ; Time per epoch:  4.976237773895264 ; Loss_train:  [[0.06121386]
 [0.05919274]
 [0.05823181]
 [0.05779559]] ; Loss_test [[0.06055169]
 [0.05853052]
 [0.05762604]
 [0.05721913]]
training finished
11
Epoch:  11 ; Time per epoch:  4.990495681762695 ; Loss_train:  [[0.05795211]
 [0.05619596]
 [0.05548833]
 [0.05504457]] ; Loss_test [[0.05734368]
 [0.05559657]
 [0.05492263]
 [0.05449516]]
training finished
12
Epoch:  12 ; Time per epoch:  5.0113301277160645 ; Loss_train:  [[0.05873454]
 [0.05727768]
 [0.05663866]
 [0.05627687]] ; Loss_test [[0.05816417]
 [0.05671727]
 [0.05611137]
 [0.0557677 ]]
training finished
13
Epoch:  13 ; Time per epoch:  5.019227743148804 ; Loss_train:  [[0.05621034]
 [0.05497501]
 [0.05443328]
 [0.05409113]] ; Loss_test [[0.05567976]
 [0.0544555 ]
 [0.05394302]
 [0.05361016]]
training finished
14
Epoch:  14 ; Time per epoch:  5.000020265579224 ; Loss_train:  [[0.05490485]
 [0.05389481]
 [0.05336738]
 [0.05306815]] ; Loss_test [[0.05438912]
 [0.05338731]
 [0.05288044]
 [0.05259148]]
training finished
15
Epoch:  15 ; Time per epoch:  4.9973225593566895 ; Loss_train:  [[0.05670949]
 [0.05554512]
 [0.05494729]
 [0.05469909]] ; Loss_test [[0.05623278]
 [0.05508034]
 [0.05451245]
 [0.05428122]]
training finished
16
Epoch:  16 ; Time per epoch:  4.961196422576904 ; Loss_train:  [[0.05409019]
 [0.05306501]
 [0.05257348]
 [0.05225467]] ; Loss_test [[0.05364346]
 [0.0526281 ]
 [0.05215393]
 [0.05184868]]
training finished
17
Epoch:  17 ; Time per epoch:  5.002151250839233 ; Loss_train:  [[0.05270122]
 [0.05189502]
 [0.05152668]
 [0.05116519]] ; Loss_test [[0.05224157]
 [0.05141006]
 [0.05106113]
 [0.05072352]]
training finished
18
Epoch:  18 ; Time per epoch:  5.002019166946411 ; Loss_train:  [[0.05844456]
 [0.05683871]
 [0.05647487]
 [0.05603784]] ; Loss_test [[0.05785402]
 [0.05632744]
 [0.05602428]
 [0.05561877]]
training finished
19
Epoch:  19 ; Time per epoch:  5.007612705230713 ; Loss_train:  [[0.05594898]
 [0.05465988]
 [0.05454087]
 [0.05385419]] ; Loss_test [[0.0554742 ]
 [0.05425902]
 [0.0541517 ]
 [0.05353625]]
training finished
20
Epoch:  20 ; Time per epoch:  4.995839357376099 ; Loss_train:  [[0.05641128]
 [0.05554489]
 [0.05520361]
 [0.05486581]] ; Loss_test [[0.0557036 ]
 [0.05490569]
 [0.05461927]
 [0.05438887]]
training finished
21
Epoch:  21 ; Time per epoch:  4.984643220901489 ; Loss_train:  [[0.04911129]
 [0.04773071]
 [0.04736651]
 [0.04733028]] ; Loss_test [[0.04850016]
 [0.04738789]
 [0.04711277]
 [0.04708502]]
training finished
22
Epoch:  22 ; Time per epoch:  4.994874000549316 ; Loss_train:  [[0.04953616]
 [0.04682897]
 [0.04584453]
 [0.04575578]] ; Loss_test [[0.04856635]
 [0.04627056]
 [0.04544713]
 [0.04533954]]
training finished
23
Epoch:  23 ; Time per epoch:  4.994389295578003 ; Loss_train:  [[0.0597412 ]
 [0.05235762]
 [0.04738172]
 [0.04279322]] ; Loss_test [[0.05832121]
 [0.05136889]
 [0.04662042]
 [0.04232744]]
training finished
24
Epoch:  24 ; Time per epoch:  4.974966764450073 ; Loss_train:  [[0.06603426]
 [0.05318537]
 [0.04408276]
 [0.03496079]] ; Loss_test [[0.06433991]
 [0.05232294]
 [0.04375798]
 [0.03529138]]
training finished
25
Epoch:  25 ; Time per epoch:  4.984663009643555 ; Loss_train:  [[0.07516966]
 [0.05632897]
 [0.03985929]
 [0.03165389]] ; Loss_test [[0.07296138]
 [0.05519003]
 [0.03983127]
 [0.03233323]]
training finished
26
Epoch:  26 ; Time per epoch:  4.983322620391846 ; Loss_train:  [[0.08089443]
 [0.0594501 ]
 [0.03885541]
 [0.02634959]] ; Loss_test [[0.07863416]
 [0.05839407]
 [0.03926878]
 [0.02745621]]
training finished
27
Epoch:  27 ; Time per epoch:  4.994825839996338 ; Loss_train:  [[0.08737769]
 [0.06673468]
 [0.0457042 ]
 [0.02707871]] ; Loss_test [[0.08491103]
 [0.06536355]
 [0.04553985]
 [0.02830443]]
training finished
28
Epoch:  28 ; Time per epoch:  4.97330117225647 ; Loss_train:  [[0.08212654]
 [0.0589093 ]
 [0.0348257 ]
 [0.02228311]] ; Loss_test [[0.07993361]
 [0.05758943]
 [0.03505022]
 [0.02328116]]
training finished
29
Epoch:  29 ; Time per epoch:  4.976130962371826 ; Loss_train:  [[0.09277739]
 [0.07226328]
 [0.04383278]
 [0.02326606]] ; Loss_test [[0.08966262]
 [0.06979907]
 [0.04305586]
 [0.02464449]]
training finished
30
Epoch:  30 ; Time per epoch:  4.994940757751465 ; Loss_train:  [[0.08553368]
 [0.06350458]
 [0.03786389]
 [0.01906845]] ; Loss_test [[0.08300611]
 [0.06155164]
 [0.0371738 ]
 [0.02049674]]
training finished
31
Epoch:  31 ; Time per epoch:  4.984864950180054 ; Loss_train:  [[0.08928321]
 [0.0671771 ]
 [0.03752111]
 [0.01964068]] ; Loss_test [[0.08657371]
 [0.06517775]
 [0.03691838]
 [0.02125052]]
training finished
32
Epoch:  32 ; Time per epoch:  4.986931800842285 ; Loss_train:  [[0.08923468]
 [0.06791559]
 [0.03773512]
 [0.01785811]] ; Loss_test [[0.08670117]
 [0.06597333]
 [0.03734985]
 [0.01969989]]
training finished
33
Epoch:  33 ; Time per epoch:  4.994149446487427 ; Loss_train:  [[0.0910679 ]
 [0.06939157]
 [0.03802754]
 [0.01728493]] ; Loss_test [[0.08848391]
 [0.06762706]
 [0.03782258]
 [0.01928672]]
training finished
34
Epoch:  34 ; Time per epoch:  4.9808714389801025 ; Loss_train:  [[0.09285355]
 [0.07193455]
 [0.04018972]
 [0.01715934]] ; Loss_test [[0.08986263]
 [0.06980479]
 [0.03970817]
 [0.01918227]]
training finished
35
Epoch:  35 ; Time per epoch:  4.992250919342041 ; Loss_train:  [[0.08241446]
 [0.05909764]
 [0.02846198]
 [0.01874129]] ; Loss_test [[0.08001725]
 [0.05792544]
 [0.02909503]
 [0.02061633]]
training finished
36
Epoch:  36 ; Time per epoch:  4.977477312088013 ; Loss_train:  [[0.0869285 ]
 [0.06693776]
 [0.0370496 ]
 [0.01634019]] ; Loss_test [[0.08410422]
 [0.06504032]
 [0.03683319]
 [0.0184778 ]]
training finished
37
Epoch:  37 ; Time per epoch:  4.992588996887207 ; Loss_train:  [[0.08863582]
 [0.07002895]
 [0.04173441]
 [0.01578068]] ; Loss_test [[0.08605853]
 [0.06828165]
 [0.04144568]
 [0.01806408]]
training finished
38
Epoch:  38 ; Time per epoch:  4.973469495773315 ; Loss_train:  [[0.0851563 ]
 [0.06803872]
 [0.04094742]
 [0.01644621]] ; Loss_test [[0.0826096 ]
 [0.06620181]
 [0.0404103 ]
 [0.01874552]]
training finished
39
Epoch:  39 ; Time per epoch:  4.988903045654297 ; Loss_train:  [[0.08570677]
 [0.06747047]
 [0.03748896]
 [0.01533762]] ; Loss_test [[0.08281296]
 [0.06568615]
 [0.03767061]
 [0.01779795]]
training finished
40
Epoch:  40 ; Time per epoch:  4.977116823196411 ; Loss_train:  [[0.08337549]
 [0.06414111]
 [0.03527522]
 [0.01566145]] ; Loss_test [[0.08098277]
 [0.06258214]
 [0.03545027]
 [0.0181854 ]]
training finished
41
Epoch:  41 ; Time per epoch:  4.977984428405762 ; Loss_train:  [[0.08819829]
 [0.06707573]
 [0.03508819]
 [0.01454879]] ; Loss_test [[0.08519287]
 [0.06537208]
 [0.035271  ]
 [0.01702859]]
training finished
42
Epoch:  42 ; Time per epoch:  4.96680474281311 ; Loss_train:  [[0.08488852]
 [0.06339624]
 [0.03067089]
 [0.01454583]] ; Loss_test [[0.0821529 ]
 [0.06196091]
 [0.03150665]
 [0.01696012]]
training finished
43
Epoch:  43 ; Time per epoch:  5.026950359344482 ; Loss_train:  [[0.08283053]
 [0.06186599]
 [0.02899963]
 [0.01512703]] ; Loss_test [[0.08015447]
 [0.06039639]
 [0.02987216]
 [0.0176716 ]]
training finished
44
Epoch:  44 ; Time per epoch:  4.9901039600372314 ; Loss_train:  [[0.09153453]
 [0.07059767]
 [0.03715211]
 [0.01439696]] ; Loss_test [[0.08867756]
 [0.06920759]
 [0.03804991]
 [0.01715088]]
training finished
45
Epoch:  45 ; Time per epoch:  5.002209901809692 ; Loss_train:  [[0.09235241]
 [0.06889603]
 [0.03427576]
 [0.0135783 ]] ; Loss_test [[0.08916695]
 [0.06713188]
 [0.03490033]
 [0.01634482]]
training finished
46
Epoch:  46 ; Time per epoch:  4.986343145370483 ; Loss_train:  [[0.08317704]
 [0.06329467]
 [0.0312424 ]
 [0.01365932]] ; Loss_test [[0.08032614]
 [0.06163359]
 [0.03188356]
 [0.01633244]]
training finished
47
Epoch:  47 ; Time per epoch:  4.985960483551025 ; Loss_train:  [[0.08503174]
 [0.06348406]
 [0.03030056]
 [0.01392882]] ; Loss_test [[0.08232032]
 [0.0621792 ]
 [0.03110894]
 [0.01675018]]
training finished
48
Epoch:  48 ; Time per epoch:  5.010841608047485 ; Loss_train:  [[0.08843806]
 [0.06830207]
 [0.03405781]
 [0.01278444]] ; Loss_test [[0.08583763]
 [0.06685206]
 [0.03490856]
 [0.01567255]]
training finished
49
Epoch:  49 ; Time per epoch:  4.981223821640015 ; Loss_train:  [[0.08426019]
 [0.06415915]
 [0.03180351]
 [0.01407676]] ; Loss_test [[0.08157279]
 [0.06284218]
 [0.03311862]
 [0.0168893 ]]
training finished
50
Epoch:  50 ; Time per epoch:  4.96232533454895 ; Loss_train:  [[0.08552049]
 [0.06307894]
 [0.02964477]
 [0.01299008]] ; Loss_test [[0.08292471]
 [0.06173749]
 [0.03074179]
 [0.01598661]]
training finished
51
Epoch:  51 ; Time per epoch:  4.9839537143707275 ; Loss_train:  [[0.08579723]
 [0.06452157]
 [0.03225614]
 [0.01272208]] ; Loss_test [[0.08321185]
 [0.06318185]
 [0.03308471]
 [0.015673  ]]
training finished
52
Epoch:  52 ; Time per epoch:  4.95780611038208 ; Loss_train:  [[0.08447933]
 [0.06188899]
 [0.02927629]
 [0.01327131]] ; Loss_test [[0.08211409]
 [0.06081079]
 [0.03052815]
 [0.01612008]]
training finished
53
Epoch:  53 ; Time per epoch:  4.977205991744995 ; Loss_train:  [[0.08475833]
 [0.06018144]
 [0.02630611]
 [0.01305975]] ; Loss_test [[0.0820797 ]
 [0.05916999]
 [0.02779431]
 [0.01605646]]
training finished
54
Epoch:  54 ; Time per epoch:  5.003173589706421 ; Loss_train:  [[0.08261687]
 [0.06042276]
 [0.02890397]
 [0.01247961]] ; Loss_test [[0.08002128]
 [0.05924905]
 [0.03024037]
 [0.01560913]]
training finished
55
Epoch:  55 ; Time per epoch:  4.991955041885376 ; Loss_train:  [[0.08060268]
 [0.06291642]
 [0.03331934]
 [0.01355174]] ; Loss_test [[0.07823128]
 [0.06152854]
 [0.03388023]
 [0.01667941]]
training finished
56
Epoch:  56 ; Time per epoch:  4.981748580932617 ; Loss_train:  [[0.0821066 ]
 [0.05998378]
 [0.0276201 ]
 [0.01251523]] ; Loss_test [[0.07953579]
 [0.05902097]
 [0.0290778 ]
 [0.01546075]]
training finished
57
Epoch:  57 ; Time per epoch:  4.984925270080566 ; Loss_train:  [[0.08635169]
 [0.06204505]
 [0.02767374]
 [0.01243023]] ; Loss_test [[0.08372988]
 [0.06117866]
 [0.02908558]
 [0.0155608 ]]
training finished
58
Epoch:  58 ; Time per epoch:  4.976258277893066 ; Loss_train:  [[0.08521749]
 [0.06447359]
 [0.03152253]
 [0.01136027]] ; Loss_test [[0.08262175]
 [0.06335957]
 [0.03270037]
 [0.01450201]]
training finished
59
Epoch:  59 ; Time per epoch:  4.967716693878174 ; Loss_train:  [[0.08629437]
 [0.06305611]
 [0.02891257]
 [0.01123997]] ; Loss_test [[0.08387067]
 [0.06209101]
 [0.03027537]
 [0.01445119]]
training finished
60
Epoch:  60 ; Time per epoch:  5.0014588832855225 ; Loss_train:  [[0.08577552]
 [0.06426942]
 [0.03060432]
 [0.01070042]] ; Loss_test [[0.08317696]
 [0.06321366]
 [0.03186471]
 [0.01393625]]
training finished
61
Epoch:  61 ; Time per epoch:  4.99946403503418 ; Loss_train:  [[0.08310344]
 [0.06221899]
 [0.02967334]
 [0.01110551]] ; Loss_test [[0.08055203]
 [0.06107679]
 [0.03090524]
 [0.01444496]]
training finished
62
Epoch:  62 ; Time per epoch:  5.00011134147644 ; Loss_train:  [[0.08384108]
 [0.06096049]
 [0.02819871]
 [0.0109813 ]] ; Loss_test [[0.08130035]
 [0.05998868]
 [0.0295968 ]
 [0.01433837]]
training finished
63
Epoch:  63 ; Time per epoch:  5.02562952041626 ; Loss_train:  [[0.08739507]
 [0.06436116]
 [0.03085042]
 [0.01041348]] ; Loss_test [[0.08474577]
 [0.06339355]
 [0.03223762]
 [0.0137152 ]]
training finished
64
Epoch:  64 ; Time per epoch:  4.990802764892578 ; Loss_train:  [[0.08105949]
 [0.06004595]
 [0.0281095 ]
 [0.01107841]] ; Loss_test [[0.0785664 ]
 [0.05907607]
 [0.02955968]
 [0.01440483]]
training finished
65
Epoch:  65 ; Time per epoch:  5.002871751785278 ; Loss_train:  [[0.08363017]
 [0.06178283]
 [0.02889291]
 [0.01113389]] ; Loss_test [[0.08125564]
 [0.06091211]
 [0.03059774]
 [0.0145024 ]]
training finished
66
Epoch:  66 ; Time per epoch:  5.00030255317688 ; Loss_train:  [[0.08402244]
 [0.06275361]
 [0.03097746]
 [0.01094228]] ; Loss_test [[0.08157291]
 [0.06169393]
 [0.03225571]
 [0.01431963]]
training finished
67
Epoch:  67 ; Time per epoch:  4.971763610839844 ; Loss_train:  [[0.08840723]
 [0.06506678]
 [0.03125583]
 [0.01000957]] ; Loss_test [[0.0856662 ]
 [0.06403316]
 [0.03268398]
 [0.01350003]]
training finished
68
Epoch:  68 ; Time per epoch:  4.985714912414551 ; Loss_train:  [[0.08627161]
 [0.0626872 ]
 [0.028658  ]
 [0.01030396]] ; Loss_test [[0.08358125]
 [0.06154285]
 [0.03024196]
 [0.01381026]]
training finished
69
Epoch:  69 ; Time per epoch:  5.014666795730591 ; Loss_train:  [[0.08305481]
 [0.06071698]
 [0.0283068 ]
 [0.01077818]] ; Loss_test [[0.08046953]
 [0.05951343]
 [0.02960494]
 [0.01423579]]
training finished
70
Epoch:  70 ; Time per epoch:  4.97688364982605 ; Loss_train:  [[0.08413328]
 [0.06058601]
 [0.02736582]
 [0.01069991]] ; Loss_test [[0.08156136]
 [0.0596004 ]
 [0.02901283]
 [0.01427061]]
training finished
71
Epoch:  71 ; Time per epoch:  5.000224351882935 ; Loss_train:  [[0.08440247]
 [0.06257887]
 [0.03043839]
 [0.00999363]] ; Loss_test [[0.08172879]
 [0.06143683]
 [0.03173712]
 [0.01351769]]
training finished
72
Epoch:  72 ; Time per epoch:  4.988557815551758 ; Loss_train:  [[0.08465625]
 [0.06228335]
 [0.03002599]
 [0.01047121]] ; Loss_test [[0.08218665]
 [0.06127692]
 [0.0314449 ]
 [0.01389155]]
training finished
73
Epoch:  73 ; Time per epoch:  4.993968486785889 ; Loss_train:  [[0.08932616]
 [0.06373712]
 [0.02843841]
 [0.00991848]] ; Loss_test [[0.08653595]
 [0.06267411]
 [0.03012519]
 [0.0135728 ]]
training finished
74
Epoch:  74 ; Time per epoch:  4.995574712753296 ; Loss_train:  [[0.0878154 ]
 [0.06333108]
 [0.02842305]
 [0.01017746]] ; Loss_test [[0.08500957]
 [0.06223372]
 [0.02994831]
 [0.01368392]]
training finished
75
Epoch:  75 ; Time per epoch:  4.971758604049683 ; Loss_train:  [[0.08803662]
 [0.06428841]
 [0.03050883]
 [0.00965181]] ; Loss_test [[0.08527724]
 [0.06308922]
 [0.03193168]
 [0.01331179]]
training finished
76
Epoch:  76 ; Time per epoch:  4.993686199188232 ; Loss_train:  [[0.0853226 ]
 [0.06346434]
 [0.03073512]
 [0.00983403]] ; Loss_test [[0.08272943]
 [0.06236871]
 [0.03208556]
 [0.01340827]]
training finished
77
Epoch:  77 ; Time per epoch:  4.980699300765991 ; Loss_train:  [[0.08881791]
 [0.06459198]
 [0.03019666]
 [0.0093946 ]] ; Loss_test [[0.08605155]
 [0.06342511]
 [0.03166402]
 [0.01309139]]
training finished
78
Epoch:  78 ; Time per epoch:  4.968896389007568 ; Loss_train:  [[0.0896769 ]
 [0.06500645]
 [0.03026806]
 [0.00951426]] ; Loss_test [[0.0869057 ]
 [0.06381341]
 [0.03168535]
 [0.01324533]]
training finished
79
Epoch:  79 ; Time per epoch:  5.001004934310913 ; Loss_train:  [[0.08480583]
 [0.06185168]
 [0.02960721]
 [0.00975971]] ; Loss_test [[0.08238654]
 [0.06091507]
 [0.03101443]
 [0.01347609]]
training finished
80
Epoch:  80 ; Time per epoch:  5.0069496631622314 ; Loss_train:  [[0.08455116]
 [0.06206642]
 [0.02960367]
 [0.0097128 ]] ; Loss_test [[0.0820237 ]
 [0.06097513]
 [0.0308886 ]
 [0.01329858]]
training finished
81
Epoch:  81 ; Time per epoch:  5.0192906856536865 ; Loss_train:  [[0.08715087]
 [0.0643324 ]
 [0.03173083]
 [0.00947972]] ; Loss_test [[0.08462399]
 [0.06326509]
 [0.03299773]
 [0.01315445]]
training finished
82
Epoch:  82 ; Time per epoch:  4.983478784561157 ; Loss_train:  [[0.08760804]
 [0.06232834]
 [0.0279218 ]
 [0.00982118]] ; Loss_test [[0.08483689]
 [0.0611373 ]
 [0.02944704]
 [0.01363572]]
training finished
83
Epoch:  83 ; Time per epoch:  4.964543104171753 ; Loss_train:  [[0.08369627]
 [0.06193105]
 [0.03042635]
 [0.0100103 ]] ; Loss_test [[0.08112851]
 [0.06083233]
 [0.03160778]
 [0.01364166]]
training finished
84
Epoch:  84 ; Time per epoch:  5.003571033477783 ; Loss_train:  [[0.0873188 ]
 [0.06417178]
 [0.03089557]
 [0.00929734]] ; Loss_test [[0.08465859]
 [0.06284593]
 [0.03198614]
 [0.01304847]]
training finished
85
Epoch:  85 ; Time per epoch:  4.985590219497681 ; Loss_train:  [[0.0834768 ]
 [0.05982564]
 [0.027297  ]
 [0.00999012]] ; Loss_test [[0.0809138 ]
 [0.05865448]
 [0.02860959]
 [0.01364169]]
training finished
86
Epoch:  86 ; Time per epoch:  4.964818239212036 ; Loss_train:  [[0.08799923]
 [0.06451361]
 [0.03153647]
 [0.00904453]] ; Loss_test [[0.08541109]
 [0.06325702]
 [0.0326177 ]
 [0.01278827]]
training finished
87
Epoch:  87 ; Time per epoch:  4.981852769851685 ; Loss_train:  [[0.08549432]
 [0.06149078]
 [0.02817537]
 [0.00987354]] ; Loss_test [[0.08298813]
 [0.06046985]
 [0.02965841]
 [0.01364061]]
training finished
88
Epoch:  88 ; Time per epoch:  4.958468914031982 ; Loss_train:  [[0.08572482]
 [0.06238713]
 [0.03046187]
 [0.00922842]] ; Loss_test [[0.08329377]
 [0.06130704]
 [0.03164577]
 [0.0129494 ]]
training finished
89
Epoch:  89 ; Time per epoch:  4.970018625259399 ; Loss_train:  [[0.08874897]
 [0.06312855]
 [0.02946851]
 [0.00907662]] ; Loss_test [[0.08608279]
 [0.06196757]
 [0.03082215]
 [0.01295644]]
training finished
90
Epoch:  90 ; Time per epoch:  4.943985223770142 ; Loss_train:  [[0.0875506 ]
 [0.06160966]
 [0.02772395]
 [0.00937548]] ; Loss_test [[0.08493937]
 [0.06061808]
 [0.02928234]
 [0.01318808]]
training finished
91
Epoch:  91 ; Time per epoch:  4.976644277572632 ; Loss_train:  [[0.08471429]
 [0.061818  ]
 [0.02949479]
 [0.00923331]] ; Loss_test [[0.08224721]
 [0.06075447]
 [0.03083529]
 [0.01305105]]
training finished
92
Epoch:  92 ; Time per epoch:  4.97182035446167 ; Loss_train:  [[0.08459707]
 [0.06162792]
 [0.02939856]
 [0.00917243]] ; Loss_test [[0.08212657]
 [0.06058463]
 [0.03075454]
 [0.01299771]]
training finished
93
Epoch:  93 ; Time per epoch:  4.970170974731445 ; Loss_train:  [[0.08657434]
 [0.06172695]
 [0.02829905]
 [0.00912419]] ; Loss_test [[0.08396397]
 [0.06062718]
 [0.0296962 ]
 [0.01299738]]
training finished
94
Epoch:  94 ; Time per epoch:  4.959720849990845 ; Loss_train:  [[0.08443017]
 [0.06099641]
 [0.02894787]
 [0.00919219]] ; Loss_test [[0.08188511]
 [0.0598584 ]
 [0.03024321]
 [0.01304491]]
training finished
95
Epoch:  95 ; Time per epoch:  4.951748371124268 ; Loss_train:  [[0.08609054]
 [0.06265952]
 [0.0304052 ]
 [0.00878843]] ; Loss_test [[0.08355818]
 [0.06148547]
 [0.0316707 ]
 [0.01268937]]
training finished
96
Epoch:  96 ; Time per epoch:  4.961241960525513 ; Loss_train:  [[0.08568517]
 [0.06146168]
 [0.0288169 ]
 [0.00916645]] ; Loss_test [[0.08310448]
 [0.06032595]
 [0.03019492]
 [0.01305957]]
training finished
97
Epoch:  97 ; Time per epoch:  4.9490461349487305 ; Loss_train:  [[0.08677644]
 [0.06216697]
 [0.02946225]
 [0.00881561]] ; Loss_test [[0.08410719]
 [0.06096466]
 [0.03078841]
 [0.01275433]]
training finished
98
Epoch:  98 ; Time per epoch:  4.947476625442505 ; Loss_train:  [[0.08489315]
 [0.06167385]
 [0.02944669]
 [0.00880287]] ; Loss_test [[0.0823397 ]
 [0.06057387]
 [0.03083897]
 [0.01275752]]
training finished
99
Epoch:  99 ; Time per epoch:  4.962635517120361 ; Loss_train:  [[0.08875352]
 [0.06367627]
 [0.02968888]
 [0.00886688]] ; Loss_test [[0.08617875]
 [0.06270202]
 [0.03122172]
 [0.01282765]]
training finished
100
Epoch:  100 ; Time per epoch:  4.952778339385986 ; Loss_train:  [[0.08793944]
 [0.06357019]
 [0.03047128]
 [0.00873887]] ; Loss_test [[0.08545461]
 [0.06260093]
 [0.03193591]
 [0.01272202]]
training finished
101
Epoch:  101 ; Time per epoch:  4.955444097518921 ; Loss_train:  [[0.0858067 ]
 [0.06283738]
 [0.03033477]
 [0.00905246]] ; Loss_test [[0.08329944]
 [0.06171619]
 [0.03167866]
 [0.01296864]]
training finished
102
Epoch:  102 ; Time per epoch:  4.940840721130371 ; Loss_train:  [[0.08351307]
 [0.06101517]
 [0.02904514]
 [0.0092277 ]] ; Loss_test [[0.08098572]
 [0.05989807]
 [0.03038177]
 [0.01314991]]
training finished
103
Epoch:  103 ; Time per epoch:  4.92711067199707 ; Loss_train:  [[0.08692776]
 [0.06333139]
 [0.0302942 ]
 [0.00862265]] ; Loss_test [[0.08434043]
 [0.06208304]
 [0.03154844]
 [0.01263914]]
training finished
104
Epoch:  104 ; Time per epoch:  4.9389808177948 ; Loss_train:  [[0.08561916]
 [0.06160806]
 [0.02833009]
 [0.00917665]] ; Loss_test [[0.08298621]
 [0.06046975]
 [0.02983063]
 [0.01314886]]
training finished
105
Epoch:  105 ; Time per epoch:  4.956405878067017 ; Loss_train:  [[0.08479036]
 [0.06211194]
 [0.03000383]
 [0.00895779]] ; Loss_test [[0.0821457 ]
 [0.06091712]
 [0.0312926 ]
 [0.01289823]]
training finished
106
Epoch:  106 ; Time per epoch:  4.989919185638428 ; Loss_train:  [[0.08711366]
 [0.06217336]
 [0.02833205]
 [0.00889947]] ; Loss_test [[0.08444507]
 [0.06106069]
 [0.02988584]
 [0.01287965]]
training finished
107
Epoch:  107 ; Time per epoch:  4.9706711769104 ; Loss_train:  [[0.08653268]
 [0.06297829]
 [0.03047088]
 [0.00884203]] ; Loss_test [[0.08409977]
 [0.0619565 ]
 [0.03191927]
 [0.01283066]]
training finished
108
Epoch:  108 ; Time per epoch:  4.963719606399536 ; Loss_train:  [[0.09115256]
 [0.06468628]
 [0.03011088]
 [0.0088585 ]] ; Loss_test [[0.08843746]
 [0.06348347]
 [0.03163247]
 [0.01293343]]
training finished
109
Epoch:  109 ; Time per epoch:  4.9810631275177 ; Loss_train:  [[0.08799318]
 [0.06297774]
 [0.02947618]
 [0.008726  ]] ; Loss_test [[0.08528593]
 [0.06178513]
 [0.03088845]
 [0.01273282]]
training finished
110
Epoch:  110 ; Time per epoch:  4.9622743129730225 ; Loss_train:  [[0.08466396]
 [0.06131922]
 [0.0286227 ]
 [0.00895514]] ; Loss_test [[0.08211912]
 [0.06022418]
 [0.03007418]
 [0.01291997]]
training finished
111
Epoch:  111 ; Time per epoch:  4.970940351486206 ; Loss_train:  [[0.08484154]
 [0.0612523 ]
 [0.02870698]
 [0.00904033]] ; Loss_test [[0.08227327]
 [0.06019848]
 [0.03020655]
 [0.01307232]]
training finished
112
Epoch:  112 ; Time per epoch:  4.967327117919922 ; Loss_train:  [[0.08528244]
 [0.06170539]
 [0.02879285]
 [0.00867601]] ; Loss_test [[0.08273274]
 [0.06054611]
 [0.0302317 ]
 [0.01273689]]
training finished
113
Epoch:  113 ; Time per epoch:  4.962722301483154 ; Loss_train:  [[0.08790677]
 [0.06276672]
 [0.02893577]
 [0.00850405]] ; Loss_test [[0.08526044]
 [0.06160307]
 [0.03044594]
 [0.01263119]]
training finished
114
Epoch:  114 ; Time per epoch:  4.9755988121032715 ; Loss_train:  [[0.08592286]
 [0.06197563]
 [0.02866536]
 [0.00868774]] ; Loss_test [[0.0833054 ]
 [0.06072731]
 [0.03010404]
 [0.01277976]]
training finished
115
Epoch:  115 ; Time per epoch:  4.977156400680542 ; Loss_train:  [[0.09026933]
 [0.06459136]
 [0.03010051]
 [0.00848525]] ; Loss_test [[0.08761796]
 [0.06339502]
 [0.03159006]
 [0.01264314]]
training finished
116
Epoch:  116 ; Time per epoch:  4.994584560394287 ; Loss_train:  [[0.0879264 ]
 [0.06247872]
 [0.0285252 ]
 [0.00860564]] ; Loss_test [[0.0853472 ]
 [0.0613595 ]
 [0.03003584]
 [0.01276443]]
training finished
117
Epoch:  117 ; Time per epoch:  4.986083269119263 ; Loss_train:  [[0.08653971]
 [0.06224301]
 [0.02888166]
 [0.00888904]] ; Loss_test [[0.08409131]
 [0.06116554]
 [0.03040207]
 [0.01294276]]
training finished
118
Epoch:  118 ; Time per epoch:  4.959433317184448 ; Loss_train:  [[0.08819166]
 [0.06333633]
 [0.02917935]
 [0.00850236]] ; Loss_test [[0.0855948 ]
 [0.06221682]
 [0.03069648]
 [0.01261464]]
training finished
119
Epoch:  119 ; Time per epoch:  4.975784778594971 ; Loss_train:  [[0.08783246]
 [0.06260774]
 [0.0289515 ]
 [0.00859132]] ; Loss_test [[0.08538874]
 [0.0616346 ]
 [0.0305502 ]
 [0.01271242]]
training finished
120
Epoch:  120 ; Time per epoch:  5.787520408630371 ; Loss_train:  [[0.08609716]
 [0.06232512]
 [0.02959551]
 [0.00856577]] ; Loss_test [[0.08359067]
 [0.06118801]
 [0.0309889 ]
 [0.0126893 ]]
training finished
121
Epoch:  121 ; Time per epoch:  4.99041223526001 ; Loss_train:  [[0.08770265]
 [0.06274302]
 [0.02880757]
 [0.00848381]] ; Loss_test [[0.08510637]
 [0.06157304]
 [0.03029793]
 [0.01262687]]
training finished
122
Epoch:  122 ; Time per epoch:  5.019743919372559 ; Loss_train:  [[0.08664754]
 [0.0620156 ]
 [0.0289252 ]
 [0.00850324]] ; Loss_test [[0.08408704]
 [0.06087398]
 [0.03037523]
 [0.01268116]]
training finished
123
Epoch:  123 ; Time per epoch:  5.010599851608276 ; Loss_train:  [[0.08615943]
 [0.06289184]
 [0.02987606]
 [0.00834073]] ; Loss_test [[0.08358001]
 [0.06165165]
 [0.03124565]
 [0.01252233]]
training finished
124
Epoch:  124 ; Time per epoch:  4.965142250061035 ; Loss_train:  [[0.08635838]
 [0.0624169 ]
 [0.02902835]
 [0.00861896]] ; Loss_test [[0.08379369]
 [0.06125847]
 [0.03056077]
 [0.01273846]]
training finished
125
Epoch:  125 ; Time per epoch:  4.978048801422119 ; Loss_train:  [[0.09026093]
 [0.0652689 ]
 [0.0310713 ]
 [0.00826606]] ; Loss_test [[0.08764429]
 [0.06408215]
 [0.03250354]
 [0.0124473 ]]
training finished
126
Epoch:  126 ; Time per epoch:  4.968679904937744 ; Loss_train:  [[0.08498433]
 [0.06200469]
 [0.02953047]
 [0.0084614 ]] ; Loss_test [[0.08247267]
 [0.06084037]
 [0.03094021]
 [0.01262738]]
training finished
127
Epoch:  127 ; Time per epoch:  4.9912097454071045 ; Loss_train:  [[0.08581132]
 [0.06215188]
 [0.02894672]
 [0.0084329 ]] ; Loss_test [[0.08318802]
 [0.06085514]
 [0.03037301]
 [0.01259467]]
training finished
128
Epoch:  128 ; Time per epoch:  4.952798366546631 ; Loss_train:  [[0.08770198]
 [0.06257283]
 [0.02898216]
 [0.00832605]] ; Loss_test [[0.08512071]
 [0.06138116]
 [0.03043602]
 [0.01253923]]
training finished
129
Epoch:  129 ; Time per epoch:  4.973113536834717 ; Loss_train:  [[0.08668531]
 [0.06326173]
 [0.03026934]
 [0.00837442]] ; Loss_test [[0.08419177]
 [0.06212144]
 [0.03174749]
 [0.01251409]]
training finished
130
Epoch:  130 ; Time per epoch:  4.993610858917236 ; Loss_train:  [[0.08701461]
 [0.0622476 ]
 [0.02879553]
 [0.00847085]] ; Loss_test [[0.08440519]
 [0.06105835]
 [0.03027458]
 [0.01266365]]
training finished
131
Epoch:  131 ; Time per epoch:  4.991086721420288 ; Loss_train:  [[0.08687635]
 [0.06241803]
 [0.02883818]
 [0.0082916 ]] ; Loss_test [[0.08429408]
 [0.06120031]
 [0.03032869]
 [0.0125218 ]]
training finished
132
Epoch:  132 ; Time per epoch:  4.987463712692261 ; Loss_train:  [[0.08839604]
 [0.063375  ]
 [0.02964276]
 [0.00826853]] ; Loss_test [[0.0858186 ]
 [0.06222319]
 [0.0311712 ]
 [0.01248799]]
training finished
133
Epoch:  133 ; Time per epoch:  4.994744777679443 ; Loss_train:  [[0.08575938]
 [0.06155491]
 [0.02834489]
 [0.00857906]] ; Loss_test [[0.08324056]
 [0.06041629]
 [0.02993017]
 [0.01275907]]
training finished
134
Epoch:  134 ; Time per epoch:  4.980672359466553 ; Loss_train:  [[0.08735862]
 [0.06311734]
 [0.02948765]
 [0.00821795]] ; Loss_test [[0.08479679]
 [0.06193258]
 [0.03097882]
 [0.0124333 ]]
training finished
135
Epoch:  135 ; Time per epoch:  5.012290000915527 ; Loss_train:  [[0.08652045]
 [0.06221285]
 [0.02883713]
 [0.00841052]] ; Loss_test [[0.08386166]
 [0.0609087 ]
 [0.0302516 ]
 [0.01262525]]
training finished
136
Epoch:  136 ; Time per epoch:  4.9851930141448975 ; Loss_train:  [[0.08669914]
 [0.06256928]
 [0.02929041]
 [0.00831841]] ; Loss_test [[0.08415358]
 [0.06137014]
 [0.0307506 ]
 [0.01257471]]
training finished
137
Epoch:  137 ; Time per epoch:  5.011921644210815 ; Loss_train:  [[0.08827474]
 [0.06406739]
 [0.03030544]
 [0.00817544]] ; Loss_test [[0.08570936]
 [0.0628538 ]
 [0.03177323]
 [0.01241418]]
training finished
138
Epoch:  138 ; Time per epoch:  4.97054648399353 ; Loss_train:  [[0.08697008]
 [0.06263763]
 [0.02980837]
 [0.00837839]] ; Loss_test [[0.08439013]
 [0.06144633]
 [0.03127363]
 [0.01259695]]
training finished
139
Epoch:  139 ; Time per epoch:  4.9625773429870605 ; Loss_train:  [[0.08512203]
 [0.06219105]
 [0.02975249]
 [0.00863173]] ; Loss_test [[0.08256932]
 [0.0609742 ]
 [0.03111755]
 [0.01277543]]
training finished
140
Epoch:  140 ; Time per epoch:  4.977343559265137 ; Loss_train:  [[0.08746307]
 [0.06309343]
 [0.02952319]
 [0.00824991]] ; Loss_test [[0.08487006]
 [0.06189434]
 [0.03103571]
 [0.01250044]]
training finished
141
Epoch:  141 ; Time per epoch:  4.975183725357056 ; Loss_train:  [[0.08838198]
 [0.06336654]
 [0.02929841]
 [0.00821478]] ; Loss_test [[0.08575908]
 [0.06212225]
 [0.03084044]
 [0.01247557]]
training finished
142
Epoch:  142 ; Time per epoch:  4.998554706573486 ; Loss_train:  [[0.08614984]
 [0.06213493]
 [0.02930087]
 [0.0083685 ]] ; Loss_test [[0.08365136]
 [0.06100635]
 [0.03075821]
 [0.01262994]]
training finished
143
Epoch:  143 ; Time per epoch:  4.96181058883667 ; Loss_train:  [[0.08633409]
 [0.06251919]
 [0.02931468]
 [0.00834424]] ; Loss_test [[0.08378022]
 [0.0613328 ]
 [0.03089143]
 [0.01259108]]
training finished
144
Epoch:  144 ; Time per epoch:  4.970267295837402 ; Loss_train:  [[0.0887789 ]
 [0.06397489]
 [0.03024439]
 [0.00806644]] ; Loss_test [[0.08615314]
 [0.06275552]
 [0.03174578]
 [0.01234163]]
training finished
145
Epoch:  145 ; Time per epoch:  4.983856201171875 ; Loss_train:  [[0.0877445 ]
 [0.06268234]
 [0.02876854]
 [0.00829784]] ; Loss_test [[0.08516905]
 [0.06149892]
 [0.03037127]
 [0.01255534]]
training finished
146
Epoch:  146 ; Time per epoch:  5.002230882644653 ; Loss_train:  [[0.08647161]
 [0.06293096]
 [0.02992836]
 [0.00826145]] ; Loss_test [[0.08389357]
 [0.06171258]
 [0.03139764]
 [0.01250432]]
training finished
147
Epoch:  147 ; Time per epoch:  4.980152606964111 ; Loss_train:  [[0.08573233]
 [0.06189432]
 [0.02904315]
 [0.00866785]] ; Loss_test [[0.08323076]
 [0.06076865]
 [0.03057447]
 [0.01288034]]
training finished
148
Epoch:  148 ; Time per epoch:  4.97593092918396 ; Loss_train:  [[0.08581565]
 [0.06134259]
 [0.02786098]
 [0.00875781]] ; Loss_test [[0.08326331]
 [0.06026838]
 [0.02952943]
 [0.01299564]]
training finished
149
Epoch:  149 ; Time per epoch:  4.9862589836120605 ; Loss_train:  [[0.08586873]
 [0.06249683]
 [0.02987425]
 [0.00830751]] ; Loss_test [[0.08333869]
 [0.06129118]
 [0.03132404]
 [0.01259122]]
training finished
150
Epoch:  150 ; Time per epoch:  4.990157604217529 ; Loss_train:  [[0.08768364]
 [0.0636661 ]
 [0.03020037]
 [0.00804972]] ; Loss_test [[0.08511288]
 [0.06249164]
 [0.03168948]
 [0.01235734]]
training finished
151
Epoch:  151 ; Time per epoch:  5.026204824447632 ; Loss_train:  [[0.0864872 ]
 [0.06257278]
 [0.02918465]
 [0.00828968]] ; Loss_test [[0.08391544]
 [0.0613525 ]
 [0.0306896 ]
 [0.0125536 ]]
training finished
152
Epoch:  152 ; Time per epoch:  4.996808290481567 ; Loss_train:  [[0.08698992]
 [0.06344187]
 [0.03019852]
 [0.00812149]] ; Loss_test [[0.08445245]
 [0.06218042]
 [0.03161963]
 [0.012402  ]]
training finished
153
Epoch:  153 ; Time per epoch:  5.0436177253723145 ; Loss_train:  [[0.08631115]
 [0.06235985]
 [0.02921012]
 [0.00826426]] ; Loss_test [[0.08373404]
 [0.06111125]
 [0.03066878]
 [0.01253658]]
training finished
154
Epoch:  154 ; Time per epoch:  5.000092029571533 ; Loss_train:  [[0.08608651]
 [0.06219161]
 [0.02887342]
 [0.00840582]] ; Loss_test [[0.08354473]
 [0.06098802]
 [0.03041341]
 [0.0126922 ]]
training finished
155
Epoch:  155 ; Time per epoch:  4.9651429653167725 ; Loss_train:  [[0.08705738]
 [0.06320358]
 [0.0298711 ]
 [0.00809252]] ; Loss_test [[0.08449252]
 [0.06194767]
 [0.03132867]
 [0.01239796]]
training finished
156
Epoch:  156 ; Time per epoch:  4.98431134223938 ; Loss_train:  [[0.08669177]
 [0.06285972]
 [0.02968734]
 [0.00817512]] ; Loss_test [[0.08410569]
 [0.06161217]
 [0.03114988]
 [0.0124868 ]]
training finished
157
Epoch:  157 ; Time per epoch:  4.993298530578613 ; Loss_train:  [[0.08603843]
 [0.06243674]
 [0.02941814]
 [0.00826237]] ; Loss_test [[0.08349043]
 [0.06119934]
 [0.03087905]
 [0.01256496]]
training finished
158
Epoch:  158 ; Time per epoch:  4.993783950805664 ; Loss_train:  [[0.08849097]
 [0.06429411]
 [0.03067521]
 [0.00797532]] ; Loss_test [[0.08587281]
 [0.06304391]
 [0.03211739]
 [0.0123186 ]]
training finished
159
Epoch:  159 ; Time per epoch:  4.956708192825317 ; Loss_train:  [[0.08691748]
 [0.06282061]
 [0.02914949]
 [0.00828266]] ; Loss_test [[0.08437455]
 [0.06161342]
 [0.03068785]
 [0.01261167]]
training finished
160
Epoch:  160 ; Time per epoch:  4.985541105270386 ; Loss_train:  [[0.08661485]
 [0.06278067]
 [0.02925315]
 [0.00831775]] ; Loss_test [[0.08408649]
 [0.0615791 ]
 [0.0307325 ]
 [0.01261138]]
training finished
161
Epoch:  161 ; Time per epoch:  4.988892555236816 ; Loss_train:  [[0.08599976]
 [0.06238401]
 [0.02930357]
 [0.00833875]] ; Loss_test [[0.0834701 ]
 [0.06115108]
 [0.03074494]
 [0.01261044]]
training finished
162
Epoch:  162 ; Time per epoch:  4.985711097717285 ; Loss_train:  [[0.08762998]
 [0.06366947]
 [0.0302942 ]
 [0.0081434 ]] ; Loss_test [[0.08509425]
 [0.06243269]
 [0.03170145]
 [0.01246622]]
training finished
163
Epoch:  163 ; Time per epoch:  4.989213705062866 ; Loss_train:  [[0.0873325 ]
 [0.06326792]
 [0.02986122]
 [0.00816464]] ; Loss_test [[0.08480594]
 [0.06207587]
 [0.03134344]
 [0.01249573]]
training finished
164
Epoch:  164 ; Time per epoch:  4.978402614593506 ; Loss_train:  [[0.0856705 ]
 [0.06211506]
 [0.02922988]
 [0.00827727]] ; Loss_test [[0.08314624]
 [0.0608789 ]
 [0.03065269]
 [0.01260037]]
training finished
165
Epoch:  165 ; Time per epoch:  4.993206024169922 ; Loss_train:  [[0.08912667]
 [0.06427544]
 [0.03022066]
 [0.00799141]] ; Loss_test [[0.08647531]
 [0.06298006]
 [0.03166892]
 [0.01234345]]
training finished
166
Epoch:  166 ; Time per epoch:  5.006281852722168 ; Loss_train:  [[0.08828262]
 [0.06396835]
 [0.03036365]
 [0.00809146]] ; Loss_test [[0.08570798]
 [0.06273247]
 [0.03184231]
 [0.0124339 ]]
training finished
167
Epoch:  167 ; Time per epoch:  4.978273868560791 ; Loss_train:  [[0.0871228 ]
 [0.06325029]
 [0.03005065]
 [0.00810792]] ; Loss_test [[0.08455553]
 [0.06200615]
 [0.03147844]
 [0.01244461]]
training finished
168
Epoch:  168 ; Time per epoch:  4.98967719078064 ; Loss_train:  [[0.0861676 ]
 [0.06247592]
 [0.0294704 ]
 [0.00845526]] ; Loss_test [[0.0836409 ]
 [0.06126925]
 [0.03093759]
 [0.01276766]]
training finished
169
Epoch:  169 ; Time per epoch:  4.989620208740234 ; Loss_train:  [[0.08709832]
 [0.0629447 ]
 [0.0294199 ]
 [0.00820696]] ; Loss_test [[0.08450346]
 [0.06170597]
 [0.03091938]
 [0.01252284]]
training finished
170
Epoch:  170 ; Time per epoch:  4.971888065338135 ; Loss_train:  [[0.08661531]
 [0.06286473]
 [0.02956177]
 [0.00822122]] ; Loss_test [[0.08404968]
 [0.06162993]
 [0.03105609]
 [0.01254254]]
training finished
171
Epoch:  171 ; Time per epoch:  4.958259344100952 ; Loss_train:  [[0.0857674 ]
 [0.06232652]
 [0.02916709]
 [0.00841466]] ; Loss_test [[0.08321224]
 [0.06109212]
 [0.03066823]
 [0.01272486]]
training finished
172
Epoch:  172 ; Time per epoch:  4.985273599624634 ; Loss_train:  [[0.08735412]
 [0.06294227]
 [0.0294669 ]
 [0.00812011]] ; Loss_test [[0.08477812]
 [0.06170323]
 [0.03093662]
 [0.0124985 ]]
training finished
173
Epoch:  173 ; Time per epoch:  4.955974578857422 ; Loss_train:  [[0.08923227]
 [0.06440063]
 [0.03037893]
 [0.00805034]] ; Loss_test [[0.08663505]
 [0.06316077]
 [0.03186549]
 [0.01245326]]
training finished
174
Epoch:  174 ; Time per epoch:  4.969546556472778 ; Loss_train:  [[0.08638817]
 [0.06289167]
 [0.02981893]
 [0.00815362]] ; Loss_test [[0.08380008]
 [0.06160674]
 [0.03124846]
 [0.0125337 ]]
training finished
175
Epoch:  175 ; Time per epoch:  4.972009658813477 ; Loss_train:  [[0.08717115]
 [0.06325345]
 [0.02994934]
 [0.00805669]] ; Loss_test [[0.0846025 ]
 [0.06199272]
 [0.03139106]
 [0.0124286 ]]
training finished
176
Epoch:  176 ; Time per epoch:  4.967697620391846 ; Loss_train:  [[0.08824571]
 [0.06435525]
 [0.03086319]
 [0.00791931]] ; Loss_test [[0.08568467]
 [0.06307804]
 [0.03227415]
 [0.01233682]]
training finished
177
Epoch:  177 ; Time per epoch:  4.98202657699585 ; Loss_train:  [[0.0888935 ]
 [0.06449914]
 [0.03062572]
 [0.00791976]] ; Loss_test [[0.08628687]
 [0.06322203]
 [0.03206524]
 [0.01233032]]
training finished
178
Epoch:  178 ; Time per epoch:  4.983537673950195 ; Loss_train:  [[0.08519486]
 [0.06208899]
 [0.02930407]
 [0.00837953]] ; Loss_test [[0.08271783]
 [0.0608956 ]
 [0.0307659 ]
 [0.01270854]]
training finished
179
Epoch:  179 ; Time per epoch:  4.968890428543091 ; Loss_train:  [[0.08607768]
 [0.06239118]
 [0.02934564]
 [0.00826624]] ; Loss_test [[0.08355319]
 [0.06120557]
 [0.03082689]
 [0.01263097]]
training finished
180
Epoch:  180 ; Time per epoch:  4.958691835403442 ; Loss_train:  [[0.08792818]
 [0.06365505]
 [0.03008361]
 [0.00795905]] ; Loss_test [[0.08534449]
 [0.06244031]
 [0.03157221]
 [0.01236967]]
training finished
181
Epoch:  181 ; Time per epoch:  4.981564521789551 ; Loss_train:  [[0.0871696 ]
 [0.06317911]
 [0.02970531]
 [0.0080871 ]] ; Loss_test [[0.08463077]
 [0.06195917]
 [0.03121291]
 [0.0124801 ]]
training finished
182
Epoch:  182 ; Time per epoch:  4.963914632797241 ; Loss_train:  [[0.08670942]
 [0.06299113]
 [0.02988487]
 [0.00810103]] ; Loss_test [[0.08418117]
 [0.06178081]
 [0.03135776]
 [0.01247712]]
training finished
183
Epoch:  183 ; Time per epoch:  4.9512646198272705 ; Loss_train:  [[0.08831179]
 [0.06335427]
 [0.02923727]
 [0.00801638]] ; Loss_test [[0.08575846]
 [0.06213585]
 [0.03077761]
 [0.01245778]]
training finished
184
Epoch:  184 ; Time per epoch:  5.776726484298706 ; Loss_train:  [[0.08664914]
 [0.06249906]
 [0.02903573]
 [0.00816376]] ; Loss_test [[0.0840922 ]
 [0.06127459]
 [0.03055893]
 [0.01254746]]
training finished
185
Epoch:  185 ; Time per epoch:  4.966019153594971 ; Loss_train:  [[0.08790587]
 [0.06368754]
 [0.03015294]
 [0.00799583]] ; Loss_test [[0.08536498]
 [0.06247097]
 [0.03161996]
 [0.01239988]]
training finished
186
Epoch:  186 ; Time per epoch:  4.97494912147522 ; Loss_train:  [[0.08752946]
 [0.06311216]
 [0.02952546]
 [0.00806947]] ; Loss_test [[0.08498953]
 [0.06190248]
 [0.0310293 ]
 [0.01247617]]
training finished
187
Epoch:  187 ; Time per epoch:  4.955615520477295 ; Loss_train:  [[0.08721007]
 [0.06326975]
 [0.02992145]
 [0.00807986]] ; Loss_test [[0.08470129]
 [0.06205579]
 [0.03140907]
 [0.01247922]]
training finished
188
Epoch:  188 ; Time per epoch:  4.982900381088257 ; Loss_train:  [[0.08743726]
 [0.06333634]
 [0.02988564]
 [0.00797387]] ; Loss_test [[0.08488429]
 [0.0620968 ]
 [0.03134941]
 [0.01238291]]
training finished
189
Epoch:  189 ; Time per epoch:  4.968899250030518 ; Loss_train:  [[0.08659685]
 [0.06304239]
 [0.02992902]
 [0.00809289]] ; Loss_test [[0.08408333]
 [0.06183027]
 [0.03141305]
 [0.01249591]]
training finished
190
Epoch:  190 ; Time per epoch:  4.97136116027832 ; Loss_train:  [[0.08797982]
 [0.06338687]
 [0.02963955]
 [0.00803411]] ; Loss_test [[0.08541331]
 [0.06217286]
 [0.03116279]
 [0.0124533 ]]
training finished
191
Epoch:  191 ; Time per epoch:  4.975682973861694 ; Loss_train:  [[0.08707459]
 [0.06294695]
 [0.02946764]
 [0.00806285]] ; Loss_test [[0.08452896]
 [0.06171499]
 [0.03095502]
 [0.01246274]]
training finished
192
Epoch:  192 ; Time per epoch:  4.976988315582275 ; Loss_train:  [[0.08703192]
 [0.06277262]
 [0.0291544 ]
 [0.00824096]] ; Loss_test [[0.08451197]
 [0.06158913]
 [0.0307286 ]
 [0.01262138]]
training finished
193
Epoch:  193 ; Time per epoch:  4.99136757850647 ; Loss_train:  [[0.08701102]
 [0.06329037]
 [0.03007641]
 [0.00800699]] ; Loss_test [[0.08447463]
 [0.06205818]
 [0.03155432]
 [0.01240051]]
training finished
194
Epoch:  194 ; Time per epoch:  4.9529709815979 ; Loss_train:  [[0.08737813]
 [0.06308156]
 [0.02961292]
 [0.00801873]] ; Loss_test [[0.08485005]
 [0.06184712]
 [0.03111282]
 [0.01244126]]
training finished
195
Epoch:  195 ; Time per epoch:  4.9692089557647705 ; Loss_train:  [[0.08727776]
 [0.06292734]
 [0.02930126]
 [0.00810885]] ; Loss_test [[0.08474457]
 [0.06169439]
 [0.03087533]
 [0.01253213]]
training finished
196
Epoch:  196 ; Time per epoch:  4.970200300216675 ; Loss_train:  [[0.0871967 ]
 [0.0629862 ]
 [0.02954947]
 [0.00809396]] ; Loss_test [[0.08467665]
 [0.06177746]
 [0.03108803]
 [0.01250204]]
training finished
197
Epoch:  197 ; Time per epoch:  4.968443393707275 ; Loss_train:  [[0.08725095]
 [0.06313081]
 [0.02969916]
 [0.00803012]] ; Loss_test [[0.08469571]
 [0.06189553]
 [0.03122425]
 [0.01242759]]
training finished
198
Epoch:  198 ; Time per epoch:  4.98497462272644 ; Loss_train:  [[0.08724593]
 [0.06303009]
 [0.02951673]
 [0.0080389 ]] ; Loss_test [[0.08471754]
 [0.06181466]
 [0.03107284]
 [0.01246271]]
training finished
199
Epoch:  199 ; Time per epoch:  4.966691255569458 ; Loss_train:  [[0.08743583]
 [0.06317841]
 [0.02955369]
 [0.00807286]] ; Loss_test [[0.0848941 ]
 [0.06193889]
 [0.03108532]
 [0.01249236]]
training finished
200
Epoch:  200 ; Time per epoch:  4.981079578399658 ; Loss_train:  [[0.08761693]
 [0.06307738]
 [0.02934136]
 [0.00806728]] ; Loss_test [[0.08508209]
 [0.06187398]
 [0.03092076]
 [0.01248261]]
training finished
201
Epoch:  201 ; Time per epoch:  4.966577053070068 ; Loss_train:  [[0.08793515]
 [0.06368693]
 [0.03022061]
 [0.00794778]] ; Loss_test [[0.0854035 ]
 [0.06247651]
 [0.03173545]
 [0.01237928]]
training finished
202
Epoch:  202 ; Time per epoch:  4.969089984893799 ; Loss_train:  [[0.08674101]
 [0.06274077]
 [0.02944979]
 [0.00813528]] ; Loss_test [[0.08422377]
 [0.06153131]
 [0.03096751]
 [0.01254007]]
training finished
203
Epoch:  203 ; Time per epoch:  4.974369287490845 ; Loss_train:  [[0.08751459]
 [0.06320563]
 [0.02964889]
 [0.00805588]] ; Loss_test [[0.08501854]
 [0.06201888]
 [0.03120071]
 [0.01247876]]
training finished
204
Epoch:  204 ; Time per epoch:  4.967089891433716 ; Loss_train:  [[0.08801825]
 [0.06366409]
 [0.02991741]
 [0.00804069]] ; Loss_test [[0.08551422]
 [0.062454  ]
 [0.03145057]
 [0.01246772]]
training finished
205
Epoch:  205 ; Time per epoch:  4.958848476409912 ; Loss_train:  [[0.08770648]
 [0.06327307]
 [0.02935577]
 [0.00808062]] ; Loss_test [[0.08516517]
 [0.06205597]
 [0.03093493]
 [0.01251254]]
training finished
206
Epoch:  206 ; Time per epoch:  4.977655410766602 ; Loss_train:  [[0.08852965]
 [0.06365705]
 [0.02955554]
 [0.00806993]] ; Loss_test [[0.08597285]
 [0.062443  ]
 [0.03111498]
 [0.01250145]]
training finished
207
Epoch:  207 ; Time per epoch:  4.975930690765381 ; Loss_train:  [[0.08641869]
 [0.06290012]
 [0.02970722]
 [0.00804973]] ; Loss_test [[0.08390597]
 [0.06163816]
 [0.03115991]
 [0.01245863]]
training finished
208
Epoch:  208 ; Time per epoch:  4.978206157684326 ; Loss_train:  [[0.08803948]
 [0.06366586]
 [0.02982837]
 [0.0080049 ]] ; Loss_test [[0.08550841]
 [0.06244448]
 [0.03136959]
 [0.01244463]]
training finished
209
Epoch:  209 ; Time per epoch:  4.993786811828613 ; Loss_train:  [[0.08726782]
 [0.06304876]
 [0.02936361]
 [0.00815308]] ; Loss_test [[0.08474178]
 [0.06184665]
 [0.03092083]
 [0.01256635]]
training finished
210
Epoch:  210 ; Time per epoch:  5.76138973236084 ; Loss_train:  [[0.08719971]
 [0.06337278]
 [0.02987471]
 [0.00804496]] ; Loss_test [[0.08466504]
 [0.06214105]
 [0.03139696]
 [0.01246736]]
training finished
211
Epoch:  211 ; Time per epoch:  5.003048658370972 ; Loss_train:  [[0.08743707]
 [0.063241  ]
 [0.02953777]
 [0.00808847]] ; Loss_test [[0.08488725]
 [0.06200754]
 [0.03109255]
 [0.01251512]]
training finished
212
Epoch:  212 ; Time per epoch:  4.968393564224243 ; Loss_train:  [[0.08715156]
 [0.0631399 ]
 [0.02966492]
 [0.00801666]] ; Loss_test [[0.08461851]
 [0.06191195]
 [0.03119162]
 [0.01244848]]
training finished
213
Epoch:  213 ; Time per epoch:  4.974427223205566 ; Loss_train:  [[0.08759806]
 [0.06337298]
 [0.02976228]
 [0.00799549]] ; Loss_test [[0.08506506]
 [0.0621428 ]
 [0.03129329]
 [0.0124369 ]]
training finished
214
Epoch:  214 ; Time per epoch:  4.953656196594238 ; Loss_train:  [[0.08754839]
 [0.06334565]
 [0.0297453 ]
 [0.00802744]] ; Loss_test [[0.08502559]
 [0.06213167]
 [0.0312723 ]
 [0.01246396]]
training finished
215
Epoch:  215 ; Time per epoch:  4.9472410678863525 ; Loss_train:  [[0.0875124 ]
 [0.06304949]
 [0.0293476 ]
 [0.00807622]] ; Loss_test [[0.08498605]
 [0.06184204]
 [0.0309073 ]
 [0.01251572]]
training finished
216
Epoch:  216 ; Time per epoch:  4.973950624465942 ; Loss_train:  [[0.08729125]
 [0.06317851]
 [0.02974343]
 [0.00799018]] ; Loss_test [[0.08476664]
 [0.0619567 ]
 [0.03126332]
 [0.01242731]]
training finished
217
Epoch:  217 ; Time per epoch:  4.96156907081604 ; Loss_train:  [[0.08688449]
 [0.06294413]
 [0.02964146]
 [0.00814688]] ; Loss_test [[0.08439363]
 [0.0617635 ]
 [0.03117724]
 [0.01256924]]
training finished
218
Epoch:  218 ; Time per epoch:  4.966870546340942 ; Loss_train:  [[0.08783129]
 [0.06348365]
 [0.02978363]
 [0.00794363]] ; Loss_test [[0.08529237]
 [0.06225926]
 [0.03131527]
 [0.01241036]]
training finished
219
Epoch:  219 ; Time per epoch:  4.99733304977417 ; Loss_train:  [[0.08754539]
 [0.0632244 ]
 [0.0296413 ]
 [0.00807281]] ; Loss_test [[0.08502854]
 [0.06202722]
 [0.03117524]
 [0.01250762]]
training finished
220
Epoch:  220 ; Time per epoch:  4.992555379867554 ; Loss_train:  [[0.08744026]
 [0.06321684]
 [0.02966849]
 [0.00799968]] ; Loss_test [[0.08492484]
 [0.0620036 ]
 [0.03118069]
 [0.01245331]]
training finished
221
Epoch:  221 ; Time per epoch:  4.979961633682251 ; Loss_train:  [[0.08743415]
 [0.06310956]
 [0.02953236]
 [0.00804919]] ; Loss_test [[0.0849136 ]
 [0.06189398]
 [0.03105659]
 [0.01250076]]
training finished
222
Epoch:  222 ; Time per epoch:  4.9614598751068115 ; Loss_train:  [[0.08719053]
 [0.06294702]
 [0.02936186]
 [0.00807336]] ; Loss_test [[0.08466568]
 [0.06172729]
 [0.03090022]
 [0.01251578]]
training finished
223
Epoch:  223 ; Time per epoch:  4.958889722824097 ; Loss_train:  [[0.08733772]
 [0.06316895]
 [0.0298323 ]
 [0.00805789]] ; Loss_test [[0.08481123]
 [0.06196136]
 [0.03134305]
 [0.01249273]]
training finished
224
Epoch:  224 ; Time per epoch:  4.9628119468688965 ; Loss_train:  [[0.08746978]
 [0.06320981]
 [0.02964739]
 [0.00802848]] ; Loss_test [[0.08493111]
 [0.0619756 ]
 [0.03116941]
 [0.01248062]]
training finished
225
Epoch:  225 ; Time per epoch:  4.981428384780884 ; Loss_train:  [[0.0876044 ]
 [0.06316562]
 [0.02950296]
 [0.00803397]] ; Loss_test [[0.08506034]
 [0.06193042]
 [0.03103487]
 [0.01248228]]
training finished
226
Epoch:  226 ; Time per epoch:  4.974074125289917 ; Loss_train:  [[0.08686279]
 [0.06281577]
 [0.02952898]
 [0.00810233]] ; Loss_test [[0.08435603]
 [0.06161124]
 [0.03106313]
 [0.01254199]]
training finished
227
Epoch:  227 ; Time per epoch:  4.957356929779053 ; Loss_train:  [[0.0878619 ]
 [0.06358545]
 [0.03002844]
 [0.00797426]] ; Loss_test [[0.08533125]
 [0.06238189]
 [0.03154902]
 [0.01243458]]
training finished
228
Epoch:  228 ; Time per epoch:  4.981236696243286 ; Loss_train:  [[0.08753241]
 [0.06360553]
 [0.03029016]
 [0.00789445]] ; Loss_test [[0.08499548]
 [0.06236379]
 [0.03177365]
 [0.01235627]]
training finished
229
Epoch:  229 ; Time per epoch:  4.952550172805786 ; Loss_train:  [[0.08720969]
 [0.06315486]
 [0.02964013]
 [0.00805147]] ; Loss_test [[0.08467969]
 [0.06193044]
 [0.0311776 ]
 [0.01249952]]
training finished
230
Epoch:  230 ; Time per epoch:  4.974047899246216 ; Loss_train:  [[0.08715844]
 [0.06313158]
 [0.02979563]
 [0.00798937]] ; Loss_test [[0.08462864]
 [0.06191127]
 [0.03129694]
 [0.01244484]]
training finished
231
Epoch:  231 ; Time per epoch:  4.975994110107422 ; Loss_train:  [[0.08747878]
 [0.06326601]
 [0.02969318]
 [0.00804112]] ; Loss_test [[0.08494183]
 [0.06203119]
 [0.03122786]
 [0.01249565]]
training finished
232
Epoch:  232 ; Time per epoch:  4.952486515045166 ; Loss_train:  [[0.08712286]
 [0.06316651]
 [0.02988031]
 [0.00793951]] ; Loss_test [[0.08459804]
 [0.06194519]
 [0.03138352]
 [0.01240082]]
training finished
233
Epoch:  233 ; Time per epoch:  4.97943639755249 ; Loss_train:  [[0.08743098]
 [0.06298517]
 [0.02929972]
 [0.00811166]] ; Loss_test [[0.08492099]
 [0.06178897]
 [0.03088509]
 [0.01256109]]
training finished
234
Epoch:  234 ; Time per epoch:  4.980978488922119 ; Loss_train:  [[0.08745917]
 [0.06291892]
 [0.0292059 ]
 [0.00810105]] ; Loss_test [[0.08492159]
 [0.06170778]
 [0.03076507]
 [0.01255568]]
training finished
235
Epoch:  235 ; Time per epoch:  4.99613618850708 ; Loss_train:  [[0.0873629 ]
 [0.06338238]
 [0.03001172]
 [0.00795453]] ; Loss_test [[0.0848602 ]
 [0.06217034]
 [0.03153238]
 [0.01241823]]
training finished
236
Epoch:  236 ; Time per epoch:  4.951235055923462 ; Loss_train:  [[0.08704466]
 [0.06277634]
 [0.02924292]
 [0.00808688]] ; Loss_test [[0.08452719]
 [0.06157527]
 [0.03080524]
 [0.01255511]]
training finished
237
Epoch:  237 ; Time per epoch:  4.965123891830444 ; Loss_train:  [[0.08780076]
 [0.06355949]
 [0.03008238]
 [0.00797425]] ; Loss_test [[0.08527241]
 [0.06233886]
 [0.03159455]
 [0.01244324]]
training finished
238
Epoch:  238 ; Time per epoch:  4.975614547729492 ; Loss_train:  [[0.08746232]
 [0.06332763]
 [0.02995617]
 [0.00793398]] ; Loss_test [[0.08492193]
 [0.06208917]
 [0.03146882]
 [0.01239978]]
training finished
239
Epoch:  239 ; Time per epoch:  4.983093976974487 ; Loss_train:  [[0.08716234]
 [0.06321308]
 [0.02990157]
 [0.00801523]] ; Loss_test [[0.08463486]
 [0.06198416]
 [0.0314092 ]
 [0.01247686]]
training finished
240
Epoch:  240 ; Time per epoch:  5.006211757659912 ; Loss_train:  [[0.08738961]
 [0.06330356]
 [0.02991356]
 [0.00799639]] ; Loss_test [[0.08485576]
 [0.06207358]
 [0.03142851]
 [0.01246027]]
training finished
241
Epoch:  241 ; Time per epoch:  5.004035472869873 ; Loss_train:  [[0.08747582]
 [0.06331617]
 [0.02982496]
 [0.00802974]] ; Loss_test [[0.08494539]
 [0.06210018]
 [0.03136154]
 [0.01249431]]
training finished
242
Epoch:  242 ; Time per epoch:  5.041693925857544 ; Loss_train:  [[0.08738966]
 [0.06320231]
 [0.02970023]
 [0.0080123 ]] ; Loss_test [[0.08485044]
 [0.06197508]
 [0.03122753]
 [0.01247831]]
training finished
243
Epoch:  243 ; Time per epoch:  4.996385097503662 ; Loss_train:  [[0.08738169]
 [0.06313961]
 [0.02965379]
 [0.00804021]] ; Loss_test [[0.0848516 ]
 [0.06192772]
 [0.03119993]
 [0.0125064 ]]
training finished
244
Epoch:  244 ; Time per epoch:  4.960240364074707 ; Loss_train:  [[0.08751776]
 [0.06331577]
 [0.02980662]
 [0.00800434]] ; Loss_test [[0.08497628]
 [0.06208346]
 [0.03133697]
 [0.01246519]]
training finished
245
Epoch:  245 ; Time per epoch:  4.968339204788208 ; Loss_train:  [[0.08737598]
 [0.06323726]
 [0.02985156]
 [0.00797403]] ; Loss_test [[0.08483472]
 [0.06200187]
 [0.03136828]
 [0.01244441]]
training finished
246
Epoch:  246 ; Time per epoch:  4.981823682785034 ; Loss_train:  [[0.08721983]
 [0.06295702]
 [0.02950202]
 [0.0080188 ]] ; Loss_test [[0.08468061]
 [0.06173233]
 [0.03103599]
 [0.01249102]]
training finished
247
Epoch:  247 ; Time per epoch:  4.981852293014526 ; Loss_train:  [[0.0875893 ]
 [0.06342804]
 [0.03000505]
 [0.00798204]] ; Loss_test [[0.08506801]
 [0.06220681]
 [0.03150856]
 [0.01244726]]
training finished
248
Epoch:  248 ; Time per epoch:  4.949212551116943 ; Loss_train:  [[0.08723877]
 [0.06310017]
 [0.02967553]
 [0.00799801]] ; Loss_test [[0.08470867]
 [0.0618669 ]
 [0.0311961 ]
 [0.01246654]]
training finished
249
Epoch:  249 ; Time per epoch:  4.970385313034058 ; Loss_train:  [[0.08758701]
 [0.06330314]
 [0.02977287]
 [0.0079918 ]] ; Loss_test [[0.0850509 ]
 [0.0620759 ]
 [0.03129708]
 [0.01245955]]
training finished
250
Epoch:  250 ; Time per epoch:  4.968482732772827 ; Loss_train:  [[0.08751138]
 [0.06335897]
 [0.02989596]
 [0.00799152]] ; Loss_test [[0.08497947]
 [0.06213522]
 [0.03141198]
 [0.01245523]]
training finished
251
Epoch:  251 ; Time per epoch:  4.9674389362335205 ; Loss_train:  [[0.08755344]
 [0.06339331]
 [0.02981941]
 [0.0079987 ]] ; Loss_test [[0.08502215]
 [0.06217258]
 [0.03135297]
 [0.01245922]]
training finished
252
Epoch:  252 ; Time per epoch:  4.973236560821533 ; Loss_train:  [[0.08712909]
 [0.06326369]
 [0.03001148]
 [0.00798099]] ; Loss_test [[0.08460424]
 [0.06202755]
 [0.03150194]
 [0.01244246]]
training finished
253
Epoch:  253 ; Time per epoch:  4.9601616859436035 ; Loss_train:  [[0.08748899]
 [0.06324261]
 [0.02974724]
 [0.00799337]] ; Loss_test [[0.08495846]
 [0.06201393]
 [0.03126158]
 [0.01246243]]
training finished
254
Epoch:  254 ; Time per epoch:  4.977834939956665 ; Loss_train:  [[0.08721598]
 [0.0631185 ]
 [0.0296882 ]
 [0.00802759]] ; Loss_test [[0.08469031]
 [0.06189789]
 [0.03121925]
 [0.01249171]]
training finished
255
Epoch:  255 ; Time per epoch:  4.978394985198975 ; Loss_train:  [[0.08743467]
 [0.06325238]
 [0.02978284]
 [0.00797407]] ; Loss_test [[0.08489582]
 [0.06202447]
 [0.0313039 ]
 [0.01244839]]
training finished
256
Epoch:  256 ; Time per epoch:  4.969740152359009 ; Loss_train:  [[0.08748546]
 [0.06311119]
 [0.0295245 ]
 [0.00804259]] ; Loss_test [[0.08495262]
 [0.06189505]
 [0.03106849]
 [0.01250653]]
training finished
257
Epoch:  257 ; Time per epoch:  4.987738847732544 ; Loss_train:  [[0.08742647]
 [0.06312821]
 [0.0295116 ]
 [0.00802751]] ; Loss_test [[0.08489549]
 [0.06190103]
 [0.03105765]
 [0.01249613]]
training finished
258
Epoch:  258 ; Time per epoch:  4.991432189941406 ; Loss_train:  [[0.08725148]
 [0.06313539]
 [0.02970199]
 [0.00801377]] ; Loss_test [[0.08471701]
 [0.06190626]
 [0.03122894]
 [0.01248059]]
training finished
259
Epoch:  259 ; Time per epoch:  4.962784290313721 ; Loss_train:  [[0.08740564]
 [0.06329446]
 [0.02988579]
 [0.00802687]] ; Loss_test [[0.08488252]
 [0.06208956]
 [0.0314121 ]
 [0.0124857 ]]
training finished
260
Epoch:  260 ; Time per epoch:  4.9708638191223145 ; Loss_train:  [[0.08763009]
 [0.0633538 ]
 [0.02984489]
 [0.00798422]] ; Loss_test [[0.08509727]
 [0.0621359 ]
 [0.03137324]
 [0.01245887]]
training finished
261
Epoch:  261 ; Time per epoch:  4.976341247558594 ; Loss_train:  [[0.08743379]
 [0.06323336]
 [0.02975967]
 [0.00800524]] ; Loss_test [[0.08489857]
 [0.06201349]
 [0.03127834]
 [0.01247382]]
training finished
262
Epoch:  262 ; Time per epoch:  4.957126617431641 ; Loss_train:  [[0.08737604]
 [0.06321313]
 [0.02980473]
 [0.0080066 ]] ; Loss_test [[0.08484516]
 [0.06199748]
 [0.03132909]
 [0.0124647 ]]
training finished
263
Epoch:  263 ; Time per epoch:  4.999030351638794 ; Loss_train:  [[0.08745895]
 [0.06324217]
 [0.02975234]
 [0.00799229]] ; Loss_test [[0.08492309]
 [0.06202288]
 [0.03128621]
 [0.01245709]]
training finished
264
Epoch:  264 ; Time per epoch:  4.952647924423218 ; Loss_train:  [[0.08755054]
 [0.06343796]
 [0.02991075]
 [0.00798484]] ; Loss_test [[0.08501269]
 [0.06221785]
 [0.03145203]
 [0.01244935]]
training finished
265
Epoch:  265 ; Time per epoch:  4.993955373764038 ; Loss_train:  [[0.08723248]
 [0.06323481]
 [0.02986396]
 [0.00800042]] ; Loss_test [[0.08469663]
 [0.06200607]
 [0.03138296]
 [0.0124658 ]]
training finished
266
Epoch:  266 ; Time per epoch:  4.95688533782959 ; Loss_train:  [[0.08747275]
 [0.06342286]
 [0.02995618]
 [0.00799471]] ; Loss_test [[0.08494281]
 [0.06220894]
 [0.03148403]
 [0.01245999]]
training finished
267
Epoch:  267 ; Time per epoch:  4.9541709423065186 ; Loss_train:  [[0.08738013]
 [0.0632557 ]
 [0.02976453]
 [0.00800241]] ; Loss_test [[0.0848434 ]
 [0.06203299]
 [0.03129655]
 [0.01247843]]
training finished
268
Epoch:  268 ; Time per epoch:  4.964530944824219 ; Loss_train:  [[0.08741254]
 [0.06334585]
 [0.02991392]
 [0.00798709]] ; Loss_test [[0.08488875]
 [0.06213099]
 [0.03143479]
 [0.01245584]]
training finished
269
Epoch:  269 ; Time per epoch:  4.978068828582764 ; Loss_train:  [[0.08754721]
 [0.06345154]
 [0.02996407]
 [0.0079877 ]] ; Loss_test [[0.08500681]
 [0.06222435]
 [0.03148672]
 [0.01245504]]
training finished
270
Epoch:  270 ; Time per epoch:  4.95267128944397 ; Loss_train:  [[0.08745367]
 [0.06323615]
 [0.02972862]
 [0.00802399]] ; Loss_test [[0.08491697]
 [0.06201554]
 [0.03126223]
 [0.0124878 ]]
training finished
271
Epoch:  271 ; Time per epoch:  4.987416744232178 ; Loss_train:  [[0.08739911]
 [0.06325492]
 [0.02984522]
 [0.00798956]] ; Loss_test [[0.08486238]
 [0.06202662]
 [0.03136028]
 [0.01245613]]
training finished
272
Epoch:  272 ; Time per epoch:  4.97130823135376 ; Loss_train:  [[0.0875257 ]
 [0.06328929]
 [0.02983681]
 [0.00800804]] ; Loss_test [[0.08499127]
 [0.06206814]
 [0.03135387]
 [0.0124702 ]]
training finished
273
Epoch:  273 ; Time per epoch:  4.988483190536499 ; Loss_train:  [[0.08755115]
 [0.06323744]
 [0.02972805]
 [0.00800536]] ; Loss_test [[0.08501814]
 [0.06201883]
 [0.03126651]
 [0.01246919]]
training finished
274
Epoch:  274 ; Time per epoch:  4.94541335105896 ; Loss_train:  [[0.08740207]
 [0.06322762]
 [0.02984051]
 [0.0080157 ]] ; Loss_test [[0.08487894]
 [0.06201651]
 [0.0313653 ]
 [0.01248395]]
training finished
275
Epoch:  275 ; Time per epoch:  4.972114324569702 ; Loss_train:  [[0.08736089]
 [0.06320162]
 [0.02980536]
 [0.00801269]] ; Loss_test [[0.0848355 ]
 [0.06198644]
 [0.03133271]
 [0.01248148]]
training finished
276
Epoch:  276 ; Time per epoch:  4.966190814971924 ; Loss_train:  [[0.08763467]
 [0.06343897]
 [0.02998681]
 [0.00795832]] ; Loss_test [[0.08510143]
 [0.06221151]
 [0.03150192]
 [0.01243092]]
training finished
277
Epoch:  277 ; Time per epoch:  4.968782663345337 ; Loss_train:  [[0.0875071 ]
 [0.06337009]
 [0.02992473]
 [0.00799658]] ; Loss_test [[0.08497094]
 [0.06214223]
 [0.03143777]
 [0.0124638 ]]
training finished
278
Epoch:  278 ; Time per epoch:  4.965111255645752 ; Loss_train:  [[0.08744667]
 [0.06328163]
 [0.02985744]
 [0.00801049]] ; Loss_test [[0.08491214]
 [0.06205521]
 [0.03137039]
 [0.01247676]]
training finished
279
Epoch:  279 ; Time per epoch:  4.987481355667114 ; Loss_train:  [[0.08748472]
 [0.06322318]
 [0.02974041]
 [0.00801498]] ; Loss_test [[0.08495412]
 [0.06200195]
 [0.03126245]
 [0.01248104]]
training finished
280
Epoch:  280 ; Time per epoch:  4.972508430480957 ; Loss_train:  [[0.08735389]
 [0.06320754]
 [0.02984429]
 [0.00800596]] ; Loss_test [[0.0848349 ]
 [0.06199139]
 [0.03135612]
 [0.01247275]]
training finished
281
Epoch:  281 ; Time per epoch:  4.973223447799683 ; Loss_train:  [[0.08751616]
 [0.06335   ]
 [0.02995093]
 [0.0079659 ]] ; Loss_test [[0.08499193]
 [0.06212635]
 [0.03145817]
 [0.01243754]]
training finished
282
Epoch:  282 ; Time per epoch:  4.988434791564941 ; Loss_train:  [[0.08734928]
 [0.06326644]
 [0.02991038]
 [0.00797993]] ; Loss_test [[0.08482184]
 [0.06203696]
 [0.03141569]
 [0.01244938]]
training finished
283
Epoch:  283 ; Time per epoch:  4.966144561767578 ; Loss_train:  [[0.08743798]
 [0.06320103]
 [0.02972108]
 [0.0079966 ]] ; Loss_test [[0.08490564]
 [0.06197028]
 [0.03124026]
 [0.01247089]]
training finished
284
Epoch:  284 ; Time per epoch:  4.966196537017822 ; Loss_train:  [[0.0875846 ]
 [0.06330276]
 [0.0298405 ]
 [0.00799509]] ; Loss_test [[0.08506527]
 [0.06208125]
 [0.03135504]
 [0.01246354]]
training finished
285
Epoch:  285 ; Time per epoch:  4.987883567810059 ; Loss_train:  [[0.08742876]
 [0.06316958]
 [0.02974971]
 [0.00801796]] ; Loss_test [[0.08490828]
 [0.06195346]
 [0.03126688]
 [0.01248694]]
training finished
286
Epoch:  286 ; Time per epoch:  4.9610230922698975 ; Loss_train:  [[0.08755731]
 [0.06335591]
 [0.02995027]
 [0.00799184]] ; Loss_test [[0.08504261]
 [0.06214156]
 [0.03145894]
 [0.01246159]]
training finished
287
Epoch:  287 ; Time per epoch:  4.98360013961792 ; Loss_train:  [[0.08755846]
 [0.0633025 ]
 [0.02985546]
 [0.00798339]] ; Loss_test [[0.08503153]
 [0.06208082]
 [0.03136992]
 [0.01245304]]
training finished
288
Epoch:  288 ; Time per epoch:  4.958362340927124 ; Loss_train:  [[0.08744448]
 [0.06316192]
 [0.02967984]
 [0.00803147]] ; Loss_test [[0.08491746]
 [0.06194448]
 [0.03120717]
 [0.01250012]]
training finished
289
Epoch:  289 ; Time per epoch:  4.997673988342285 ; Loss_train:  [[0.08753753]
 [0.06333805]
 [0.02989779]
 [0.00798558]] ; Loss_test [[0.08501051]
 [0.06212116]
 [0.03141235]
 [0.01246177]]
training finished
290
Epoch:  290 ; Time per epoch:  4.943983316421509 ; Loss_train:  [[0.08743159]
 [0.06321117]
 [0.02978172]
 [0.00802487]] ; Loss_test [[0.08491329]
 [0.06200592]
 [0.03130719]
 [0.01249871]]
training finished
291
Epoch:  291 ; Time per epoch:  4.974701404571533 ; Loss_train:  [[0.08749538]
 [0.06313124]
 [0.02961366]
 [0.00804423]] ; Loss_test [[0.08497373]
 [0.06192572]
 [0.03116522]
 [0.01251515]]
training finished
292
Epoch:  292 ; Time per epoch:  4.973685026168823 ; Loss_train:  [[0.08768617]
 [0.06338353]
 [0.02986748]
 [0.00797724]] ; Loss_test [[0.08516186]
 [0.06217305]
 [0.03140119]
 [0.01245819]]
training finished
293
Epoch:  293 ; Time per epoch:  4.952905893325806 ; Loss_train:  [[0.08750617]
 [0.06326184]
 [0.02979865]
 [0.00799285]] ; Loss_test [[0.08497982]
 [0.06204069]
 [0.03132192]
 [0.01247009]]
training finished
294
Epoch:  294 ; Time per epoch:  4.9632792472839355 ; Loss_train:  [[0.08742704]
 [0.06316671]
 [0.02968881]
 [0.00803093]] ; Loss_test [[0.08490142]
 [0.06195099]
 [0.03121663]
 [0.01250415]]
training finished
295
Epoch:  295 ; Time per epoch:  4.976516962051392 ; Loss_train:  [[0.08765759]
 [0.06349148]
 [0.03009252]
 [0.00795166]] ; Loss_test [[0.08512848]
 [0.06227039]
 [0.03159573]
 [0.01243125]]
training finished
296
Epoch:  296 ; Time per epoch:  4.963191747665405 ; Loss_train:  [[0.08760346]
 [0.06338198]
 [0.02997049]
 [0.00797583]] ; Loss_test [[0.08507278]
 [0.06216151]
 [0.03148348]
 [0.01244854]]
training finished
297
Epoch:  297 ; Time per epoch:  4.976937532424927 ; Loss_train:  [[0.08744214]
 [0.06331147]
 [0.02994801]
 [0.00798536]] ; Loss_test [[0.08491556]
 [0.06209461]
 [0.03145772]
 [0.01245779]]
training finished
298
Epoch:  298 ; Time per epoch:  4.961616516113281 ; Loss_train:  [[0.08757894]
 [0.0632849 ]
 [0.02979277]
 [0.00801277]] ; Loss_test [[0.08504427]
 [0.06206614]
 [0.03131324]
 [0.0124855 ]]
training finished
299
Epoch:  299 ; Time per epoch:  4.986452579498291 ; Loss_train:  [[0.08737685]
 [0.06323766]
 [0.02988653]
 [0.00800361]] ; Loss_test [[0.08484957]
 [0.06201691]
 [0.03139962]
 [0.01247308]]
training finished
300
Epoch:  300 ; Time per epoch:  4.97977614402771 ; Loss_train:  [[0.08749675]
 [0.06325022]
 [0.02981973]
 [0.00799238]] ; Loss_test [[0.08496662]
 [0.06202836]
 [0.03134088]
 [0.01246681]]
training finished
301
Epoch:  301 ; Time per epoch:  4.950503587722778 ; Loss_train:  [[0.08748319]
 [0.06319373]
 [0.02974477]
 [0.00801572]] ; Loss_test [[0.08495636]
 [0.06197544]
 [0.03127424]
 [0.01248606]]
training finished
302
Epoch:  302 ; Time per epoch:  4.936736583709717 ; Loss_train:  [[0.08752116]
 [0.06322259]
 [0.0297676 ]
 [0.00800702]] ; Loss_test [[0.08499493]
 [0.062006  ]
 [0.03129436]
 [0.01248226]]
training finished
303
Epoch:  303 ; Time per epoch:  5.002002716064453 ; Loss_train:  [[0.08752418]
 [0.06324592]
 [0.02979918]
 [0.00799692]] ; Loss_test [[0.08500003]
 [0.06203146]
 [0.03132256]
 [0.01247067]]
training finished
304
Epoch:  304 ; Time per epoch:  4.96251106262207 ; Loss_train:  [[0.08755554]
 [0.06323139]
 [0.02977018]
 [0.00800625]] ; Loss_test [[0.08502724]
 [0.06201665]
 [0.03129924]
 [0.01247664]]
training finished
305
Epoch:  305 ; Time per epoch:  4.981785297393799 ; Loss_train:  [[0.0876594 ]
 [0.06331401]
 [0.02982016]
 [0.00798971]] ; Loss_test [[0.08512901]
 [0.06209985]
 [0.03134639]
 [0.01246112]]
training finished
306
Epoch:  306 ; Time per epoch:  4.960210084915161 ; Loss_train:  [[0.08755878]
 [0.06327561]
 [0.02981974]
 [0.00799984]] ; Loss_test [[0.08503181]
 [0.0620616 ]
 [0.03134748]
 [0.01247249]]
training finished
307
Epoch:  307 ; Time per epoch:  4.958131313323975 ; Loss_train:  [[0.08748639]
 [0.06326475]
 [0.02984523]
 [0.00798487]] ; Loss_test [[0.08496117]
 [0.06204911]
 [0.03136398]
 [0.01246028]]
training finished
308
Epoch:  308 ; Time per epoch:  4.954500913619995 ; Loss_train:  [[0.0874981 ]
 [0.06324217]
 [0.02977514]
 [0.00799782]] ; Loss_test [[0.0849717 ]
 [0.06202763]
 [0.03130192]
 [0.01247283]]
training finished
309
Epoch:  309 ; Time per epoch:  4.982882738113403 ; Loss_train:  [[0.08743249]
 [0.06315503]
 [0.02967864]
 [0.0080221 ]] ; Loss_test [[0.08490238]
 [0.06194236]
 [0.03121275]
 [0.01249406]]
training finished
310
Epoch:  310 ; Time per epoch:  4.9570324420928955 ; Loss_train:  [[0.08751823]
 [0.06328264]
 [0.02983718]
 [0.007994  ]] ; Loss_test [[0.08499025]
 [0.0620688 ]
 [0.03136203]
 [0.01246624]]
training finished
311
Epoch:  311 ; Time per epoch:  4.999091863632202 ; Loss_train:  [[0.08736641]
 [0.06320093]
 [0.02980953]
 [0.00800384]] ; Loss_test [[0.08483874]
 [0.06198091]
 [0.03132867]
 [0.01247659]]
training finished
312
Epoch:  312 ; Time per epoch:  4.96687650680542 ; Loss_train:  [[0.08745679]
 [0.06323388]
 [0.02976557]
 [0.00800498]] ; Loss_test [[0.08492959]
 [0.06201501]
 [0.03130274]
 [0.01248088]]
training finished
313
Epoch:  313 ; Time per epoch:  4.948297500610352 ; Loss_train:  [[0.0874882 ]
 [0.0632161 ]
 [0.02973553]
 [0.00801534]] ; Loss_test [[0.08496341]
 [0.06200074]
 [0.03126585]
 [0.01248686]]
training finished
314
Epoch:  314 ; Time per epoch:  4.9718170166015625 ; Loss_train:  [[0.08757851]
 [0.06327389]
 [0.02977636]
 [0.00800711]] ; Loss_test [[0.08505015]
 [0.062057  ]
 [0.03130142]
 [0.01248344]]
training finished
315
Epoch:  315 ; Time per epoch:  4.952030897140503 ; Loss_train:  [[0.08746936]
 [0.06322809]
 [0.02979723]
 [0.00799566]] ; Loss_test [[0.0849404 ]
 [0.06200448]
 [0.03131311]
 [0.01247066]]
training finished
316
Epoch:  316 ; Time per epoch:  4.980135917663574 ; Loss_train:  [[0.08739775]
 [0.06323358]
 [0.02986468]
 [0.00799357]] ; Loss_test [[0.08487429]
 [0.0620142 ]
 [0.03137975]
 [0.0124678 ]]
training finished
317
Epoch:  317 ; Time per epoch:  4.981661081314087 ; Loss_train:  [[0.08754419]
 [0.06328913]
 [0.02983463]
 [0.00798575]] ; Loss_test [[0.08501377]
 [0.06206916]
 [0.03136455]
 [0.01246202]]
training finished
318
Epoch:  318 ; Time per epoch:  4.991033554077148 ; Loss_train:  [[0.08745581]
 [0.0632226 ]
 [0.02978597]
 [0.00800743]] ; Loss_test [[0.0849296 ]
 [0.06200491]
 [0.03132108]
 [0.01248026]]
training finished
319
Epoch:  319 ; Time per epoch:  4.954552173614502 ; Loss_train:  [[0.08756275]
 [0.06335235]
 [0.02991639]
 [0.00797188]] ; Loss_test [[0.08503321]
 [0.06213139]
 [0.03143941]
 [0.01244953]]
training finished
320
Epoch:  320 ; Time per epoch:  4.969033479690552 ; Loss_train:  [[0.08746988]
 [0.06322709]
 [0.0297931 ]
 [0.00798837]] ; Loss_test [[0.08494101]
 [0.06200845]
 [0.03132339]
 [0.01246128]]
training finished
321
Epoch:  321 ; Time per epoch:  4.96637487411499 ; Loss_train:  [[0.08746871]
 [0.06324027]
 [0.02980319]
 [0.00800294]] ; Loss_test [[0.08493834]
 [0.06202358]
 [0.03133516]
 [0.01247361]]
training finished
322
Epoch:  322 ; Time per epoch:  4.9668519496917725 ; Loss_train:  [[0.08745007]
 [0.06326017]
 [0.02987311]
 [0.00798396]] ; Loss_test [[0.0849208 ]
 [0.06204146]
 [0.03139803]
 [0.01245728]]
training finished
323
Epoch:  323 ; Time per epoch:  4.948502063751221 ; Loss_train:  [[0.08741428]
 [0.06323518]
 [0.02982706]
 [0.00800619]] ; Loss_test [[0.08488928]
 [0.06202165]
 [0.03136044]
 [0.01247775]]
training finished
324
Epoch:  324 ; Time per epoch:  4.959522724151611 ; Loss_train:  [[0.08747516]
 [0.06326946]
 [0.02982586]
 [0.0080051 ]] ; Loss_test [[0.08494706]
 [0.06205624]
 [0.03136102]
 [0.01247332]]
training finished
325
Epoch:  325 ; Time per epoch:  4.968879461288452 ; Loss_train:  [[0.08753051]
 [0.06331179]
 [0.02985112]
 [0.00799565]] ; Loss_test [[0.08500107]
 [0.06209584]
 [0.03138223]
 [0.01246686]]
training finished
326
Epoch:  326 ; Time per epoch:  4.956377267837524 ; Loss_train:  [[0.08749456]
 [0.06334909]
 [0.02996769]
 [0.00796556]] ; Loss_test [[0.08496827]
 [0.06212998]
 [0.03148569]
 [0.01244183]]
training finished
327
Epoch:  327 ; Time per epoch:  4.969202280044556 ; Loss_train:  [[0.08747528]
 [0.06333206]
 [0.02996384]
 [0.00799167]] ; Loss_test [[0.08494763]
 [0.06211715]
 [0.03148391]
 [0.01246313]]
training finished
328
Epoch:  328 ; Time per epoch:  4.969285488128662 ; Loss_train:  [[0.0874917 ]
 [0.06332489]
 [0.02993677]
 [0.00798517]] ; Loss_test [[0.0849597 ]
 [0.0621068 ]
 [0.03145652]
 [0.01246203]]
training finished
329
Epoch:  329 ; Time per epoch:  4.984619617462158 ; Loss_train:  [[0.08741423]
 [0.06319275]
 [0.02977097]
 [0.00800982]] ; Loss_test [[0.08488068]
 [0.0619714 ]
 [0.03130108]
 [0.01248795]]
training finished
330
Epoch:  330 ; Time per epoch:  5.00797176361084 ; Loss_train:  [[0.08735883]
 [0.0631655 ]
 [0.02976812]
 [0.00800426]] ; Loss_test [[0.08482723]
 [0.06194484]
 [0.03129454]
 [0.01248408]]
training finished
331
Epoch:  331 ; Time per epoch:  5.004978656768799 ; Loss_train:  [[0.08743226]
 [0.06321506]
 [0.02978949]
 [0.00800433]] ; Loss_test [[0.08490308]
 [0.06199747]
 [0.03132124]
 [0.01248303]]
training finished
332
Epoch:  332 ; Time per epoch:  4.988218069076538 ; Loss_train:  [[0.08745172]
 [0.06323931]
 [0.02981285]
 [0.00800039]] ; Loss_test [[0.08492179]
 [0.06202133]
 [0.03134377]
 [0.01247446]]
training finished
333
Epoch:  333 ; Time per epoch:  4.950991868972778 ; Loss_train:  [[0.08744322]
 [0.06322229]
 [0.02979455]
 [0.00799406]] ; Loss_test [[0.08491183]
 [0.06200343]
 [0.03132533]
 [0.01246998]]
training finished
334
Epoch:  334 ; Time per epoch:  4.987571954727173 ; Loss_train:  [[0.08747162]
 [0.0632582 ]
 [0.02983251]
 [0.00799352]] ; Loss_test [[0.08494266]
 [0.0620404 ]
 [0.03136384]
 [0.01246858]]
training finished
335
Epoch:  335 ; Time per epoch:  4.967545032501221 ; Loss_train:  [[0.08752815]
 [0.06326398]
 [0.02979912]
 [0.00800046]] ; Loss_test [[0.08499883]
 [0.06204785]
 [0.03133721]
 [0.01247362]]
training finished
336
Epoch:  336 ; Time per epoch:  4.966864109039307 ; Loss_train:  [[0.08749554]
 [0.06324463]
 [0.0297961 ]
 [0.00798699]] ; Loss_test [[0.08496561]
 [0.06202452]
 [0.03132937]
 [0.01246134]]
training finished
337
Epoch:  337 ; Time per epoch:  4.9688239097595215 ; Loss_train:  [[0.08743146]
 [0.0632158 ]
 [0.02980593]
 [0.0079859 ]] ; Loss_test [[0.08490245]
 [0.06199421]
 [0.0313311 ]
 [0.01246021]]
training finished
338
Epoch:  338 ; Time per epoch:  4.977991104125977 ; Loss_train:  [[0.0874304 ]
 [0.06322604]
 [0.02980763]
 [0.00799939]] ; Loss_test [[0.08489956]
 [0.06200588]
 [0.03133785]
 [0.01247341]]
training finished
339
Epoch:  339 ; Time per epoch:  4.947214365005493 ; Loss_train:  [[0.08749439]
 [0.06325464]
 [0.02981364]
 [0.00799083]] ; Loss_test [[0.08496325]
 [0.06203578]
 [0.03134226]
 [0.01246396]]
training finished
340
Epoch:  340 ; Time per epoch:  4.963220119476318 ; Loss_train:  [[0.08744282]
 [0.06323016]
 [0.02982388]
 [0.00798795]] ; Loss_test [[0.0849129 ]
 [0.06201009]
 [0.03134713]
 [0.01246271]]
training finished
341
Epoch:  341 ; Time per epoch:  4.978075265884399 ; Loss_train:  [[0.08745284]
 [0.06323219]
 [0.0298207 ]
 [0.00798684]] ; Loss_test [[0.0849226 ]
 [0.06201104]
 [0.03134721]
 [0.01246217]]
training finished
342
Epoch:  342 ; Time per epoch:  4.973495006561279 ; Loss_train:  [[0.08743671]
 [0.06325232]
 [0.02985815]
 [0.00798902]] ; Loss_test [[0.08490629]
 [0.06203085]
 [0.03138252]
 [0.01246602]]
training finished
343
Epoch:  343 ; Time per epoch:  4.961302757263184 ; Loss_train:  [[0.08744757]
 [0.06324499]
 [0.02983368]
 [0.00799064]] ; Loss_test [[0.08491947]
 [0.06202372]
 [0.03136165]
 [0.01246667]]
training finished
344
Epoch:  344 ; Time per epoch:  4.960613250732422 ; Loss_train:  [[0.08741389]
 [0.06322334]
 [0.02980763]
 [0.00799504]] ; Loss_test [[0.08488484]
 [0.06200148]
 [0.03133933]
 [0.0124703 ]]
training finished
345
Epoch:  345 ; Time per epoch:  4.9607093334198 ; Loss_train:  [[0.08748852]
 [0.06325807]
 [0.02981509]
 [0.00799486]] ; Loss_test [[0.08495642]
 [0.06203609]
 [0.03134381]
 [0.01246908]]
training finished
346
Epoch:  346 ; Time per epoch:  4.971280336380005 ; Loss_train:  [[0.0875062 ]
 [0.06327404]
 [0.029834  ]
 [0.00799178]] ; Loss_test [[0.08497278]
 [0.06205243]
 [0.03136252]
 [0.01246821]]
training finished
347
Epoch:  347 ; Time per epoch:  4.955551862716675 ; Loss_train:  [[0.08740223]
 [0.06319658]
 [0.02978247]
 [0.00800571]] ; Loss_test [[0.0848713 ]
 [0.06197665]
 [0.03131139]
 [0.01248125]]
training finished
348
Epoch:  348 ; Time per epoch:  4.95862889289856 ; Loss_train:  [[0.08748378]
 [0.06327587]
 [0.02984886]
 [0.0079871 ]] ; Loss_test [[0.08495094]
 [0.06205495]
 [0.0313777 ]
 [0.01246527]]
training finished
349
Epoch:  349 ; Time per epoch:  4.946255207061768 ; Loss_train:  [[0.08744588]
 [0.06326143]
 [0.02986153]
 [0.00798784]] ; Loss_test [[0.08491565]
 [0.06204091]
 [0.03138999]
 [0.01246594]]
training finished
350
Epoch:  350 ; Time per epoch:  4.95478630065918 ; Loss_train:  [[0.08740802]
 [0.06324453]
 [0.0298655 ]
 [0.00799801]] ; Loss_test [[0.0848814 ]
 [0.06202504]
 [0.03139168]
 [0.01247287]]
training finished
351
Epoch:  351 ; Time per epoch:  4.9895570278167725 ; Loss_train:  [[0.08748066]
 [0.06328811]
 [0.02989459]
 [0.00798694]] ; Loss_test [[0.08495515]
 [0.06207015]
 [0.03141848]
 [0.01246503]]
training finished
352
Epoch:  352 ; Time per epoch:  4.962518215179443 ; Loss_train:  [[0.08749838]
 [0.06331097]
 [0.02990521]
 [0.00797929]] ; Loss_test [[0.08497246]
 [0.06209241]
 [0.03143052]
 [0.01245963]]
training finished
353
Epoch:  353 ; Time per epoch:  4.981569528579712 ; Loss_train:  [[0.08748955]
 [0.06330333]
 [0.02989849]
 [0.00798011]] ; Loss_test [[0.08496238]
 [0.06208351]
 [0.03142312]
 [0.01245553]]
training finished
354
Epoch:  354 ; Time per epoch:  4.958526134490967 ; Loss_train:  [[0.08747413]
 [0.06329772]
 [0.02988463]
 [0.00798136]] ; Loss_test [[0.08494721]
 [0.06207674]
 [0.03140558]
 [0.01245891]]
training finished
355
Epoch:  355 ; Time per epoch:  4.948291063308716 ; Loss_train:  [[0.08744756]
 [0.06327874]
 [0.02989313]
 [0.00797514]] ; Loss_test [[0.08492186]
 [0.06205538]
 [0.03140781]
 [0.0124504 ]]
training finished
356
Epoch:  356 ; Time per epoch:  4.980807781219482 ; Loss_train:  [[0.0874217 ]
 [0.06323745]
 [0.02984008]
 [0.00799104]] ; Loss_test [[0.08489616]
 [0.06201585]
 [0.0313569 ]
 [0.01246438]]
training finished
357
Epoch:  357 ; Time per epoch:  4.958286285400391 ; Loss_train:  [[0.08742482]
 [0.06327102]
 [0.02988184]
 [0.00799098]] ; Loss_test [[0.08489936]
 [0.06204933]
 [0.0313977 ]
 [0.01246441]]
training finished
358
Epoch:  358 ; Time per epoch:  4.944183588027954 ; Loss_train:  [[0.08748245]
 [0.06331126]
 [0.02990361]
 [0.00797775]] ; Loss_test [[0.0849572 ]
 [0.06208736]
 [0.03142039]
 [0.01245168]]
training finished
359
Epoch:  359 ; Time per epoch:  4.941786289215088 ; Loss_train:  [[0.0874799 ]
 [0.0632943 ]
 [0.02988629]
 [0.00798979]] ; Loss_test [[0.08495127]
 [0.06207122]
 [0.03140485]
 [0.01246262]]
training finished
360
Epoch:  360 ; Time per epoch:  4.951893329620361 ; Loss_train:  [[0.087456  ]
 [0.06327144]
 [0.02985889]
 [0.00799057]] ; Loss_test [[0.08492721]
 [0.0620483 ]
 [0.03137709]
 [0.01246561]]
training finished
361
Epoch:  361 ; Time per epoch:  4.987215518951416 ; Loss_train:  [[0.08745527]
 [0.0632748 ]
 [0.02986393]
 [0.00798634]] ; Loss_test [[0.08492593]
 [0.06205158]
 [0.0313808 ]
 [0.01246168]]
training finished
362
Epoch:  362 ; Time per epoch:  4.986569404602051 ; Loss_train:  [[0.08749033]
 [0.06330235]
 [0.02987924]
 [0.00797641]] ; Loss_test [[0.08496101]
 [0.06207807]
 [0.03139987]
 [0.01245264]]
training finished
363
Epoch:  363 ; Time per epoch:  4.973343372344971 ; Loss_train:  [[0.08750501]
 [0.06329986]
 [0.02986141]
 [0.00798925]] ; Loss_test [[0.08497456]
 [0.06207738]
 [0.03138576]
 [0.01246606]]
training finished
364
Epoch:  364 ; Time per epoch:  4.962321758270264 ; Loss_train:  [[0.08749984]
 [0.06330374]
 [0.02988332]
 [0.00798377]] ; Loss_test [[0.08497093]
 [0.06208189]
 [0.03140274]
 [0.01246052]]
training finished
365
Epoch:  365 ; Time per epoch:  4.977318286895752 ; Loss_train:  [[0.08747526]
 [0.06329247]
 [0.02988561]
 [0.00798525]] ; Loss_test [[0.08494773]
 [0.06207082]
 [0.0314046 ]
 [0.01246084]]
training finished
366
Epoch:  366 ; Time per epoch:  4.991602182388306 ; Loss_train:  [[0.08751169]
 [0.06331724]
 [0.02988728]
 [0.00798407]] ; Loss_test [[0.08498077]
 [0.06209413]
 [0.03140805]
 [0.01246172]]
training finished
367
Epoch:  367 ; Time per epoch:  4.983842849731445 ; Loss_train:  [[0.08748056]
 [0.06329975]
 [0.02988401]
 [0.00798218]] ; Loss_test [[0.08495146]
 [0.06207696]
 [0.03140153]
 [0.01245924]]
training finished
368
Epoch:  368 ; Time per epoch:  4.993114948272705 ; Loss_train:  [[0.08752301]
 [0.06331895]
 [0.02988789]
 [0.00797828]] ; Loss_test [[0.08499304]
 [0.06209515]
 [0.03140891]
 [0.01245629]]
training finished
369
Epoch:  369 ; Time per epoch:  4.991788387298584 ; Loss_train:  [[0.08751174]
 [0.06330987]
 [0.02988728]
 [0.00797915]] ; Loss_test [[0.0849821 ]
 [0.06208602]
 [0.03140491]
 [0.01245547]]
training finished
370
Epoch:  370 ; Time per epoch:  4.982788801193237 ; Loss_train:  [[0.08750921]
 [0.06331664]
 [0.02989639]
 [0.00797888]] ; Loss_test [[0.08498035]
 [0.06209271]
 [0.03141269]
 [0.01245529]]
training finished
371
Epoch:  371 ; Time per epoch:  4.99111008644104 ; Loss_train:  [[0.08754687]
 [0.0633392 ]
 [0.02991067]
 [0.00797211]] ; Loss_test [[0.08501723]
 [0.06211431]
 [0.03142575]
 [0.01244852]]
training finished
372
Epoch:  372 ; Time per epoch:  4.980307102203369 ; Loss_train:  [[0.08749485]
 [0.06331156]
 [0.02990157]
 [0.00798125]] ; Loss_test [[0.08496657]
 [0.06208776]
 [0.03141558]
 [0.0124576 ]]
training finished
373
Epoch:  373 ; Time per epoch:  5.022806406021118 ; Loss_train:  [[0.08754201]
 [0.06333887]
 [0.02990025]
 [0.00798142]] ; Loss_test [[0.08501274]
 [0.06211525]
 [0.03141795]
 [0.01246   ]]
training finished
374
Epoch:  374 ; Time per epoch:  4.996909141540527 ; Loss_train:  [[0.08743458]
 [0.06327079]
 [0.02987369]
 [0.00799103]] ; Loss_test [[0.08490846]
 [0.06204854]
 [0.03138793]
 [0.0124655 ]]
training finished
375
Epoch:  375 ; Time per epoch:  4.972513198852539 ; Loss_train:  [[0.08747341]
 [0.06329823]
 [0.02988633]
 [0.00799083]] ; Loss_test [[0.08494613]
 [0.06207689]
 [0.03140239]
 [0.01246752]]
training finished
376
Epoch:  376 ; Time per epoch:  4.975055932998657 ; Loss_train:  [[0.08748046]
 [0.0632954 ]
 [0.02988255]
 [0.00799021]] ; Loss_test [[0.08495445]
 [0.06207383]
 [0.03139755]
 [0.01246577]]
training finished
377
Epoch:  377 ; Time per epoch:  4.983709096908569 ; Loss_train:  [[0.08747054]
 [0.06327544]
 [0.02986584]
 [0.00799446]] ; Loss_test [[0.08494523]
 [0.06205473]
 [0.03138196]
 [0.01246893]]
training finished
378
Epoch:  378 ; Time per epoch:  4.9547600746154785 ; Loss_train:  [[0.08746188]
 [0.06327567]
 [0.02986683]
 [0.00799642]] ; Loss_test [[0.08493611]
 [0.06205579]
 [0.03138683]
 [0.01247062]]
training finished
379
Epoch:  379 ; Time per epoch:  4.959890842437744 ; Loss_train:  [[0.08750745]
 [0.06332009]
 [0.02991036]
 [0.00797837]] ; Loss_test [[0.0849797 ]
 [0.06209725]
 [0.03142736]
 [0.0124536 ]]
training finished
380
Epoch:  380 ; Time per epoch:  4.967255592346191 ; Loss_train:  [[0.08750556]
 [0.0632943 ]
 [0.0298669 ]
 [0.00798859]] ; Loss_test [[0.08497588]
 [0.06207256]
 [0.03138638]
 [0.01246434]]
training finished
381
Epoch:  381 ; Time per epoch:  4.983011245727539 ; Loss_train:  [[0.0875391 ]
 [0.06329922]
 [0.02986448]
 [0.00797725]] ; Loss_test [[0.08501232]
 [0.06207813]
 [0.03138579]
 [0.01245301]]
training finished
382
Epoch:  382 ; Time per epoch:  4.964493751525879 ; Loss_train:  [[0.08749265]
 [0.0632771 ]
 [0.02986495]
 [0.00798703]] ; Loss_test [[0.08496735]
 [0.06205671]
 [0.03138418]
 [0.01246129]]
training finished
383
Epoch:  383 ; Time per epoch:  5.0028581619262695 ; Loss_train:  [[0.08748514]
 [0.0633028 ]
 [0.02990625]
 [0.00798011]] ; Loss_test [[0.08496021]
 [0.06208196]
 [0.03142285]
 [0.01245501]]
training finished
384
Epoch:  384 ; Time per epoch:  4.96800684928894 ; Loss_train:  [[0.08743436]
 [0.06325605]
 [0.02986229]
 [0.00799656]] ; Loss_test [[0.08491125]
 [0.06203659]
 [0.03138086]
 [0.01246953]]
training finished
385
Epoch:  385 ; Time per epoch:  4.985067129135132 ; Loss_train:  [[0.08745353]
 [0.06326981]
 [0.02986666]
 [0.0079933 ]] ; Loss_test [[0.08492851]
 [0.06204838]
 [0.03138312]
 [0.01246753]]
training finished
386
Epoch:  386 ; Time per epoch:  4.983962535858154 ; Loss_train:  [[0.0874967 ]
 [0.06327827]
 [0.02985154]
 [0.00798083]] ; Loss_test [[0.0849703 ]
 [0.06205651]
 [0.03137069]
 [0.01245719]]
training finished
387
Epoch:  387 ; Time per epoch:  4.9745378494262695 ; Loss_train:  [[0.08746135]
 [0.06325382]
 [0.02984258]
 [0.00798589]] ; Loss_test [[0.08493537]
 [0.06203307]
 [0.03136209]
 [0.01246103]]
training finished
388
Epoch:  388 ; Time per epoch:  4.976285457611084 ; Loss_train:  [[0.08745668]
 [0.06325203]
 [0.02985039]
 [0.00798099]] ; Loss_test [[0.08493188]
 [0.0620322 ]
 [0.03137024]
 [0.01245588]]
training finished
389
Epoch:  389 ; Time per epoch:  4.967861652374268 ; Loss_train:  [[0.08744144]
 [0.06327007]
 [0.02988396]
 [0.00798203]] ; Loss_test [[0.08491627]
 [0.06204993]
 [0.03140062]
 [0.01245724]]
training finished
390
Epoch:  390 ; Time per epoch:  4.972075700759888 ; Loss_train:  [[0.08743419]
 [0.06326938]
 [0.02988849]
 [0.00798712]] ; Loss_test [[0.0849086 ]
 [0.06204943]
 [0.03140428]
 [0.0124622 ]]
training finished
391
Epoch:  391 ; Time per epoch:  5.307675123214722 ; Loss_train:  [[0.08744809]
 [0.06327463]
 [0.02988702]
 [0.00798158]] ; Loss_test [[0.08492289]
 [0.06205307]
 [0.03140162]
 [0.01245802]]
training finished
392
Epoch:  392 ; Time per epoch:  4.971703052520752 ; Loss_train:  [[0.08743645]
 [0.06328341]
 [0.02990031]
 [0.00798062]] ; Loss_test [[0.084911  ]
 [0.06206175]
 [0.0314149 ]
 [0.0124573 ]]
training finished
393
Epoch:  393 ; Time per epoch:  4.9684062004089355 ; Loss_train:  [[0.08745447]
 [0.06329685]
 [0.02990643]
 [0.00798217]] ; Loss_test [[0.08492807]
 [0.06207417]
 [0.03142003]
 [0.01246001]]
training finished
394
Epoch:  394 ; Time per epoch:  4.966176748275757 ; Loss_train:  [[0.08744583]
 [0.06328256]
 [0.02989166]
 [0.00798081]] ; Loss_test [[0.08491929]
 [0.06205957]
 [0.03140543]
 [0.01245757]]
training finished
395
Epoch:  395 ; Time per epoch:  4.958677768707275 ; Loss_train:  [[0.08745041]
 [0.06327658]
 [0.02987475]
 [0.00798185]] ; Loss_test [[0.08492392]
 [0.06205359]
 [0.03139156]
 [0.0124577 ]]
training finished
396
Epoch:  396 ; Time per epoch:  4.966937780380249 ; Loss_train:  [[0.08746006]
 [0.06327532]
 [0.02986044]
 [0.00798606]] ; Loss_test [[0.08493242]
 [0.06205324]
 [0.03138015]
 [0.01246276]]
training finished
397
Epoch:  397 ; Time per epoch:  4.971177577972412 ; Loss_train:  [[0.08744495]
 [0.0632601 ]
 [0.02985065]
 [0.00798909]] ; Loss_test [[0.08491788]
 [0.06203879]
 [0.03137099]
 [0.0124647 ]]
training finished
398
Epoch:  398 ; Time per epoch:  4.966601610183716 ; Loss_train:  [[0.08748024]
 [0.06328589]
 [0.02986335]
 [0.0079883 ]] ; Loss_test [[0.08495051]
 [0.06206509]
 [0.03138412]
 [0.01246445]]
training finished
399
Epoch:  399 ; Time per epoch:  4.968196630477905 ; Loss_train:  [[0.08746451]
 [0.06327185]
 [0.02985353]
 [0.00798696]] ; Loss_test [[0.08493444]
 [0.06205044]
 [0.03137375]
 [0.01246346]]
training finished
400
Epoch:  400 ; Time per epoch:  4.980233907699585 ; Loss_train:  [[0.0874642 ]
 [0.06327976]
 [0.02986314]
 [0.00798672]] ; Loss_test [[0.08493493]
 [0.06205795]
 [0.03138291]
 [0.01246426]]
training finished
401
Epoch:  401 ; Time per epoch:  4.9678568840026855 ; Loss_train:  [[0.08745247]
 [0.06326002]
 [0.02985072]
 [0.00798337]] ; Loss_test [[0.08492531]
 [0.0620385 ]
 [0.03137011]
 [0.01246028]]
training finished
402
Epoch:  402 ; Time per epoch:  4.975103378295898 ; Loss_train:  [[0.08746191]
 [0.06326002]
 [0.02984421]
 [0.00798783]] ; Loss_test [[0.08493351]
 [0.06203787]
 [0.03136413]
 [0.01246477]]
training finished
403
Epoch:  403 ; Time per epoch:  4.990161657333374 ; Loss_train:  [[0.08747425]
 [0.06326964]
 [0.02984926]
 [0.00798697]] ; Loss_test [[0.08494422]
 [0.06204791]
 [0.03136932]
 [0.01246354]]
training finished
404
Epoch:  404 ; Time per epoch:  4.9748945236206055 ; Loss_train:  [[0.08742191]
 [0.06324241]
 [0.02984229]
 [0.00799282]] ; Loss_test [[0.0848937 ]
 [0.06202138]
 [0.03136253]
 [0.01246813]]
training finished
405
Epoch:  405 ; Time per epoch:  4.9855756759643555 ; Loss_train:  [[0.08744399]
 [0.06325059]
 [0.0298322 ]
 [0.00799557]] ; Loss_test [[0.0849153 ]
 [0.06203043]
 [0.03135496]
 [0.01247166]]
training finished
406
Epoch:  406 ; Time per epoch:  4.969717979431152 ; Loss_train:  [[0.08746158]
 [0.06326442]
 [0.02985204]
 [0.00798547]] ; Loss_test [[0.08493439]
 [0.06204353]
 [0.03137169]
 [0.01246225]]
training finished
407
Epoch:  407 ; Time per epoch:  4.944916486740112 ; Loss_train:  [[0.08747417]
 [0.06327842]
 [0.02986529]
 [0.00798339]] ; Loss_test [[0.08494757]
 [0.06205693]
 [0.03138581]
 [0.01246064]]
training finished
408
Epoch:  408 ; Time per epoch:  4.957102537155151 ; Loss_train:  [[0.08748649]
 [0.06327563]
 [0.02985675]
 [0.00798343]] ; Loss_test [[0.08495938]
 [0.06205504]
 [0.0313779 ]
 [0.01246011]]
training finished
409
Epoch:  409 ; Time per epoch:  4.996758937835693 ; Loss_train:  [[0.0874752 ]
 [0.06326798]
 [0.02986097]
 [0.00798342]] ; Loss_test [[0.08494929]
 [0.06204776]
 [0.03138046]
 [0.0124594 ]]
training finished
410
Epoch:  410 ; Time per epoch:  4.948551416397095 ; Loss_train:  [[0.08745778]
 [0.06325653]
 [0.0298522 ]
 [0.00798711]] ; Loss_test [[0.08493327]
 [0.06203799]
 [0.03137293]
 [0.01246238]]
training finished
411
Epoch:  411 ; Time per epoch:  5.002192497253418 ; Loss_train:  [[0.0874789 ]
 [0.06325717]
 [0.02983274]
 [0.00798899]] ; Loss_test [[0.0849527 ]
 [0.06203884]
 [0.03135645]
 [0.01246642]]
training finished
412
Epoch:  412 ; Time per epoch:  4.984402418136597 ; Loss_train:  [[0.0874852 ]
 [0.06325158]
 [0.02982627]
 [0.00798906]] ; Loss_test [[0.08495867]
 [0.06203233]
 [0.03134891]
 [0.01246631]]
training finished
413
Epoch:  413 ; Time per epoch:  4.9799299240112305 ; Loss_train:  [[0.08746234]
 [0.0632356 ]
 [0.02981159]
 [0.0079978 ]] ; Loss_test [[0.08493549]
 [0.06201732]
 [0.03133599]
 [0.01247411]]
training finished
414
Epoch:  414 ; Time per epoch:  4.986473798751831 ; Loss_train:  [[0.08744488]
 [0.0632337 ]
 [0.02981528]
 [0.00799509]] ; Loss_test [[0.08491797]
 [0.06201452]
 [0.03134032]
 [0.01246941]]
training finished
415
Epoch:  415 ; Time per epoch:  4.971458196640015 ; Loss_train:  [[0.08744825]
 [0.06323996]
 [0.02982348]
 [0.00799329]] ; Loss_test [[0.08492164]
 [0.06202027]
 [0.03134815]
 [0.0124692 ]]
training finished
416
Epoch:  416 ; Time per epoch:  4.976244926452637 ; Loss_train:  [[0.08746156]
 [0.06325267]
 [0.0298324 ]
 [0.00799035]] ; Loss_test [[0.08493517]
 [0.06203226]
 [0.03135685]
 [0.01246747]]
training finished
417
Epoch:  417 ; Time per epoch:  5.020023345947266 ; Loss_train:  [[0.08746011]
 [0.06323826]
 [0.02981363]
 [0.00799017]] ; Loss_test [[0.08493403]
 [0.06201762]
 [0.0313379 ]
 [0.01246771]]
training finished
418
Epoch:  418 ; Time per epoch:  5.016395807266235 ; Loss_train:  [[0.08748724]
 [0.06325865]
 [0.02982042]
 [0.00799156]] ; Loss_test [[0.08495905]
 [0.06203818]
 [0.0313438 ]
 [0.01247041]]
training finished
419
Epoch:  419 ; Time per epoch:  4.99450421333313 ; Loss_train:  [[0.08748185]
 [0.06325287]
 [0.02982254]
 [0.00798747]] ; Loss_test [[0.08495475]
 [0.0620321 ]
 [0.03134531]
 [0.01246558]]
training finished
420
Epoch:  420 ; Time per epoch:  5.000475883483887 ; Loss_train:  [[0.08745579]
 [0.06323991]
 [0.02982424]
 [0.00798285]] ; Loss_test [[0.0849302 ]
 [0.06201827]
 [0.03134486]
 [0.01246052]]
training finished
421
Epoch:  421 ; Time per epoch:  4.998223066329956 ; Loss_train:  [[0.08743908]
 [0.06323527]
 [0.02982605]
 [0.00798473]] ; Loss_test [[0.08491315]
 [0.06201415]
 [0.0313462 ]
 [0.01246161]]
training finished
422
Epoch:  422 ; Time per epoch:  4.976550340652466 ; Loss_train:  [[0.08744857]
 [0.0632299 ]
 [0.02981321]
 [0.00798928]] ; Loss_test [[0.08492184]
 [0.06200887]
 [0.03133336]
 [0.01246699]]
training finished
423
Epoch:  423 ; Time per epoch:  4.965628147125244 ; Loss_train:  [[0.08744475]
 [0.06322876]
 [0.02981773]
 [0.00798779]] ; Loss_test [[0.08491894]
 [0.06200769]
 [0.03133859]
 [0.01246395]]
training finished
424
Epoch:  424 ; Time per epoch:  4.968327283859253 ; Loss_train:  [[0.08746114]
 [0.06323843]
 [0.02981571]
 [0.00798833]] ; Loss_test [[0.08493444]
 [0.06201725]
 [0.03133749]
 [0.01246517]]
training finished
425
Epoch:  425 ; Time per epoch:  4.986729383468628 ; Loss_train:  [[0.08746131]
 [0.06323996]
 [0.02981439]
 [0.00798967]] ; Loss_test [[0.08493439]
 [0.06201874]
 [0.03133649]
 [0.01246697]]
training finished
426
Epoch:  426 ; Time per epoch:  4.97195839881897 ; Loss_train:  [[0.08744552]
 [0.0632306 ]
 [0.02981704]
 [0.00798661]] ; Loss_test [[0.08492001]
 [0.06200839]
 [0.03133822]
 [0.01246347]]
training finished
427
Epoch:  427 ; Time per epoch:  4.984277725219727 ; Loss_train:  [[0.08745302]
 [0.06325118]
 [0.02983635]
 [0.00798686]] ; Loss_test [[0.08492633]
 [0.06202891]
 [0.03135679]
 [0.01246433]]
training finished
428
Epoch:  428 ; Time per epoch:  5.010133504867554 ; Loss_train:  [[0.08746655]
 [0.06324907]
 [0.02983057]
 [0.00798211]] ; Loss_test [[0.08494043]
 [0.06202683]
 [0.03135175]
 [0.01245959]]
training finished
429
Epoch:  429 ; Time per epoch:  4.9930548667907715 ; Loss_train:  [[0.08744504]
 [0.06323804]
 [0.02982218]
 [0.00798704]] ; Loss_test [[0.08491844]
 [0.06201622]
 [0.03134343]
 [0.01246464]]
training finished
430
Epoch:  430 ; Time per epoch:  4.974003553390503 ; Loss_train:  [[0.087433  ]
 [0.06323675]
 [0.0298245 ]
 [0.00799316]] ; Loss_test [[0.08490504]
 [0.06201531]
 [0.03134508]
 [0.01247082]]
training finished
431
Epoch:  431 ; Time per epoch:  4.9920289516448975 ; Loss_train:  [[0.0874481 ]
 [0.06323334]
 [0.02980786]
 [0.00799526]] ; Loss_test [[0.08491978]
 [0.06201293]
 [0.03133047]
 [0.0124726 ]]
training finished
432
Epoch:  432 ; Time per epoch:  4.972252368927002 ; Loss_train:  [[0.08743973]
 [0.06322865]
 [0.02980553]
 [0.00799664]] ; Loss_test [[0.08491039]
 [0.06200809]
 [0.03132831]
 [0.01247361]]
training finished
433
Epoch:  433 ; Time per epoch:  4.988417148590088 ; Loss_train:  [[0.08745886]
 [0.06323419]
 [0.02980548]
 [0.00798698]] ; Loss_test [[0.08493127]
 [0.06201237]
 [0.03132748]
 [0.01246492]]
training finished
434
Epoch:  434 ; Time per epoch:  4.960857152938843 ; Loss_train:  [[0.08747886]
 [0.06324688]
 [0.02981423]
 [0.0079807 ]] ; Loss_test [[0.08495139]
 [0.0620241 ]
 [0.03133586]
 [0.01245959]]
training finished
435
Epoch:  435 ; Time per epoch:  4.983836650848389 ; Loss_train:  [[0.08746616]
 [0.0632406 ]
 [0.02981008]
 [0.00798431]] ; Loss_test [[0.0849392 ]
 [0.06201833]
 [0.03133212]
 [0.01246319]]
training finished
436
Epoch:  436 ; Time per epoch:  4.982673645019531 ; Loss_train:  [[0.08745296]
 [0.06323297]
 [0.02980102]
 [0.007994  ]] ; Loss_test [[0.08492552]
 [0.06201218]
 [0.03132313]
 [0.01247194]]
training finished
437
Epoch:  437 ; Time per epoch:  4.991291046142578 ; Loss_train:  [[0.08745971]
 [0.06322983]
 [0.02979279]
 [0.00799499]] ; Loss_test [[0.08493283]
 [0.06200853]
 [0.03131596]
 [0.01247389]]
training finished
438
Epoch:  438 ; Time per epoch:  4.953359842300415 ; Loss_train:  [[0.08746602]
 [0.06323808]
 [0.02980833]
 [0.00798388]] ; Loss_test [[0.08493908]
 [0.06201592]
 [0.03132955]
 [0.01246219]]
training finished
439
Epoch:  439 ; Time per epoch:  4.997722864151001 ; Loss_train:  [[0.08743671]
 [0.06321666]
 [0.02979149]
 [0.00799554]] ; Loss_test [[0.08490911]
 [0.06199673]
 [0.03131333]
 [0.01247242]]
training finished
440
Epoch:  440 ; Time per epoch:  5.004957675933838 ; Loss_train:  [[0.08743957]
 [0.06321093]
 [0.0297801 ]
 [0.00799713]] ; Loss_test [[0.08491336]
 [0.06199148]
 [0.03130323]
 [0.01247395]]
training finished
441
Epoch:  441 ; Time per epoch:  4.979531526565552 ; Loss_train:  [[0.08743767]
 [0.06321378]
 [0.02978481]
 [0.00800159]] ; Loss_test [[0.08491028]
 [0.06199411]
 [0.03130839]
 [0.01247876]]
training finished
442
Epoch:  442 ; Time per epoch:  4.991673946380615 ; Loss_train:  [[0.08747659]
 [0.06324486]
 [0.02980719]
 [0.00799046]] ; Loss_test [[0.08494891]
 [0.06202376]
 [0.03133025]
 [0.01246931]]
training finished
443
Epoch:  443 ; Time per epoch:  4.963247537612915 ; Loss_train:  [[0.08746021]
 [0.06323045]
 [0.0297946 ]
 [0.0079903 ]] ; Loss_test [[0.0849335 ]
 [0.06200939]
 [0.03131795]
 [0.01246911]]
training finished
444
Epoch:  444 ; Time per epoch:  5.300628185272217 ; Loss_train:  [[0.0874332 ]
 [0.06320368]
 [0.02977976]
 [0.00799307]] ; Loss_test [[0.08490764]
 [0.06198338]
 [0.03130208]
 [0.0124695 ]]
training finished
445
Epoch:  445 ; Time per epoch:  4.969878911972046 ; Loss_train:  [[0.08746776]
 [0.06323372]
 [0.02980309]
 [0.00798505]] ; Loss_test [[0.08494183]
 [0.06201265]
 [0.03132518]
 [0.01246264]]
training finished
446
Epoch:  446 ; Time per epoch:  4.968989133834839 ; Loss_train:  [[0.08747075]
 [0.06325357]
 [0.02982173]
 [0.00798738]] ; Loss_test [[0.08494397]
 [0.06203232]
 [0.03134408]
 [0.01246629]]
training finished
447
Epoch:  447 ; Time per epoch:  4.971620798110962 ; Loss_train:  [[0.08745786]
 [0.06323905]
 [0.02980889]
 [0.00798611]] ; Loss_test [[0.08493093]
 [0.06201759]
 [0.03133108]
 [0.0124647 ]]
training finished
448
Epoch:  448 ; Time per epoch:  4.975494861602783 ; Loss_train:  [[0.08743213]
 [0.06321499]
 [0.02979347]
 [0.00798831]] ; Loss_test [[0.08490551]
 [0.06199403]
 [0.03131556]
 [0.01246525]]
training finished
449
Epoch:  449 ; Time per epoch:  4.953295946121216 ; Loss_train:  [[0.08746598]
 [0.06323586]
 [0.02980203]
 [0.00798404]] ; Loss_test [[0.08493909]
 [0.06201454]
 [0.03132424]
 [0.01246229]]
training finished
450
Epoch:  450 ; Time per epoch:  4.982568025588989 ; Loss_train:  [[0.08743308]
 [0.06322099]
 [0.02979918]
 [0.00799009]] ; Loss_test [[0.08490644]
 [0.06200023]
 [0.03132182]
 [0.0124676 ]]
training finished
451
Epoch:  451 ; Time per epoch:  4.9810285568237305 ; Loss_train:  [[0.08744436]
 [0.06322474]
 [0.02980297]
 [0.00798772]] ; Loss_test [[0.08491775]
 [0.06200346]
 [0.03132614]
 [0.0124655 ]]
training finished
452
Epoch:  452 ; Time per epoch:  4.9789159297943115 ; Loss_train:  [[0.08747438]
 [0.06324708]
 [0.02981106]
 [0.00798699]] ; Loss_test [[0.08494662]
 [0.06202522]
 [0.03133352]
 [0.01246698]]
training finished
453
Epoch:  453 ; Time per epoch:  4.961730718612671 ; Loss_train:  [[0.08746244]
 [0.06323451]
 [0.02980512]
 [0.00798891]] ; Loss_test [[0.08493511]
 [0.06201273]
 [0.03132778]
 [0.0124675 ]]
training finished
454
Epoch:  454 ; Time per epoch:  4.94547176361084 ; Loss_train:  [[0.08749655]
 [0.06324407]
 [0.02979756]
 [0.00799034]] ; Loss_test [[0.08496821]
 [0.06202259]
 [0.03132145]
 [0.01246924]]
training finished
455
Epoch:  455 ; Time per epoch:  4.971336126327515 ; Loss_train:  [[0.08749799]
 [0.06325278]
 [0.02980417]
 [0.0079878 ]] ; Loss_test [[0.08496971]
 [0.06203097]
 [0.03132951]
 [0.01246773]]
training finished
456
Epoch:  456 ; Time per epoch:  4.957679033279419 ; Loss_train:  [[0.08745576]
 [0.06322458]
 [0.02978974]
 [0.00799319]] ; Loss_test [[0.08492876]
 [0.06200396]
 [0.03131349]
 [0.01247132]]
training finished
457
Epoch:  457 ; Time per epoch:  4.950428485870361 ; Loss_train:  [[0.087477  ]
 [0.06323124]
 [0.02978909]
 [0.00798815]] ; Loss_test [[0.08494999]
 [0.06201072]
 [0.03131501]
 [0.0124657 ]]
training finished
458
Epoch:  458 ; Time per epoch:  4.97728157043457 ; Loss_train:  [[0.0874709 ]
 [0.06323772]
 [0.02980235]
 [0.00799157]] ; Loss_test [[0.08494364]
 [0.06201697]
 [0.03132744]
 [0.01246928]]
training finished
459
Epoch:  459 ; Time per epoch:  4.976871967315674 ; Loss_train:  [[0.08748372]
 [0.06324929]
 [0.02981132]
 [0.0079837 ]] ; Loss_test [[0.08495677]
 [0.06202779]
 [0.0313361 ]
 [0.01246311]]
training finished
460
Epoch:  460 ; Time per epoch:  4.969363451004028 ; Loss_train:  [[0.08746467]
 [0.06324197]
 [0.02981093]
 [0.00798398]] ; Loss_test [[0.08493771]
 [0.06202106]
 [0.03133487]
 [0.01246277]]
training finished
461
Epoch:  461 ; Time per epoch:  4.9533514976501465 ; Loss_train:  [[0.08744705]
 [0.06323349]
 [0.02981064]
 [0.0079902 ]] ; Loss_test [[0.08492049]
 [0.06201321]
 [0.03133492]
 [0.01246767]]
training finished
462
Epoch:  462 ; Time per epoch:  4.962395906448364 ; Loss_train:  [[0.08747331]
 [0.063252  ]
 [0.02981938]
 [0.00798831]] ; Loss_test [[0.08494576]
 [0.06203086]
 [0.03134339]
 [0.01246681]]
training finished
463
Epoch:  463 ; Time per epoch:  4.956007480621338 ; Loss_train:  [[0.08747037]
 [0.06325513]
 [0.02982392]
 [0.00798424]] ; Loss_test [[0.08494304]
 [0.06203376]
 [0.03134698]
 [0.0124633 ]]
training finished
464
Epoch:  464 ; Time per epoch:  4.985443830490112 ; Loss_train:  [[0.08747499]
 [0.06326071]
 [0.02983311]
 [0.00798349]] ; Loss_test [[0.08494686]
 [0.06203872]
 [0.0313554 ]
 [0.01246305]]
training finished
465
Epoch:  465 ; Time per epoch:  4.974010229110718 ; Loss_train:  [[0.08748337]
 [0.06325919]
 [0.0298238 ]
 [0.00798357]] ; Loss_test [[0.08495535]
 [0.06203808]
 [0.03134791]
 [0.01246212]]
training finished
466
Epoch:  466 ; Time per epoch:  4.988414287567139 ; Loss_train:  [[0.08747637]
 [0.06325096]
 [0.02981883]
 [0.00798647]] ; Loss_test [[0.08494855]
 [0.06203045]
 [0.03134355]
 [0.01246385]]
training finished
467
Epoch:  467 ; Time per epoch:  4.9658708572387695 ; Loss_train:  [[0.08747888]
 [0.06325217]
 [0.02981825]
 [0.0079849 ]] ; Loss_test [[0.08495082]
 [0.06203181]
 [0.03134215]
 [0.01246342]]
training finished
468
Epoch:  468 ; Time per epoch:  4.970479965209961 ; Loss_train:  [[0.08746976]
 [0.06323951]
 [0.02980433]
 [0.00799037]] ; Loss_test [[0.08494245]
 [0.06202004]
 [0.03132998]
 [0.01246824]]
training finished
469
Epoch:  469 ; Time per epoch:  4.990423679351807 ; Loss_train:  [[0.08748158]
 [0.06324957]
 [0.029811  ]
 [0.00798407]] ; Loss_test [[0.08495439]
 [0.06202945]
 [0.03133635]
 [0.01246252]]
training finished
470
Epoch:  470 ; Time per epoch:  4.957352876663208 ; Loss_train:  [[0.08748265]
 [0.06325361]
 [0.02981034]
 [0.00798904]] ; Loss_test [[0.08495492]
 [0.06203385]
 [0.03133662]
 [0.01246723]]
training finished
471
Epoch:  471 ; Time per epoch:  4.978631258010864 ; Loss_train:  [[0.08745608]
 [0.06323741]
 [0.02980924]
 [0.00798433]] ; Loss_test [[0.08492965]
 [0.06201707]
 [0.03133293]
 [0.01246242]]
training finished
472
Epoch:  472 ; Time per epoch:  4.963736534118652 ; Loss_train:  [[0.08747185]
 [0.06324047]
 [0.02980248]
 [0.00798318]] ; Loss_test [[0.08494548]
 [0.06202024]
 [0.03132793]
 [0.0124616 ]]
training finished
473
Epoch:  473 ; Time per epoch:  4.98881459236145 ; Loss_train:  [[0.087473  ]
 [0.06323966]
 [0.02980127]
 [0.0079881 ]] ; Loss_test [[0.08494659]
 [0.06201932]
 [0.03132615]
 [0.01246612]]
training finished
474
Epoch:  474 ; Time per epoch:  4.975236177444458 ; Loss_train:  [[0.0874639 ]
 [0.06324128]
 [0.0298043 ]
 [0.00799493]] ; Loss_test [[0.08493607]
 [0.06202148]
 [0.03132904]
 [0.01247259]]
training finished
475
Epoch:  475 ; Time per epoch:  4.980149984359741 ; Loss_train:  [[0.08745558]
 [0.06324217]
 [0.02981354]
 [0.00799148]] ; Loss_test [[0.08492795]
 [0.06202142]
 [0.03133733]
 [0.01246942]]
training finished
476
Epoch:  476 ; Time per epoch:  4.971613883972168 ; Loss_train:  [[0.08744742]
 [0.06323566]
 [0.02981183]
 [0.00799451]] ; Loss_test [[0.08492056]
 [0.06201502]
 [0.03133501]
 [0.0124721 ]]
training finished
477
Epoch:  477 ; Time per epoch:  4.965084791183472 ; Loss_train:  [[0.08743892]
 [0.06323468]
 [0.02981664]
 [0.00799467]] ; Loss_test [[0.08491217]
 [0.06201417]
 [0.03133927]
 [0.01247191]]
training finished
478
Epoch:  478 ; Time per epoch:  4.965880632400513 ; Loss_train:  [[0.08745057]
 [0.06323889]
 [0.02981958]
 [0.00799055]] ; Loss_test [[0.08492432]
 [0.0620181 ]
 [0.03134129]
 [0.01246798]]
training finished
479
Epoch:  479 ; Time per epoch:  4.960022449493408 ; Loss_train:  [[0.08747794]
 [0.06326646]
 [0.02983599]
 [0.00798276]] ; Loss_test [[0.08495075]
 [0.06204488]
 [0.03135822]
 [0.01246183]]
training finished
480
Epoch:  480 ; Time per epoch:  4.998356342315674 ; Loss_train:  [[0.08749189]
 [0.06327362]
 [0.02983867]
 [0.00798258]] ; Loss_test [[0.0849643 ]
 [0.06205177]
 [0.03136171]
 [0.01246183]]
training finished
481
Epoch:  481 ; Time per epoch:  4.976945638656616 ; Loss_train:  [[0.08750528]
 [0.06328678]
 [0.02984584]
 [0.00798374]] ; Loss_test [[0.08497598]
 [0.06206451]
 [0.03136862]
 [0.01246407]]
training finished
482
Epoch:  482 ; Time per epoch:  4.984490871429443 ; Loss_train:  [[0.08750656]
 [0.06327275]
 [0.02982889]
 [0.00798052]] ; Loss_test [[0.08497889]
 [0.06205067]
 [0.03135271]
 [0.01246043]]
training finished
483
Epoch:  483 ; Time per epoch:  4.962858200073242 ; Loss_train:  [[0.08747011]
 [0.06324496]
 [0.02980595]
 [0.00799026]] ; Loss_test [[0.08494303]
 [0.06202461]
 [0.03133097]
 [0.01246892]]
training finished
484
Epoch:  484 ; Time per epoch:  4.979707479476929 ; Loss_train:  [[0.08748967]
 [0.06325595]
 [0.02981597]
 [0.00798697]] ; Loss_test [[0.08496305]
 [0.06203453]
 [0.03134019]
 [0.01246588]]
training finished
485
Epoch:  485 ; Time per epoch:  4.987749814987183 ; Loss_train:  [[0.08747326]
 [0.0632529 ]
 [0.02982059]
 [0.00798491]] ; Loss_test [[0.08494664]
 [0.06203131]
 [0.03134339]
 [0.01246379]]
training finished
486
Epoch:  486 ; Time per epoch:  4.961261034011841 ; Loss_train:  [[0.08744616]
 [0.06323567]
 [0.02981512]
 [0.00798838]] ; Loss_test [[0.08492048]
 [0.06201464]
 [0.0313371 ]
 [0.01246588]]
training finished
487
Epoch:  487 ; Time per epoch:  4.981560468673706 ; Loss_train:  [[0.08744859]
 [0.06324232]
 [0.02981865]
 [0.00799491]] ; Loss_test [[0.08492114]
 [0.06202151]
 [0.03134137]
 [0.01247293]]
training finished
488
Epoch:  488 ; Time per epoch:  4.962587118148804 ; Loss_train:  [[0.08745492]
 [0.06324098]
 [0.0298144 ]
 [0.00799008]] ; Loss_test [[0.08492824]
 [0.06202016]
 [0.03133758]
 [0.01246782]]
training finished
489
Epoch:  489 ; Time per epoch:  4.977817058563232 ; Loss_train:  [[0.08746025]
 [0.06325847]
 [0.0298295 ]
 [0.00799364]] ; Loss_test [[0.08493183]
 [0.06203779]
 [0.03135257]
 [0.01247228]]
training finished
490
Epoch:  490 ; Time per epoch:  4.988945245742798 ; Loss_train:  [[0.08747932]
 [0.06326247]
 [0.02982996]
 [0.00798768]] ; Loss_test [[0.08495194]
 [0.06204052]
 [0.0313523 ]
 [0.01246716]]
training finished
491
Epoch:  491 ; Time per epoch:  4.949440240859985 ; Loss_train:  [[0.0874685 ]
 [0.06324875]
 [0.02981334]
 [0.00799029]] ; Loss_test [[0.08494145]
 [0.06202783]
 [0.03133713]
 [0.01246904]]
training finished
492
Epoch:  492 ; Time per epoch:  5.004613399505615 ; Loss_train:  [[0.08746273]
 [0.06324642]
 [0.02981897]
 [0.00798454]] ; Loss_test [[0.08493625]
 [0.06202573]
 [0.03134182]
 [0.01246191]]
training finished
493
Epoch:  493 ; Time per epoch:  4.945774078369141 ; Loss_train:  [[0.08747698]
 [0.06325255]
 [0.0298198 ]
 [0.00798392]] ; Loss_test [[0.08495023]
 [0.06203136]
 [0.03134329]
 [0.01246216]]
training finished
494
Epoch:  494 ; Time per epoch:  4.9819347858428955 ; Loss_train:  [[0.08748593]
 [0.0632607 ]
 [0.02982818]
 [0.00797845]] ; Loss_test [[0.08495931]
 [0.06203879]
 [0.03135059]
 [0.01245799]]
training finished
495
Epoch:  495 ; Time per epoch:  4.955913066864014 ; Loss_train:  [[0.08746346]
 [0.06324727]
 [0.02982263]
 [0.00798457]] ; Loss_test [[0.08493681]
 [0.06202612]
 [0.03134486]
 [0.01246244]]
training finished
496
Epoch:  496 ; Time per epoch:  4.9606733322143555 ; Loss_train:  [[0.08744788]
 [0.06324273]
 [0.02982639]
 [0.00798628]] ; Loss_test [[0.08492097]
 [0.06202152]
 [0.03134758]
 [0.01246393]]
training finished
497
Epoch:  497 ; Time per epoch:  4.973952293395996 ; Loss_train:  [[0.08748985]
 [0.06326669]
 [0.02983139]
 [0.00797687]] ; Loss_test [[0.08496288]
 [0.06204494]
 [0.03135395]
 [0.01245588]]
training finished
498
Epoch:  498 ; Time per epoch:  4.979096174240112 ; Loss_train:  [[0.08746198]
 [0.06324754]
 [0.02982255]
 [0.00798485]] ; Loss_test [[0.08493521]
 [0.06202651]
 [0.03134472]
 [0.0124626 ]]
training finished
499
Epoch:  499 ; Time per epoch:  4.963653802871704 ; Loss_train:  [[0.08745641]
 [0.06324612]
 [0.02982406]
 [0.00798711]] ; Loss_test [[0.08493   ]
 [0.06202529]
 [0.031346  ]
 [0.01246399]]


==> logs/rotating_mnist/p3l3.txt <==
p3l3
(1042, 16, 784)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_1/dense_14/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_14/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_15/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_15/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_16/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_16/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_17/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_17/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_18/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_18/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_19/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_19/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_20/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_20/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_21/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_21/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_22/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_22/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>, <tf.Tensor 'mul_12:0' shape=() dtype=float32>, <tf.Tensor 'mul_13:0' shape=() dtype=float32>, <tf.Tensor 'mul_14:0' shape=() dtype=float32>, <tf.Tensor 'mul_15:0' shape=() dtype=float32>, <tf.Tensor 'mul_16:0' shape=() dtype=float32>, <tf.Tensor 'mul_17:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_18:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net_1/dense_14/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_14/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_15/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_15/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_16/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_16/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_17/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_17/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_18/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_18/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_19/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_19/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_20/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_20/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_21/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_21/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_22/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net_1/dense_22/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>, <tf.Tensor 'mul_12:0' shape=() dtype=float32>, <tf.Tensor 'mul_13:0' shape=() dtype=float32>, <tf.Tensor 'mul_14:0' shape=() dtype=float32>, <tf.Tensor 'mul_15:0' shape=() dtype=float32>, <tf.Tensor 'mul_16:0' shape=() dtype=float32>, <tf.Tensor 'mul_17:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_18:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net_1/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
0
1
2
3
call finished
Epoch:  0 ; Time per epoch:  18.281473875045776 ; Loss_train:  [[0.06265921]
 [0.05996808]
 [0.05620853]
 [0.05505774]] ; Loss_test [[0.06230684]
 [0.05952257]
 [0.05563419]
 [0.05444431]]
training finished
1
Epoch:  1 ; Time per epoch:  4.884880065917969 ; Loss_train:  [[0.0809615 ]
 [0.07641716]
 [0.07114106]
 [0.06848448]] ; Loss_test [[0.08060236]
 [0.0758801 ]
 [0.0704525 ]
 [0.06774722]]
training finished
2
Epoch:  2 ; Time per epoch:  4.886620044708252 ; Loss_train:  [[0.07628968]
 [0.07390721]
 [0.07198637]
 [0.07103468]] ; Loss_test [[0.07594597]
 [0.07346574]
 [0.07147822]
 [0.07048489]]
training finished
3
Epoch:  3 ; Time per epoch:  4.889413833618164 ; Loss_train:  [[0.07175782]
 [0.07041541]
 [0.06937523]
 [0.06892724]] ; Loss_test [[0.07140265]
 [0.06999811]
 [0.06891881]
 [0.06844394]]
training finished
4
Epoch:  4 ; Time per epoch:  4.873250246047974 ; Loss_train:  [[0.07089262]
 [0.06985208]
 [0.06903657]
 [0.06875073]] ; Loss_test [[0.07053064]
 [0.0694459 ]
 [0.06860692]
 [0.06830441]]
training finished
5
Epoch:  5 ; Time per epoch:  4.884716987609863 ; Loss_train:  [[0.0696692 ]
 [0.06879461]
 [0.06818622]
 [0.06790862]] ; Loss_test [[0.06928246]
 [0.06837124]
 [0.06774322]
 [0.06744812]]
training finished
6
Epoch:  6 ; Time per epoch:  4.883957386016846 ; Loss_train:  [[0.06967313]
 [0.06896599]
 [0.06841231]
 [0.06811327]] ; Loss_test [[0.06931316]
 [0.06858443]
 [0.06802616]
 [0.06773042]]
training finished
7
Epoch:  7 ; Time per epoch:  4.880577087402344 ; Loss_train:  [[0.0718272 ]
 [0.07125393]
 [0.07073436]
 [0.07046663]] ; Loss_test [[0.07152648]
 [0.07094395]
 [0.07042705]
 [0.07017016]]
training finished
8
Epoch:  8 ; Time per epoch:  4.879448890686035 ; Loss_train:  [[0.06973734]
 [0.06913124]
 [0.06853317]
 [0.06836004]] ; Loss_test [[0.06937052]
 [0.06874846]
 [0.068142  ]
 [0.0679661 ]]
training finished
9
Epoch:  9 ; Time per epoch:  4.87407922744751 ; Loss_train:  [[0.06790253]
 [0.06735555]
 [0.06671052]
 [0.06650732]] ; Loss_test [[0.06755956]
 [0.06699595]
 [0.06633053]
 [0.06613177]]
training finished
10
Epoch:  10 ; Time per epoch:  4.869194746017456 ; Loss_train:  [[0.06519518]
 [0.06461762]
 [0.06412517]
 [0.06394621]] ; Loss_test [[0.06470565]
 [0.06410839]
 [0.06360999]
 [0.06343348]]
training finished
11
Epoch:  11 ; Time per epoch:  4.8873701095581055 ; Loss_train:  [[0.06063901]
 [0.06004855]
 [0.05965291]
 [0.05949707]] ; Loss_test [[0.06013875]
 [0.05953105]
 [0.05913908]
 [0.05899259]]
training finished
12
Epoch:  12 ; Time per epoch:  4.876179456710815 ; Loss_train:  [[0.05977908]
 [0.05915531]
 [0.05874072]
 [0.05859748]] ; Loss_test [[0.05931715]
 [0.05867701]
 [0.05826689]
 [0.05812929]]
training finished
13
Epoch:  13 ; Time per epoch:  4.877176761627197 ; Loss_train:  [[0.05906335]
 [0.05842975]
 [0.05811562]
 [0.05799211]] ; Loss_test [[0.05867282]
 [0.05802489]
 [0.05772027]
 [0.05759852]]
training finished
14
Epoch:  14 ; Time per epoch:  4.869534969329834 ; Loss_train:  [[0.05696429]
 [0.05644354]
 [0.0561962 ]
 [0.0560764 ]] ; Loss_test [[0.05650513]
 [0.05597162]
 [0.05573774]
 [0.05562435]]
training finished
15
Epoch:  15 ; Time per epoch:  4.873334169387817 ; Loss_train:  [[0.05678046]
 [0.05634454]
 [0.05613353]
 [0.05601611]] ; Loss_test [[0.05638359]
 [0.05594945]
 [0.0557539 ]
 [0.05564132]]
training finished
16
Epoch:  16 ; Time per epoch:  4.8597798347473145 ; Loss_train:  [[0.0550428 ]
 [0.05447016]
 [0.05431497]
 [0.05420525]] ; Loss_test [[0.05461708]
 [0.05406754]
 [0.05391046]
 [0.05380758]]
training finished
17
Epoch:  17 ; Time per epoch:  4.852048635482788 ; Loss_train:  [[0.05286949]
 [0.0520123 ]
 [0.05191001]
 [0.05176649]] ; Loss_test [[0.05237755]
 [0.05159275]
 [0.0514716 ]
 [0.05134095]]
training finished
18
Epoch:  18 ; Time per epoch:  4.841021299362183 ; Loss_train:  [[0.05565241]
 [0.0546913 ]
 [0.05461253]
 [0.05433174]] ; Loss_test [[0.05522443]
 [0.05434909]
 [0.05422754]
 [0.05398412]]
training finished
19
Epoch:  19 ; Time per epoch:  4.859317302703857 ; Loss_train:  [[0.05857181]
 [0.05792771]
 [0.05780391]
 [0.05763335]] ; Loss_test [[0.05806429]
 [0.05743761]
 [0.05728674]
 [0.05715372]]
training finished
20
Epoch:  20 ; Time per epoch:  4.861873388290405 ; Loss_train:  [[0.05537641]
 [0.0546021 ]
 [0.05462111]
 [0.0551295 ]] ; Loss_test [[0.05486698]
 [0.05419732]
 [0.05425102]
 [0.0548269 ]]
training finished
21
Epoch:  21 ; Time per epoch:  4.856959104537964 ; Loss_train:  [[0.05359923]
 [0.05105034]
 [0.05036098]
 [0.05024967]] ; Loss_test [[0.05316567]
 [0.05081759]
 [0.05011997]
 [0.05005815]]
training finished
22
Epoch:  22 ; Time per epoch:  4.848809480667114 ; Loss_train:  [[0.05908742]
 [0.04627454]
 [0.0436456 ]
 [0.04223689]] ; Loss_test [[0.05849096]
 [0.04651687]
 [0.0439828 ]
 [0.04273014]]
training finished
23
Epoch:  23 ; Time per epoch:  4.878089189529419 ; Loss_train:  [[0.06798133]
 [0.04198908]
 [0.03510079]
 [0.03125796]] ; Loss_test [[0.06668752]
 [0.04195629]
 [0.03521774]
 [0.03173869]]
training finished
24
Epoch:  24 ; Time per epoch:  4.8589394092559814 ; Loss_train:  [[0.07291789]
 [0.03712637]
 [0.02932921]
 [0.02740937]] ; Loss_test [[0.0718421 ]
 [0.03731003]
 [0.0297525 ]
 [0.02787845]]
training finished
25
Epoch:  25 ; Time per epoch:  4.855709075927734 ; Loss_train:  [[0.09484892]
 [0.04178353]
 [0.03205514]
 [0.02716248]] ; Loss_test [[0.09348874]
 [0.04242653]
 [0.03255092]
 [0.0275413 ]]
training finished
26
Epoch:  26 ; Time per epoch:  4.862667560577393 ; Loss_train:  [[0.0892027 ]
 [0.04246625]
 [0.0294514 ]
 [0.02406028]] ; Loss_test [[0.08804049]
 [0.04219359]
 [0.02947271]
 [0.02477568]]
training finished
27
Epoch:  27 ; Time per epoch:  4.839037895202637 ; Loss_train:  [[0.09922445]
 [0.03774055]
 [0.025887  ]
 [0.02210036]] ; Loss_test [[0.09769523]
 [0.03790793]
 [0.02650619]
 [0.02313761]]
training finished
28
Epoch:  28 ; Time per epoch:  4.866556644439697 ; Loss_train:  [[0.09461518]
 [0.03894586]
 [0.0254902 ]
 [0.02082938]] ; Loss_test [[0.09346855]
 [0.03930388]
 [0.02623749]
 [0.02211571]]
training finished
29
Epoch:  29 ; Time per epoch:  4.8712475299835205 ; Loss_train:  [[0.11422829]
 [0.05157896]
 [0.03271471]
 [0.0235849 ]] ; Loss_test [[0.11221465]
 [0.05162687]
 [0.03339936]
 [0.02498645]]
training finished
30
Epoch:  30 ; Time per epoch:  4.855289459228516 ; Loss_train:  [[0.10185801]
 [0.04329376]
 [0.02598129]
 [0.01860571]] ; Loss_test [[0.10021973]
 [0.04324932]
 [0.0267855 ]
 [0.02020877]]
training finished
31
Epoch:  31 ; Time per epoch:  4.846359729766846 ; Loss_train:  [[0.10867859]
 [0.04749085]
 [0.02846372]
 [0.01944887]] ; Loss_test [[0.10691771]
 [0.04725151]
 [0.02910822]
 [0.02095342]]
training finished
32
Epoch:  32 ; Time per epoch:  4.852524995803833 ; Loss_train:  [[0.11141528]
 [0.04722872]
 [0.02774042]
 [0.01877158]] ; Loss_test [[0.10934192]
 [0.04724443]
 [0.02860584]
 [0.02037401]]
training finished
33
Epoch:  33 ; Time per epoch:  4.8462440967559814 ; Loss_train:  [[0.10698955]
 [0.0451781 ]
 [0.02625545]
 [0.01769828]] ; Loss_test [[0.10514482]
 [0.04497886]
 [0.02703677]
 [0.01946808]]
training finished
34
Epoch:  34 ; Time per epoch:  4.880811452865601 ; Loss_train:  [[0.10869057]
 [0.04171807]
 [0.02277589]
 [0.01640063]] ; Loss_test [[0.10681132]
 [0.04177475]
 [0.02382569]
 [0.01829525]]
training finished
35
Epoch:  35 ; Time per epoch:  4.861320972442627 ; Loss_train:  [[0.10261114]
 [0.03989251]
 [0.02180028]
 [0.0172382 ]] ; Loss_test [[0.1009348 ]
 [0.04028971]
 [0.02323648]
 [0.0194026 ]]
training finished
36
Epoch:  36 ; Time per epoch:  4.8569016456604 ; Loss_train:  [[0.10969849]
 [0.04355876]
 [0.02432928]
 [0.01620443]] ; Loss_test [[0.10768492]
 [0.04355343]
 [0.02533583]
 [0.018245  ]]
training finished
37
Epoch:  37 ; Time per epoch:  4.846963405609131 ; Loss_train:  [[0.10576983]
 [0.04116262]
 [0.02138469]
 [0.01555562]] ; Loss_test [[0.1036339 ]
 [0.04139904]
 [0.02280357]
 [0.01784755]]
training finished
38
Epoch:  38 ; Time per epoch:  4.854139566421509 ; Loss_train:  [[0.10465393]
 [0.04773797]
 [0.02648058]
 [0.0166185 ]] ; Loss_test [[0.10257139]
 [0.04745338]
 [0.02732725]
 [0.01880696]]
training finished
39
Epoch:  39 ; Time per epoch:  4.8705153465271 ; Loss_train:  [[0.11331067]
 [0.04597944]
 [0.02385642]
 [0.0149369 ]] ; Loss_test [[0.11114687]
 [0.04616468]
 [0.02517112]
 [0.01723848]]
training finished
40
Epoch:  40 ; Time per epoch:  4.863381624221802 ; Loss_train:  [[0.10322616]
 [0.04691267]
 [0.02442032]
 [0.01543526]] ; Loss_test [[0.10119172]
 [0.04670256]
 [0.02559577]
 [0.01788335]]
training finished
41
Epoch:  41 ; Time per epoch:  4.863865375518799 ; Loss_train:  [[0.11107745]
 [0.04927138]
 [0.02506683]
 [0.01460931]] ; Loss_test [[0.10902735]
 [0.04892124]
 [0.02607303]
 [0.01699857]]
training finished
42
Epoch:  42 ; Time per epoch:  4.852163076400757 ; Loss_train:  [[0.10915918]
 [0.04575459]
 [0.0215815 ]
 [0.01396088]] ; Loss_test [[0.1070904 ]
 [0.04575715]
 [0.02316867]
 [0.01657098]]
training finished
43
Epoch:  43 ; Time per epoch:  4.840129375457764 ; Loss_train:  [[0.1072908 ]
 [0.04602503]
 [0.02288599]
 [0.01394492]] ; Loss_test [[0.10518874]
 [0.04609449]
 [0.02442622]
 [0.01659825]]
training finished
44
Epoch:  44 ; Time per epoch:  4.8554160594940186 ; Loss_train:  [[0.11360134]
 [0.05070175]
 [0.02514145]
 [0.01372699]] ; Loss_test [[0.11118402]
 [0.04999627]
 [0.02604146]
 [0.01619827]]
training finished
45
Epoch:  45 ; Time per epoch:  4.859276533126831 ; Loss_train:  [[0.12172294]
 [0.05173413]
 [0.0249083 ]
 [0.01376009]] ; Loss_test [[0.11934198]
 [0.05142508]
 [0.02620801]
 [0.01634636]]
training finished
46
Epoch:  46 ; Time per epoch:  4.8424906730651855 ; Loss_train:  [[0.10957821]
 [0.04694681]
 [0.02159758]
 [0.01306996]] ; Loss_test [[0.10739911]
 [0.04708808]
 [0.02330172]
 [0.01583877]]
training finished
47
Epoch:  47 ; Time per epoch:  4.840610027313232 ; Loss_train:  [[0.10959195]
 [0.05096315]
 [0.02553852]
 [0.0134873 ]] ; Loss_test [[0.10740807]
 [0.05048019]
 [0.02675126]
 [0.01629367]]
training finished
48
Epoch:  48 ; Time per epoch:  4.850529193878174 ; Loss_train:  [[0.10744059]
 [0.04786437]
 [0.02310682]
 [0.01303071]] ; Loss_test [[0.10513639]
 [0.0473985 ]
 [0.02441535]
 [0.01587622]]
training finished
49
Epoch:  49 ; Time per epoch:  4.8687262535095215 ; Loss_train:  [[0.10667339]
 [0.05204954]
 [0.02583699]
 [0.0136677 ]] ; Loss_test [[0.10460142]
 [0.05148995]
 [0.02709056]
 [0.01653321]]
training finished
50
Epoch:  50 ; Time per epoch:  4.856814384460449 ; Loss_train:  [[0.10718658]
 [0.05069847]
 [0.02479198]
 [0.01339567]] ; Loss_test [[0.10508724]
 [0.05038286]
 [0.02620186]
 [0.0162552 ]]
training finished
51
Epoch:  51 ; Time per epoch:  4.834490776062012 ; Loss_train:  [[0.10638458]
 [0.04923771]
 [0.02281466]
 [0.01315942]] ; Loss_test [[0.10439032]
 [0.04888641]
 [0.02435012]
 [0.01609385]]
training finished
52
Epoch:  52 ; Time per epoch:  4.8342132568359375 ; Loss_train:  [[0.10903997]
 [0.046913  ]
 [0.02061301]
 [0.01335455]] ; Loss_test [[0.10698567]
 [0.04636993]
 [0.02215689]
 [0.01628811]]
training finished
53
Epoch:  53 ; Time per epoch:  4.849468469619751 ; Loss_train:  [[0.1134027 ]
 [0.05442721]
 [0.02685177]
 [0.01409092]] ; Loss_test [[0.11118545]
 [0.05343097]
 [0.02771036]
 [0.01668177]]
training finished
54
Epoch:  54 ; Time per epoch:  4.825059175491333 ; Loss_train:  [[0.10356773]
 [0.04508174]
 [0.02030704]
 [0.01272793]] ; Loss_test [[0.10164999]
 [0.0448365 ]
 [0.02191074]
 [0.01561299]]
training finished
55
Epoch:  55 ; Time per epoch:  4.843470096588135 ; Loss_train:  [[0.09958181]
 [0.04423969]
 [0.02039545]
 [0.01340139]] ; Loss_test [[0.0976113 ]
 [0.04387076]
 [0.02211331]
 [0.01657647]]
training finished
56
Epoch:  56 ; Time per epoch:  4.848847150802612 ; Loss_train:  [[0.10781989]
 [0.04896938]
 [0.02175165]
 [0.01230836]] ; Loss_test [[0.10579985]
 [0.04837525]
 [0.02319264]
 [0.01541021]]
training finished
57
Epoch:  57 ; Time per epoch:  4.834454774856567 ; Loss_train:  [[0.11116933]
 [0.04975846]
 [0.02201882]
 [0.01161376]] ; Loss_test [[0.10907427]
 [0.04906058]
 [0.02347079]
 [0.0148206 ]]
training finished
58
Epoch:  58 ; Time per epoch:  4.84580659866333 ; Loss_train:  [[0.10675409]
 [0.04898265]
 [0.02276748]
 [0.01221416]] ; Loss_test [[0.10492522]
 [0.04857683]
 [0.02430543]
 [0.01545384]]
training finished
59
Epoch:  59 ; Time per epoch:  4.848934888839722 ; Loss_train:  [[0.10788776]
 [0.04688691]
 [0.02088145]
 [0.01123928]] ; Loss_test [[0.10582177]
 [0.04624454]
 [0.02240605]
 [0.01439788]]
training finished
60
Epoch:  60 ; Time per epoch:  4.8324668407440186 ; Loss_train:  [[0.11046232]
 [0.05256571]
 [0.02484699]
 [0.01137218]] ; Loss_test [[0.10828067]
 [0.05147415]
 [0.02591114]
 [0.01458671]]
training finished
61
Epoch:  61 ; Time per epoch:  4.839651584625244 ; Loss_train:  [[0.10661057]
 [0.04956843]
 [0.0220342 ]
 [0.0114002 ]] ; Loss_test [[0.10471879]
 [0.04897124]
 [0.02367981]
 [0.01477221]]
training finished
62
Epoch:  62 ; Time per epoch:  4.8484132289886475 ; Loss_train:  [[0.1105108 ]
 [0.04961704]
 [0.02182601]
 [0.01056892]] ; Loss_test [[0.10848533]
 [0.04891491]
 [0.02338416]
 [0.01392862]]
training finished
63
Epoch:  63 ; Time per epoch:  4.833644390106201 ; Loss_train:  [[0.11333765]
 [0.04949141]
 [0.02087649]
 [0.01044056]] ; Loss_test [[0.11145256]
 [0.04879901]
 [0.02248671]
 [0.01385747]]
training finished
64
Epoch:  64 ; Time per epoch:  4.837104320526123 ; Loss_train:  [[0.10804766]
 [0.05210469]
 [0.02361793]
 [0.01092173]] ; Loss_test [[0.10597881]
 [0.05128009]
 [0.02511248]
 [0.01431834]]
training finished
65
Epoch:  65 ; Time per epoch:  4.854083061218262 ; Loss_train:  [[0.10442214]
 [0.04782507]
 [0.02084285]
 [0.01107236]] ; Loss_test [[0.10254943]
 [0.04731653]
 [0.02266166]
 [0.01452377]]
training finished
66
Epoch:  66 ; Time per epoch:  4.8402416706085205 ; Loss_train:  [[0.10563742]
 [0.05383319]
 [0.02574812]
 [0.01141963]] ; Loss_test [[0.10381561]
 [0.05289025]
 [0.02692936]
 [0.0147892 ]]
training finished
67
Epoch:  67 ; Time per epoch:  4.8316261768341064 ; Loss_train:  [[0.11367194]
 [0.05249432]
 [0.02320037]
 [0.0101961 ]] ; Loss_test [[0.11170042]
 [0.05144622]
 [0.02452756]
 [0.01359496]]
training finished
68
Epoch:  68 ; Time per epoch:  4.8365302085876465 ; Loss_train:  [[0.11291381]
 [0.05454552]
 [0.0241306 ]
 [0.01003902]] ; Loss_test [[0.11096003]
 [0.05351572]
 [0.02542762]
 [0.01349943]]
training finished
69
Epoch:  69 ; Time per epoch:  4.845004320144653 ; Loss_train:  [[0.10833485]
 [0.05025562]
 [0.02234627]
 [0.01035038]] ; Loss_test [[0.10632277]
 [0.04925109]
 [0.02370807]
 [0.01387774]]
training finished
70
Epoch:  70 ; Time per epoch:  4.835732460021973 ; Loss_train:  [[0.10820621]
 [0.05305066]
 [0.02428261]
 [0.01079559]] ; Loss_test [[0.10623157]
 [0.0519352 ]
 [0.02556196]
 [0.01430709]]
training finished
71
Epoch:  71 ; Time per epoch:  4.835551500320435 ; Loss_train:  [[0.10817663]
 [0.05404211]
 [0.02453354]
 [0.01020163]] ; Loss_test [[0.10610661]
 [0.05310113]
 [0.0259228 ]
 [0.01372977]]
training finished
72
Epoch:  72 ; Time per epoch:  4.848335266113281 ; Loss_train:  [[0.10688651]
 [0.05184431]
 [0.02310602]
 [0.0102481 ]] ; Loss_test [[0.10486905]
 [0.05082778]
 [0.02449587]
 [0.01378048]]
training finished
73
Epoch:  73 ; Time per epoch:  4.8460845947265625 ; Loss_train:  [[0.11345711]
 [0.05393719]
 [0.02368046]
 [0.00993016]] ; Loss_test [[0.11149786]
 [0.05287728]
 [0.02514153]
 [0.013509  ]]
training finished
74
Epoch:  74 ; Time per epoch:  4.877058267593384 ; Loss_train:  [[0.11074883]
 [0.05340859]
 [0.02388477]
 [0.00984662]] ; Loss_test [[0.1088292 ]
 [0.05231908]
 [0.0250835 ]
 [0.01341852]]
training finished
75
Epoch:  75 ; Time per epoch:  4.826519012451172 ; Loss_train:  [[0.11307091]
 [0.0564483 ]
 [0.02634137]
 [0.00995882]] ; Loss_test [[0.11096656]
 [0.05526201]
 [0.02740124]
 [0.01348822]]
training finished
76
Epoch:  76 ; Time per epoch:  4.847376108169556 ; Loss_train:  [[0.10734141]
 [0.05397512]
 [0.02403423]
 [0.00999583]] ; Loss_test [[0.10547586]
 [0.05299395]
 [0.02546072]
 [0.01367508]]
training finished
77
Epoch:  77 ; Time per epoch:  4.839024543762207 ; Loss_train:  [[0.11309837]
 [0.05498924]
 [0.0244393 ]
 [0.00945263]] ; Loss_test [[0.11114343]
 [0.05380512]
 [0.02567505]
 [0.01313475]]
training finished
78
Epoch:  78 ; Time per epoch:  4.837291479110718 ; Loss_train:  [[0.11608249]
 [0.05737989]
 [0.0261463 ]
 [0.00965851]] ; Loss_test [[0.11399042]
 [0.05603964]
 [0.02721842]
 [0.01330407]]
training finished
79
Epoch:  79 ; Time per epoch:  4.8463921546936035 ; Loss_train:  [[0.1074082 ]
 [0.05642523]
 [0.0270718 ]
 [0.01014806]] ; Loss_test [[0.10549279]
 [0.05527885]
 [0.02806124]
 [0.01377616]]
training finished
80
Epoch:  80 ; Time per epoch:  4.821690320968628 ; Loss_train:  [[0.10956234]
 [0.05784348]
 [0.02712099]
 [0.00958007]] ; Loss_test [[0.10762652]
 [0.05666885]
 [0.02805783]
 [0.01325206]]
training finished
81
Epoch:  81 ; Time per epoch:  4.839223146438599 ; Loss_train:  [[0.11227301]
 [0.05968203]
 [0.0298731 ]
 [0.01091351]] ; Loss_test [[0.11055278]
 [0.05828597]
 [0.03055044]
 [0.01444104]]
training finished
82
Epoch:  82 ; Time per epoch:  4.836601972579956 ; Loss_train:  [[0.11321122]
 [0.05562825]
 [0.02568571]
 [0.00980857]] ; Loss_test [[0.11144675]
 [0.0546333 ]
 [0.02694837]
 [0.01353154]]
training finished
83
Epoch:  83 ; Time per epoch:  4.826714754104614 ; Loss_train:  [[0.1090793 ]
 [0.05926289]
 [0.02841295]
 [0.00981112]] ; Loss_test [[0.10721712]
 [0.05784535]
 [0.02921376]
 [0.01353432]]
training finished
84
Epoch:  84 ; Time per epoch:  4.840105295181274 ; Loss_train:  [[0.11101612]
 [0.05839728]
 [0.02830045]
 [0.01021277]] ; Loss_test [[0.10909314]
 [0.05706516]
 [0.02926803]
 [0.01388727]]
training finished
85
Epoch:  85 ; Time per epoch:  4.84224534034729 ; Loss_train:  [[0.11083672]
 [0.05745307]
 [0.02696346]
 [0.00947588]] ; Loss_test [[0.10881456]
 [0.0561005 ]
 [0.02789922]
 [0.01318917]]
training finished
86
Epoch:  86 ; Time per epoch:  4.845163106918335 ; Loss_train:  [[0.11462741]
 [0.06063048]
 [0.02957384]
 [0.00976043]] ; Loss_test [[0.11274892]
 [0.05912533]
 [0.03022242]
 [0.01337504]]
training finished
87
Epoch:  87 ; Time per epoch:  4.852930307388306 ; Loss_train:  [[0.10865492]
 [0.05875275]
 [0.02735555]
 [0.0095928 ]] ; Loss_test [[0.10667646]
 [0.0573205 ]
 [0.02834337]
 [0.01337156]]
training finished
88
Epoch:  88 ; Time per epoch:  4.833168029785156 ; Loss_train:  [[0.11141711]
 [0.05808488]
 [0.02703061]
 [0.00910851]] ; Loss_test [[0.10941859]
 [0.05680761]
 [0.02815101]
 [0.01293248]]
training finished
89
Epoch:  89 ; Time per epoch:  4.824561357498169 ; Loss_train:  [[0.11172344]
 [0.05638885]
 [0.02526802]
 [0.00939943]] ; Loss_test [[0.10993858]
 [0.05514048]
 [0.02645559]
 [0.01330705]]
training finished
90
Epoch:  90 ; Time per epoch:  4.831402778625488 ; Loss_train:  [[0.11133708]
 [0.05799583]
 [0.02623154]
 [0.00887673]] ; Loss_test [[0.10922525]
 [0.05668704]
 [0.02735284]
 [0.01280288]]
training finished
91
Epoch:  91 ; Time per epoch:  4.838431358337402 ; Loss_train:  [[0.10800779]
 [0.05746682]
 [0.02637469]
 [0.00915854]] ; Loss_test [[0.10609084]
 [0.05617174]
 [0.02747748]
 [0.01306995]]
training finished
92
Epoch:  92 ; Time per epoch:  4.825996160507202 ; Loss_train:  [[0.10824303]
 [0.05921104]
 [0.02814483]
 [0.00927924]] ; Loss_test [[0.10642745]
 [0.05787933]
 [0.02907121]
 [0.01318885]]
training finished
93
Epoch:  93 ; Time per epoch:  4.8304057121276855 ; Loss_train:  [[0.10966451]
 [0.05847304]
 [0.02756565]
 [0.00904725]] ; Loss_test [[0.10766871]
 [0.05710865]
 [0.02852558]
 [0.012973  ]]
training finished
94
Epoch:  94 ; Time per epoch:  4.834303379058838 ; Loss_train:  [[0.10804362]
 [0.05978398]
 [0.0291526 ]
 [0.00919424]] ; Loss_test [[0.10610192]
 [0.0583015 ]
 [0.02993145]
 [0.01311774]]
training finished
95
Epoch:  95 ; Time per epoch:  4.8317530155181885 ; Loss_train:  [[0.10976796]
 [0.05983569]
 [0.02890991]
 [0.00903194]] ; Loss_test [[0.10784315]
 [0.05847783]
 [0.02981372]
 [0.01295824]]
training finished
96
Epoch:  96 ; Time per epoch:  4.839772701263428 ; Loss_train:  [[0.1089941 ]
 [0.06065252]
 [0.02988394]
 [0.00937626]] ; Loss_test [[0.10705051]
 [0.05915025]
 [0.03054491]
 [0.01326861]]
training finished
97
Epoch:  97 ; Time per epoch:  4.822265625 ; Loss_train:  [[0.11263165]
 [0.06109805]
 [0.02912776]
 [0.00868302]] ; Loss_test [[0.11065527]
 [0.05960867]
 [0.02983333]
 [0.01262427]]
training finished
98
Epoch:  98 ; Time per epoch:  4.841463088989258 ; Loss_train:  [[0.11078215]
 [0.06098326]
 [0.03025043]
 [0.009094  ]] ; Loss_test [[0.10880433]
 [0.0595018 ]
 [0.03085205]
 [0.01298751]]
training finished
99
Epoch:  99 ; Time per epoch:  4.838003158569336 ; Loss_train:  [[0.11154135]
 [0.05948637]
 [0.02855675]
 [0.00885031]] ; Loss_test [[0.1096134 ]
 [0.05811351]
 [0.02940599]
 [0.01277126]]
training finished
100
Epoch:  100 ; Time per epoch:  4.834991693496704 ; Loss_train:  [[0.11114844]
 [0.05736627]
 [0.026826  ]
 [0.0087399 ]] ; Loss_test [[0.10913932]
 [0.05599934]
 [0.02787048]
 [0.01275821]]
training finished
101
Epoch:  101 ; Time per epoch:  4.8544762134552 ; Loss_train:  [[0.10973969]
 [0.05901901]
 [0.02867803]
 [0.00914746]] ; Loss_test [[0.107841  ]
 [0.05763164]
 [0.02953923]
 [0.01311125]]
training finished
102
Epoch:  102 ; Time per epoch:  4.826280117034912 ; Loss_train:  [[0.10683501]
 [0.05917238]
 [0.02957019]
 [0.0095315 ]] ; Loss_test [[0.10490894]
 [0.05773999]
 [0.03023497]
 [0.01343216]]
training finished
103
Epoch:  103 ; Time per epoch:  4.834139585494995 ; Loss_train:  [[0.11183285]
 [0.06127145]
 [0.03032575]
 [0.00918566]] ; Loss_test [[0.1099231 ]
 [0.05973406]
 [0.03096637]
 [0.01311391]]
training finished
104
Epoch:  104 ; Time per epoch:  4.8232316970825195 ; Loss_train:  [[0.10942771]
 [0.05861153]
 [0.02764628]
 [0.00890953]] ; Loss_test [[0.10743998]
 [0.05722575]
 [0.02860403]
 [0.01294889]]
training finished
105
Epoch:  105 ; Time per epoch:  4.8339574337005615 ; Loss_train:  [[0.10813573]
 [0.05926111]
 [0.02870923]
 [0.00899444]] ; Loss_test [[0.10620292]
 [0.0578515 ]
 [0.0295846 ]
 [0.0130444 ]]
training finished
106
Epoch:  106 ; Time per epoch:  4.851668834686279 ; Loss_train:  [[0.11208774]
 [0.06117109]
 [0.02974882]
 [0.00889888]] ; Loss_test [[0.11010469]
 [0.0598094 ]
 [0.03056803]
 [0.01288128]]
training finished
107
Epoch:  107 ; Time per epoch:  4.853414297103882 ; Loss_train:  [[0.11003722]
 [0.06311247]
 [0.0328058 ]
 [0.00978693]] ; Loss_test [[0.10825051]
 [0.06148171]
 [0.03322519]
 [0.01367695]]
training finished
108
Epoch:  108 ; Time per epoch:  4.845666170120239 ; Loss_train:  [[0.1178632 ]
 [0.06291167]
 [0.03075191]
 [0.00874406]] ; Loss_test [[0.11577822]
 [0.06135603]
 [0.03137919]
 [0.0127359 ]]
training finished
109
Epoch:  109 ; Time per epoch:  4.833095550537109 ; Loss_train:  [[0.11484641]
 [0.0615661 ]
 [0.02986792]
 [0.00861527]] ; Loss_test [[0.11271344]
 [0.05995467]
 [0.03061678]
 [0.01262447]]
training finished
110
Epoch:  110 ; Time per epoch:  4.829808473587036 ; Loss_train:  [[0.10921255]
 [0.06066035]
 [0.03006426]
 [0.00903991]] ; Loss_test [[0.10735052]
 [0.0593001 ]
 [0.03080289]
 [0.01304097]]
training finished
111
Epoch:  111 ; Time per epoch:  4.851507902145386 ; Loss_train:  [[0.10724042]
 [0.05927884]
 [0.02880608]
 [0.00880034]] ; Loss_test [[0.10540358]
 [0.057898  ]
 [0.02963347]
 [0.01283167]]
training finished
112
Epoch:  112 ; Time per epoch:  4.842557907104492 ; Loss_train:  [[0.11104075]
 [0.06079409]
 [0.03025464]
 [0.00882317]] ; Loss_test [[0.10910256]
 [0.0593871 ]
 [0.03095143]
 [0.0128632 ]]
training finished
113
Epoch:  113 ; Time per epoch:  4.843576192855835 ; Loss_train:  [[0.11355611]
 [0.06134418]
 [0.02967983]
 [0.00857222]] ; Loss_test [[0.11146398]
 [0.05988638]
 [0.03050688]
 [0.01260332]]
training finished
114
Epoch:  114 ; Time per epoch:  4.844864130020142 ; Loss_train:  [[0.11033224]
 [0.06203002]
 [0.03104759]
 [0.00912771]] ; Loss_test [[0.10839237]
 [0.06062905]
 [0.03174691]
 [0.01314766]]
training finished
115
Epoch:  115 ; Time per epoch:  4.8371100425720215 ; Loss_train:  [[0.11518031]
 [0.06233038]
 [0.03008768]
 [0.00858562]] ; Loss_test [[0.11317343]
 [0.06084384]
 [0.03082912]
 [0.01266511]]
training finished
116
Epoch:  116 ; Time per epoch:  4.8326027393341064 ; Loss_train:  [[0.11260231]
 [0.06118442]
 [0.02940042]
 [0.00850669]] ; Loss_test [[0.11059558]
 [0.05976604]
 [0.0302433 ]
 [0.01261171]]
training finished
117
Epoch:  117 ; Time per epoch:  4.839168548583984 ; Loss_train:  [[0.10985345]
 [0.06129996]
 [0.03032961]
 [0.00891698]] ; Loss_test [[0.10796973]
 [0.05996204]
 [0.03114883]
 [0.0130306 ]]
training finished
118
Epoch:  118 ; Time per epoch:  4.821187496185303 ; Loss_train:  [[0.11025575]
 [0.05945566]
 [0.02896639]
 [0.0087413 ]] ; Loss_test [[0.10820846]
 [0.05798039]
 [0.02976296]
 [0.01282318]]
training finished
119
Epoch:  119 ; Time per epoch:  4.844200134277344 ; Loss_train:  [[0.11192263]
 [0.05956345]
 [0.02810903]
 [0.00841834]] ; Loss_test [[0.10989662]
 [0.05818472]
 [0.02913594]
 [0.01260905]]
training finished
120
Epoch:  120 ; Time per epoch:  4.838170528411865 ; Loss_train:  [[0.10891491]
 [0.0618509 ]
 [0.03124221]
 [0.00901146]] ; Loss_test [[0.10697968]
 [0.06046661]
 [0.03194394]
 [0.01307458]]
training finished
121
Epoch:  121 ; Time per epoch:  4.847088813781738 ; Loss_train:  [[0.11234161]
 [0.06164664]
 [0.02981952]
 [0.00838521]] ; Loss_test [[0.11030166]
 [0.0601717 ]
 [0.03068619]
 [0.01251124]]
training finished
122
Epoch:  122 ; Time per epoch:  4.856342554092407 ; Loss_train:  [[0.11180301]
 [0.06230062]
 [0.03079858]
 [0.00854895]] ; Loss_test [[0.1098045 ]
 [0.06085349]
 [0.03151461]
 [0.01266958]]
training finished
123
Epoch:  123 ; Time per epoch:  4.865302085876465 ; Loss_train:  [[0.11008806]
 [0.06145902]
 [0.0302962 ]
 [0.00851415]] ; Loss_test [[0.10804857]
 [0.0600188 ]
 [0.03106486]
 [0.01265903]]
training finished
124
Epoch:  124 ; Time per epoch:  4.8357720375061035 ; Loss_train:  [[0.11081029]
 [0.06060506]
 [0.02939908]
 [0.00842822]] ; Loss_test [[0.10879348]
 [0.05919163]
 [0.03026603]
 [0.01258744]]
training finished
125
Epoch:  125 ; Time per epoch:  4.846750020980835 ; Loss_train:  [[0.114793  ]
 [0.06096456]
 [0.02905748]
 [0.00822307]] ; Loss_test [[0.11269873]
 [0.0595012 ]
 [0.02994066]
 [0.01238454]]
training finished
126
Epoch:  126 ; Time per epoch:  4.832152843475342 ; Loss_train:  [[0.10894516]
 [0.06047805]
 [0.02983045]
 [0.00877815]] ; Loss_test [[0.10701045]
 [0.05908053]
 [0.03068139]
 [0.01293583]]
training finished
127
Epoch:  127 ; Time per epoch:  4.8366241455078125 ; Loss_train:  [[0.11049444]
 [0.06192578]
 [0.03058053]
 [0.00861322]] ; Loss_test [[0.10839607]
 [0.06041308]
 [0.03126275]
 [0.01270293]]
training finished
128
Epoch:  128 ; Time per epoch:  4.844127416610718 ; Loss_train:  [[0.113553  ]
 [0.06231438]
 [0.03008015]
 [0.00819326]] ; Loss_test [[0.11145255]
 [0.06079952]
 [0.03083118]
 [0.01240163]]
training finished
129
Epoch:  129 ; Time per epoch:  4.845097541809082 ; Loss_train:  [[0.11052293]
 [0.062458  ]
 [0.03087918]
 [0.00855923]] ; Loss_test [[0.10846661]
 [0.06098789]
 [0.03163442]
 [0.01272149]]
training finished
130
Epoch:  130 ; Time per epoch:  4.833752393722534 ; Loss_train:  [[0.11197871]
 [0.06185521]
 [0.029938  ]
 [0.00829015]] ; Loss_test [[0.10996026]
 [0.06038021]
 [0.03072336]
 [0.01249851]]
training finished
131
Epoch:  131 ; Time per epoch:  4.8531174659729 ; Loss_train:  [[0.11057036]
 [0.0631147 ]
 [0.03161797]
 [0.00854954]] ; Loss_test [[0.10860978]
 [0.06159265]
 [0.03225099]
 [0.01269446]]
training finished
132
Epoch:  132 ; Time per epoch:  4.834240436553955 ; Loss_train:  [[0.11100781]
 [0.06218183]
 [0.03064549]
 [0.00844146]] ; Loss_test [[0.10886718]
 [0.06075875]
 [0.03141636]
 [0.01260708]]
training finished
133
Epoch:  133 ; Time per epoch:  4.847942113876343 ; Loss_train:  [[0.10998835]
 [0.06111995]
 [0.03003642]
 [0.00838808]] ; Loss_test [[0.10804161]
 [0.05975979]
 [0.03086161]
 [0.0125922 ]]
training finished
134
Epoch:  134 ; Time per epoch:  4.8365771770477295 ; Loss_train:  [[0.11179248]
 [0.06274933]
 [0.03139282]
 [0.00842566]] ; Loss_test [[0.1097727 ]
 [0.06126084]
 [0.03206854]
 [0.01258399]]
training finished
135
Epoch:  135 ; Time per epoch:  4.82651948928833 ; Loss_train:  [[0.11062344]
 [0.06166891]
 [0.03011702]
 [0.00826634]] ; Loss_test [[0.1086766 ]
 [0.06027583]
 [0.03100364]
 [0.01251149]]
training finished
136
Epoch:  136 ; Time per epoch:  4.857752323150635 ; Loss_train:  [[0.11000329]
 [0.06074865]
 [0.02954607]
 [0.00839742]] ; Loss_test [[0.1080598 ]
 [0.05934553]
 [0.03045565]
 [0.01263788]]
training finished
137
Epoch:  137 ; Time per epoch:  4.842947244644165 ; Loss_train:  [[0.11244611]
 [0.06186774]
 [0.03020263]
 [0.00829292]] ; Loss_test [[0.11036893]
 [0.06039243]
 [0.03098241]
 [0.01247317]]
training finished
138
Epoch:  138 ; Time per epoch:  4.851273775100708 ; Loss_train:  [[0.11097109]
 [0.06173091]
 [0.03043391]
 [0.00854412]] ; Loss_test [[0.10900027]
 [0.06034761]
 [0.03124594]
 [0.01274706]]
training finished
139
Epoch:  139 ; Time per epoch:  4.8362836837768555 ; Loss_train:  [[0.10868683]
 [0.06119866]
 [0.03032248]
 [0.00851387]] ; Loss_test [[0.10667495]
 [0.0597626 ]
 [0.03112204]
 [0.01271599]]
training finished
140
Epoch:  140 ; Time per epoch:  4.837021589279175 ; Loss_train:  [[0.1109992 ]
 [0.06239839]
 [0.03100617]
 [0.00831355]] ; Loss_test [[0.10900193]
 [0.06097328]
 [0.0317504 ]
 [0.01250611]]
training finished
141
Epoch:  141 ; Time per epoch:  4.839175701141357 ; Loss_train:  [[0.11197026]
 [0.06325299]
 [0.03136606]
 [0.0083802 ]] ; Loss_test [[0.10993933]
 [0.06178477]
 [0.03209297]
 [0.01259397]]
training finished
142
Epoch:  142 ; Time per epoch:  4.863963603973389 ; Loss_train:  [[0.10959575]
 [0.06156189]
 [0.03018005]
 [0.00847334]] ; Loss_test [[0.10763898]
 [0.06015212]
 [0.03097394]
 [0.0127383 ]]
training finished
143
Epoch:  143 ; Time per epoch:  4.847759485244751 ; Loss_train:  [[0.11099047]
 [0.06305825]
 [0.03148381]
 [0.00834774]] ; Loss_test [[0.10898671]
 [0.06162385]
 [0.03219194]
 [0.01255717]]
training finished
144
Epoch:  144 ; Time per epoch:  4.832709550857544 ; Loss_train:  [[0.1130925 ]
 [0.06276169]
 [0.03089744]
 [0.00814542]] ; Loss_test [[0.11106773]
 [0.06122356]
 [0.03158522]
 [0.01238192]]
training finished
145
Epoch:  145 ; Time per epoch:  4.861308574676514 ; Loss_train:  [[0.1108187 ]
 [0.06087987]
 [0.02910321]
 [0.00809593]] ; Loss_test [[0.10872516]
 [0.05944532]
 [0.02999299]
 [0.01240416]]
training finished
146
Epoch:  146 ; Time per epoch:  4.832416772842407 ; Loss_train:  [[0.10985906]
 [0.06234486]
 [0.03132883]
 [0.00867705]] ; Loss_test [[0.10795313]
 [0.06091022]
 [0.03205283]
 [0.01290239]]
training finished
147
Epoch:  147 ; Time per epoch:  4.831012487411499 ; Loss_train:  [[0.10839386]
 [0.0601145 ]
 [0.02898114]
 [0.00849028]] ; Loss_test [[0.1064574 ]
 [0.05879882]
 [0.02996114]
 [0.01280004]]
training finished
148
Epoch:  148 ; Time per epoch:  4.841774225234985 ; Loss_train:  [[0.10778034]
 [0.06012602]
 [0.02917722]
 [0.00833226]] ; Loss_test [[0.10582071]
 [0.05878929]
 [0.03011689]
 [0.01263145]]
training finished
149
Epoch:  149 ; Time per epoch:  4.833615064620972 ; Loss_train:  [[0.1087673 ]
 [0.06259153]
 [0.03162283]
 [0.00862111]] ; Loss_test [[0.10684137]
 [0.06122366]
 [0.03232441]
 [0.01282437]]
training finished
150
Epoch:  150 ; Time per epoch:  4.849196672439575 ; Loss_train:  [[0.11069739]
 [0.0628297 ]
 [0.03130224]
 [0.00849329]] ; Loss_test [[0.10871478]
 [0.06133057]
 [0.0319964 ]
 [0.01273987]]
training finished
151
Epoch:  151 ; Time per epoch:  4.840728521347046 ; Loss_train:  [[0.1105176 ]
 [0.06212657]
 [0.03042491]
 [0.00823752]] ; Loss_test [[0.10847217]
 [0.06072593]
 [0.03124551]
 [0.01254208]]
training finished
152
Epoch:  152 ; Time per epoch:  4.85392427444458 ; Loss_train:  [[0.11071148]
 [0.06269342]
 [0.03106941]
 [0.00835754]] ; Loss_test [[0.10870071]
 [0.06123042]
 [0.03176893]
 [0.0126326 ]]
training finished
153
Epoch:  153 ; Time per epoch:  4.854515075683594 ; Loss_train:  [[0.10936391]
 [0.06167442]
 [0.03032928]
 [0.00830697]] ; Loss_test [[0.10740627]
 [0.06027951]
 [0.03114253]
 [0.01259333]]
training finished
154
Epoch:  154 ; Time per epoch:  4.829061985015869 ; Loss_train:  [[0.10908967]
 [0.06139977]
 [0.02998197]
 [0.00821279]] ; Loss_test [[0.10716549]
 [0.06002939]
 [0.03091169]
 [0.01254445]]
training finished
155
Epoch:  155 ; Time per epoch:  4.8373658657073975 ; Loss_train:  [[0.11160904]
 [0.06257036]
 [0.03063605]
 [0.00817646]] ; Loss_test [[0.10959913]
 [0.0611525 ]
 [0.03148991]
 [0.01249638]]
training finished
156
Epoch:  156 ; Time per epoch:  4.836449861526489 ; Loss_train:  [[0.11086877]
 [0.06209224]
 [0.0304041 ]
 [0.00818338]] ; Loss_test [[0.10887386]
 [0.06065464]
 [0.0312238 ]
 [0.01249869]]
training finished
157
Epoch:  157 ; Time per epoch:  4.8312506675720215 ; Loss_train:  [[0.11029199]
 [0.06241163]
 [0.03072323]
 [0.00820863]] ; Loss_test [[0.10828243]
 [0.06095677]
 [0.0315218 ]
 [0.01253665]]
training finished
158
Epoch:  158 ; Time per epoch:  4.828216552734375 ; Loss_train:  [[0.1126145 ]
 [0.06348684]
 [0.0316323 ]
 [0.00829586]] ; Loss_test [[0.11052563]
 [0.06197776]
 [0.03233038]
 [0.01258118]]
training finished
159
Epoch:  159 ; Time per epoch:  4.822725057601929 ; Loss_train:  [[0.10985554]
 [0.06244914]
 [0.03066748]
 [0.00817868]] ; Loss_test [[0.1078468 ]
 [0.06104281]
 [0.0315209 ]
 [0.01254334]]
training finished
160
Epoch:  160 ; Time per epoch:  4.849471807479858 ; Loss_train:  [[0.10976947]
 [0.06277449]
 [0.03076282]
 [0.00812606]] ; Loss_test [[0.10775135]
 [0.0613529 ]
 [0.03155291]
 [0.01246442]]
training finished
161
Epoch:  161 ; Time per epoch:  4.860813617706299 ; Loss_train:  [[0.10899388]
 [0.06211092]
 [0.03056804]
 [0.00825565]] ; Loss_test [[0.10704776]
 [0.06071683]
 [0.03134876]
 [0.01258071]]
training finished
162
Epoch:  162 ; Time per epoch:  4.850100755691528 ; Loss_train:  [[0.11080527]
 [0.06331287]
 [0.0316014 ]
 [0.00819624]] ; Loss_test [[0.10886177]
 [0.06186068]
 [0.03229259]
 [0.01252058]]
training finished
163
Epoch:  163 ; Time per epoch:  4.846634149551392 ; Loss_train:  [[0.11125438]
 [0.06334621]
 [0.0318663 ]
 [0.0082695 ]] ; Loss_test [[0.10927929]
 [0.0618597 ]
 [0.03248534]
 [0.01256778]]
training finished
164
Epoch:  164 ; Time per epoch:  4.840169906616211 ; Loss_train:  [[0.10880242]
 [0.06228912]
 [0.03106541]
 [0.00835119]] ; Loss_test [[0.10685346]
 [0.06085757]
 [0.03178357]
 [0.01268271]]
training finished
165
Epoch:  165 ; Time per epoch:  4.828738212585449 ; Loss_train:  [[0.11332772]
 [0.06343793]
 [0.03095176]
 [0.00785594]] ; Loss_test [[0.11118647]
 [0.06191527]
 [0.03173048]
 [0.01220849]]
training finished
166
Epoch:  166 ; Time per epoch:  4.833302021026611 ; Loss_train:  [[0.11175931]
 [0.06364777]
 [0.03157885]
 [0.00813837]] ; Loss_test [[0.10977735]
 [0.06218554]
 [0.03231083]
 [0.01248655]]
training finished
167
Epoch:  167 ; Time per epoch:  4.856315851211548 ; Loss_train:  [[0.11056722]
 [0.06324007]
 [0.03155652]
 [0.00819583]] ; Loss_test [[0.10861592]
 [0.0617989 ]
 [0.03221412]
 [0.01250025]]
training finished
168
Epoch:  168 ; Time per epoch:  4.894365310668945 ; Loss_train:  [[0.10916069]
 [0.06266123]
 [0.03133399]
 [0.00842907]] ; Loss_test [[0.10729077]
 [0.06127609]
 [0.03202525]
 [0.01275435]]
training finished
169
Epoch:  169 ; Time per epoch:  4.845255374908447 ; Loss_train:  [[0.11036596]
 [0.06280387]
 [0.0310558 ]
 [0.00812153]] ; Loss_test [[0.10839267]
 [0.06137304]
 [0.03181106]
 [0.01247971]]
training finished
170
Epoch:  170 ; Time per epoch:  4.841551065444946 ; Loss_train:  [[0.11070388]
 [0.0620984 ]
 [0.03013582]
 [0.00797339]] ; Loss_test [[0.10874966]
 [0.06066731]
 [0.03094016]
 [0.01236424]]
training finished
171
Epoch:  171 ; Time per epoch:  4.84771728515625 ; Loss_train:  [[0.10865469]
 [0.06165022]
 [0.03044125]
 [0.00828505]] ; Loss_test [[0.1067222 ]
 [0.06024644]
 [0.0312192 ]
 [0.01264853]]
training finished
172
Epoch:  172 ; Time per epoch:  4.83490252494812 ; Loss_train:  [[0.11184927]
 [0.06276618]
 [0.03074815]
 [0.00799594]] ; Loss_test [[0.10982436]
 [0.06128662]
 [0.03148838]
 [0.01235661]]
training finished
173
Epoch:  173 ; Time per epoch:  4.827981948852539 ; Loss_train:  [[0.11275353]
 [0.06343604]
 [0.03090561]
 [0.00798012]] ; Loss_test [[0.11069748]
 [0.06193585]
 [0.03167651]
 [0.01234621]]
training finished
174
Epoch:  174 ; Time per epoch:  4.843404054641724 ; Loss_train:  [[0.10970029]
 [0.06249714]
 [0.03078889]
 [0.00818633]] ; Loss_test [[0.10774987]
 [0.06104518]
 [0.03154093]
 [0.01255694]]
training finished
175
Epoch:  175 ; Time per epoch:  4.830913066864014 ; Loss_train:  [[0.11052922]
 [0.06312697]
 [0.0313306 ]
 [0.00807082]] ; Loss_test [[0.10855412]
 [0.06161072]
 [0.03198876]
 [0.01242052]]
training finished
176
Epoch:  176 ; Time per epoch:  4.855616092681885 ; Loss_train:  [[0.11253781]
 [0.06460641]
 [0.03216452]
 [0.00815534]] ; Loss_test [[0.11049499]
 [0.0630532 ]
 [0.03280004]
 [0.01250144]]
training finished
177
Epoch:  177 ; Time per epoch:  4.837581634521484 ; Loss_train:  [[0.11292414]
 [0.06435303]
 [0.03201991]
 [0.0082103 ]] ; Loss_test [[0.11089204]
 [0.06275999]
 [0.03262864]
 [0.01253904]]
training finished
178
Epoch:  178 ; Time per epoch:  4.837685585021973 ; Loss_train:  [[0.10720754]
 [0.06229562]
 [0.03123873]
 [0.00853771]] ; Loss_test [[0.10533511]
 [0.06092387]
 [0.03195907]
 [0.01287004]]
training finished
179
Epoch:  179 ; Time per epoch:  4.845502853393555 ; Loss_train:  [[0.10950969]
 [0.06263012]
 [0.03107004]
 [0.00817621]] ; Loss_test [[0.10750986]
 [0.06123128]
 [0.03178986]
 [0.01252007]]
training finished
180
Epoch:  180 ; Time per epoch:  4.866873741149902 ; Loss_train:  [[0.11168239]
 [0.0633238 ]
 [0.03138165]
 [0.00808652]] ; Loss_test [[0.10965324]
 [0.06183495]
 [0.03204406]
 [0.0124286 ]]
training finished
181
Epoch:  181 ; Time per epoch:  4.8792335987091064 ; Loss_train:  [[0.11051603]
 [0.06304762]
 [0.0310392 ]
 [0.00801389]] ; Loss_test [[0.10850604]
 [0.06157981]
 [0.03175643]
 [0.0123999 ]]
training finished
182
Epoch:  182 ; Time per epoch:  4.848857879638672 ; Loss_train:  [[0.11017572]
 [0.06303014]
 [0.03140649]
 [0.00808005]] ; Loss_test [[0.10820588]
 [0.06156537]
 [0.03207579]
 [0.01245682]]
training finished
183
Epoch:  183 ; Time per epoch:  4.843095541000366 ; Loss_train:  [[0.1128177 ]
 [0.06396616]
 [0.03162204]
 [0.00794613]] ; Loss_test [[0.11076514]
 [0.06246013]
 [0.03231154]
 [0.01233449]]
training finished
184
Epoch:  184 ; Time per epoch:  4.833529472351074 ; Loss_train:  [[0.11022065]
 [0.06310874]
 [0.03143064]
 [0.0080613 ]] ; Loss_test [[0.10823765]
 [0.0616587 ]
 [0.03209474]
 [0.01243374]]
training finished
185
Epoch:  185 ; Time per epoch:  4.8639976978302 ; Loss_train:  [[0.11120915]
 [0.06324091]
 [0.03121474]
 [0.00799078]] ; Loss_test [[0.1092178 ]
 [0.06175235]
 [0.03191458]
 [0.01239017]]
training finished
186
Epoch:  186 ; Time per epoch:  4.8866868019104 ; Loss_train:  [[0.11092228]
 [0.06327192]
 [0.03133469]
 [0.00796439]] ; Loss_test [[0.10890362]
 [0.06182124]
 [0.03202593]
 [0.01236261]]
training finished
187
Epoch:  187 ; Time per epoch:  4.8544392585754395 ; Loss_train:  [[0.11063778]
 [0.06280797]
 [0.03087261]
 [0.00803885]] ; Loss_test [[0.10865802]
 [0.06140209]
 [0.03162208]
 [0.01244567]]
training finished
188
Epoch:  188 ; Time per epoch:  4.857352256774902 ; Loss_train:  [[0.11093141]
 [0.06390252]
 [0.03210189]
 [0.00809695]] ; Loss_test [[0.10894435]
 [0.06244061]
 [0.03274559]
 [0.01246166]]
training finished
189
Epoch:  189 ; Time per epoch:  4.8380773067474365 ; Loss_train:  [[0.10961252]
 [0.06341986]
 [0.03188665]
 [0.00818458]] ; Loss_test [[0.10763849]
 [0.06197613]
 [0.03255052]
 [0.01256701]]
training finished
190
Epoch:  190 ; Time per epoch:  4.85418438911438 ; Loss_train:  [[0.11160605]
 [0.06317415]
 [0.03110837]
 [0.00791578]] ; Loss_test [[0.1095819 ]
 [0.06170496]
 [0.03184596]
 [0.01233404]]
training finished
191
Epoch:  191 ; Time per epoch:  4.8457159996032715 ; Loss_train:  [[0.11046959]
 [0.0635187 ]
 [0.0317141 ]
 [0.0080131 ]] ; Loss_test [[0.10846632]
 [0.06205896]
 [0.03238837]
 [0.01241077]]
training finished
192
Epoch:  192 ; Time per epoch:  4.845555067062378 ; Loss_train:  [[0.10978766]
 [0.06265237]
 [0.03062545]
 [0.0079942 ]] ; Loss_test [[0.10777772]
 [0.06123527]
 [0.03142147]
 [0.01242004]]
training finished
193
Epoch:  193 ; Time per epoch:  4.832029104232788 ; Loss_train:  [[0.10968697]
 [0.06356382]
 [0.0318535 ]
 [0.00813363]] ; Loss_test [[0.10769942]
 [0.06210172]
 [0.0324968 ]
 [0.01250325]]
training finished
194
Epoch:  194 ; Time per epoch:  4.838146924972534 ; Loss_train:  [[0.11071382]
 [0.06376213]
 [0.03187611]
 [0.00815028]] ; Loss_test [[0.10871182]
 [0.06225536]
 [0.03250302]
 [0.01252417]]
training finished
195
Epoch:  195 ; Time per epoch:  4.862298965454102 ; Loss_train:  [[0.11106239]
 [0.06359109]
 [0.03135686]
 [0.00798658]] ; Loss_test [[0.10908306]
 [0.06212668]
 [0.03208287]
 [0.01239195]]
training finished
196
Epoch:  196 ; Time per epoch:  4.850852727890015 ; Loss_train:  [[0.110818  ]
 [0.06406943]
 [0.03192528]
 [0.00808776]] ; Loss_test [[0.10880958]
 [0.06261747]
 [0.03258649]
 [0.01247742]]
training finished
197
Epoch:  197 ; Time per epoch:  4.842291831970215 ; Loss_train:  [[0.11048318]
 [0.06385628]
 [0.03174017]
 [0.00804394]] ; Loss_test [[0.10847782]
 [0.06237165]
 [0.03239678]
 [0.01244665]]
training finished
198
Epoch:  198 ; Time per epoch:  4.863656282424927 ; Loss_train:  [[0.11108213]
 [0.06374002]
 [0.03147917]
 [0.00794836]] ; Loss_test [[0.10905949]
 [0.06224648]
 [0.03216372]
 [0.01237741]]
training finished
199
Epoch:  199 ; Time per epoch:  4.867486238479614 ; Loss_train:  [[0.11090295]
 [0.06410253]
 [0.03196187]
 [0.00800162]] ; Loss_test [[0.1088884 ]
 [0.06260926]
 [0.03261127]
 [0.01240722]]
training finished
200
Epoch:  200 ; Time per epoch:  4.871529817581177 ; Loss_train:  [[0.11153804]
 [0.06401087]
 [0.03178261]
 [0.00793786]] ; Loss_test [[0.10951485]
 [0.06251725]
 [0.03242896]
 [0.01236233]]
training finished
201
Epoch:  201 ; Time per epoch:  4.85007119178772 ; Loss_train:  [[0.11105711]
 [0.064392  ]
 [0.0323526 ]
 [0.00806186]] ; Loss_test [[0.10906012]
 [0.06287539]
 [0.03295438]
 [0.01246089]]
training finished
202
Epoch:  202 ; Time per epoch:  4.827199697494507 ; Loss_train:  [[0.10998991]
 [0.06359062]
 [0.0315785 ]
 [0.00800651]] ; Loss_test [[0.1080275 ]
 [0.06210221]
 [0.03223661]
 [0.01244606]]
training finished
203
Epoch:  203 ; Time per epoch:  4.84996485710144 ; Loss_train:  [[0.11100046]
 [0.0635904 ]
 [0.03133066]
 [0.00791248]] ; Loss_test [[0.10901427]
 [0.06212682]
 [0.03205218]
 [0.01235679]]
training finished
204
Epoch:  204 ; Time per epoch:  4.842838525772095 ; Loss_train:  [[0.11105719]
 [0.06344539]
 [0.03116091]
 [0.00785104]] ; Loss_test [[0.10904805]
 [0.06198725]
 [0.0319178 ]
 [0.01230065]]
training finished
205
Epoch:  205 ; Time per epoch:  4.860188961029053 ; Loss_train:  [[0.11118978]
 [0.06313619]
 [0.03080687]
 [0.00783996]] ; Loss_test [[0.10916427]
 [0.06166657]
 [0.03157219]
 [0.0123039 ]]
training finished
206
Epoch:  206 ; Time per epoch:  4.836176156997681 ; Loss_train:  [[0.11153258]
 [0.06353375]
 [0.03105361]
 [0.00781836]] ; Loss_test [[0.10948642]
 [0.06205582]
 [0.0318219 ]
 [0.01227925]]
training finished
207
Epoch:  207 ; Time per epoch:  4.857734203338623 ; Loss_train:  [[0.10913052]
 [0.0630018 ]
 [0.03126455]
 [0.00809357]] ; Loss_test [[0.107155  ]
 [0.06155734]
 [0.03196472]
 [0.0125147 ]]
training finished
208
Epoch:  208 ; Time per epoch:  4.873762607574463 ; Loss_train:  [[0.11148426]
 [0.06397977]
 [0.0317647 ]
 [0.00798189]] ; Loss_test [[0.10946738]
 [0.06248033]
 [0.0324273 ]
 [0.01240657]]
training finished
209
Epoch:  209 ; Time per epoch:  4.8941261768341064 ; Loss_train:  [[0.11010072]
 [0.06299892]
 [0.03107881]
 [0.00790868]] ; Loss_test [[0.10808226]
 [0.06153812]
 [0.03179612]
 [0.01234944]]
training finished
210
Epoch:  210 ; Time per epoch:  4.873054265975952 ; Loss_train:  [[0.11057195]
 [0.06366823]
 [0.03178243]
 [0.00804377]] ; Loss_test [[0.1085871 ]
 [0.06217206]
 [0.03242382]
 [0.01246449]]
training finished
211
Epoch:  211 ; Time per epoch:  4.882456541061401 ; Loss_train:  [[0.11107799]
 [0.0635964 ]
 [0.03154398]
 [0.00791431]] ; Loss_test [[0.10904492]
 [0.06212209]
 [0.03222336]
 [0.01234268]]
training finished
212
Epoch:  212 ; Time per epoch:  4.865328073501587 ; Loss_train:  [[0.11059702]
 [0.06336333]
 [0.0313862 ]
 [0.00796212]] ; Loss_test [[0.1086    ]
 [0.06189161]
 [0.03209312]
 [0.01239823]]
training finished
213
Epoch:  213 ; Time per epoch:  4.868622064590454 ; Loss_train:  [[0.11101671]
 [0.06377845]
 [0.03177155]
 [0.00795833]] ; Loss_test [[0.10900345]
 [0.06229753]
 [0.03243434]
 [0.01238541]]
training finished
214
Epoch:  214 ; Time per epoch:  4.862929105758667 ; Loss_train:  [[0.11034254]
 [0.06356934]
 [0.03163946]
 [0.00798898]] ; Loss_test [[0.10835132]
 [0.0620929 ]
 [0.03230399]
 [0.0124177 ]]
training finished
215
Epoch:  215 ; Time per epoch:  4.820194959640503 ; Loss_train:  [[0.11116312]
 [0.06360735]
 [0.03150615]
 [0.00791438]] ; Loss_test [[0.10914694]
 [0.06213562]
 [0.03220095]
 [0.01234661]]
training finished
216
Epoch:  216 ; Time per epoch:  4.877516031265259 ; Loss_train:  [[0.1104816 ]
 [0.0634849 ]
 [0.03158995]
 [0.00798503]] ; Loss_test [[0.1084906 ]
 [0.06201876]
 [0.03226521]
 [0.01240748]]
training finished
217
Epoch:  217 ; Time per epoch:  4.865192651748657 ; Loss_train:  [[0.10997115]
 [0.0636922 ]
 [0.03181814]
 [0.00808389]] ; Loss_test [[0.10800766]
 [0.06225559]
 [0.0325128 ]
 [0.01251044]]
training finished
218
Epoch:  218 ; Time per epoch:  4.879220247268677 ; Loss_train:  [[0.11108918]
 [0.0637629 ]
 [0.03159695]
 [0.00790137]] ; Loss_test [[0.10907488]
 [0.06226538]
 [0.03227639]
 [0.01233703]]
training finished
219
Epoch:  219 ; Time per epoch:  4.894060373306274 ; Loss_train:  [[0.11089481]
 [0.06347647]
 [0.0313551 ]
 [0.00792389]] ; Loss_test [[0.10888083]
 [0.06203473]
 [0.03208627]
 [0.0123715 ]]
training finished
220
Epoch:  220 ; Time per epoch:  4.863341331481934 ; Loss_train:  [[0.11038855]
 [0.06357663]
 [0.0314975 ]
 [0.00794876]] ; Loss_test [[0.10841069]
 [0.06211091]
 [0.03220492]
 [0.01239727]]
training finished
221
Epoch:  221 ; Time per epoch:  4.8476340770721436 ; Loss_train:  [[0.11087749]
 [0.06375065]
 [0.03157134]
 [0.00791106]] ; Loss_test [[0.10885663]
 [0.06227656]
 [0.03226482]
 [0.01235039]]
training finished
222
Epoch:  222 ; Time per epoch:  4.835059642791748 ; Loss_train:  [[0.11015433]
 [0.06343421]
 [0.03147227]
 [0.00796478]] ; Loss_test [[0.10816557]
 [0.06197011]
 [0.03217199]
 [0.01239965]]
training finished
223
Epoch:  223 ; Time per epoch:  4.835617542266846 ; Loss_train:  [[0.11060333]
 [0.0635756 ]
 [0.03164292]
 [0.00796621]] ; Loss_test [[0.10860773]
 [0.06209874]
 [0.03232259]
 [0.01239593]]
training finished
224
Epoch:  224 ; Time per epoch:  4.846875190734863 ; Loss_train:  [[0.11078066]
 [0.06334294]
 [0.03119264]
 [0.00786752]] ; Loss_test [[0.10876872]
 [0.06188411]
 [0.03193548]
 [0.01232898]]
training finished
225
Epoch:  225 ; Time per epoch:  4.88552188873291 ; Loss_train:  [[0.1113913 ]
 [0.06395796]
 [0.0317321 ]
 [0.00788603]] ; Loss_test [[0.1093585 ]
 [0.0624804 ]
 [0.03240895]
 [0.01233015]]
training finished
226
Epoch:  226 ; Time per epoch:  4.909924030303955 ; Loss_train:  [[0.10973893]
 [0.0637036 ]
 [0.03183661]
 [0.00800222]] ; Loss_test [[0.10774536]
 [0.06223125]
 [0.03250944]
 [0.01244803]]
training finished
227
Epoch:  227 ; Time per epoch:  4.850489616394043 ; Loss_train:  [[0.11109167]
 [0.06397121]
 [0.03182327]
 [0.00793207]] ; Loss_test [[0.10907751]
 [0.06247814]
 [0.03250141]
 [0.01237752]]
training finished
228
Epoch:  228 ; Time per epoch:  4.871658802032471 ; Loss_train:  [[0.11088866]
 [0.06436152]
 [0.03228875]
 [0.00797192]] ; Loss_test [[0.10890093]
 [0.06288276]
 [0.03291381]
 [0.01239961]]
training finished
229
Epoch:  229 ; Time per epoch:  4.860939979553223 ; Loss_train:  [[0.11012473]
 [0.06359422]
 [0.03157041]
 [0.0079391 ]] ; Loss_test [[0.10814034]
 [0.06211281]
 [0.03224055]
 [0.01238961]]
training finished
230
Epoch:  230 ; Time per epoch:  4.857033967971802 ; Loss_train:  [[0.11048852]
 [0.06387372]
 [0.03184956]
 [0.00794809]] ; Loss_test [[0.10850868]
 [0.06239382]
 [0.03250482]
 [0.01239897]]
training finished
231
Epoch:  231 ; Time per epoch:  4.8466551303863525 ; Loss_train:  [[0.11121171]
 [0.06425107]
 [0.03204388]
 [0.00790394]] ; Loss_test [[0.10917809]
 [0.06274716]
 [0.03269597]
 [0.01235097]]
training finished
232
Epoch:  232 ; Time per epoch:  4.883628845214844 ; Loss_train:  [[0.1099812 ]
 [0.06423019]
 [0.03249066]
 [0.00812432]] ; Loss_test [[0.10801572]
 [0.06275492]
 [0.03309733]
 [0.01253952]]
training finished
233
Epoch:  233 ; Time per epoch:  4.85239052772522 ; Loss_train:  [[0.1107642 ]
 [0.06386372]
 [0.03174558]
 [0.00790794]] ; Loss_test [[0.10877848]
 [0.06238478]
 [0.03241486]
 [0.01236282]]
training finished
234
Epoch:  234 ; Time per epoch:  4.869360446929932 ; Loss_train:  [[0.11086969]
 [0.06439963]
 [0.03241162]
 [0.0079917 ]] ; Loss_test [[0.10886793]
 [0.06289489]
 [0.03298973]
 [0.01241465]]
training finished
235
Epoch:  235 ; Time per epoch:  4.846390008926392 ; Loss_train:  [[0.1104764 ]
 [0.06418025]
 [0.03229071]
 [0.00800386]] ; Loss_test [[0.10847462]
 [0.06267058]
 [0.03288234]
 [0.01243529]]
training finished
236
Epoch:  236 ; Time per epoch:  4.870189905166626 ; Loss_train:  [[0.11022827]
 [0.06411391]
 [0.03212027]
 [0.00803347]] ; Loss_test [[0.1082508 ]
 [0.06264172]
 [0.03274694]
 [0.01246758]]
training finished
237
Epoch:  237 ; Time per epoch:  4.858637809753418 ; Loss_train:  [[0.11053241]
 [0.06398038]
 [0.03198239]
 [0.00797911]] ; Loss_test [[0.10854723]
 [0.06249647]
 [0.03260679]
 [0.01242002]]
training finished
238
Epoch:  238 ; Time per epoch:  4.864983558654785 ; Loss_train:  [[0.11090976]
 [0.06416578]
 [0.0319503 ]
 [0.00791136]] ; Loss_test [[0.10890057]
 [0.06269865]
 [0.03260925]
 [0.01236438]]
training finished
239
Epoch:  239 ; Time per epoch:  4.865727663040161 ; Loss_train:  [[0.1102933 ]
 [0.06413382]
 [0.0321376 ]
 [0.00800344]] ; Loss_test [[0.10830578]
 [0.06264287]
 [0.03275082]
 [0.01245168]]
training finished
240
Epoch:  240 ; Time per epoch:  4.855824708938599 ; Loss_train:  [[0.11056928]
 [0.06401789]
 [0.03200254]
 [0.00795112]] ; Loss_test [[0.1085723 ]
 [0.06252893]
 [0.03262327]
 [0.01239769]]
training finished
241
Epoch:  241 ; Time per epoch:  4.8567938804626465 ; Loss_train:  [[0.11052024]
 [0.06410329]
 [0.03201468]
 [0.00794842]] ; Loss_test [[0.10851225]
 [0.0626076 ]
 [0.03264136]
 [0.01239871]]
training finished
242
Epoch:  242 ; Time per epoch:  4.866142988204956 ; Loss_train:  [[0.11067327]
 [0.0641118 ]
 [0.03204546]
 [0.00794222]] ; Loss_test [[0.10868873]
 [0.06263227]
 [0.03267467]
 [0.01239169]]
training finished
243
Epoch:  243 ; Time per epoch:  4.844794750213623 ; Loss_train:  [[0.11052401]
 [0.06404854]
 [0.03199552]
 [0.00794987]] ; Loss_test [[0.10852359]
 [0.06255179]
 [0.03262531]
 [0.01240239]]
training finished
244
Epoch:  244 ; Time per epoch:  4.849915504455566 ; Loss_train:  [[0.11090462]
 [0.06423427]
 [0.03203998]
 [0.00789337]] ; Loss_test [[0.1088939 ]
 [0.0627445 ]
 [0.03267995]
 [0.0123522 ]]
training finished
245
Epoch:  245 ; Time per epoch:  4.844600439071655 ; Loss_train:  [[0.110824  ]
 [0.06428018]
 [0.03217286]
 [0.00795084]] ; Loss_test [[0.10882512]
 [0.06278799]
 [0.03279386]
 [0.01239758]]
training finished
246
Epoch:  246 ; Time per epoch:  4.841119289398193 ; Loss_train:  [[0.11043043]
 [0.06390233]
 [0.03177613]
 [0.00789869]] ; Loss_test [[0.10843138]
 [0.06242925]
 [0.03244472]
 [0.0123612 ]]
training finished
247
Epoch:  247 ; Time per epoch:  4.851747512817383 ; Loss_train:  [[0.11070812]
 [0.06445101]
 [0.03237024]
 [0.00797401]] ; Loss_test [[0.10871099]
 [0.06295616]
 [0.03297881]
 [0.01241915]]
training finished
248
Epoch:  248 ; Time per epoch:  4.838603258132935 ; Loss_train:  [[0.11047319]
 [0.06421476]
 [0.03219301]
 [0.00797144]] ; Loss_test [[0.1084982 ]
 [0.06273068]
 [0.03281162]
 [0.01242078]]
training finished
249
Epoch:  249 ; Time per epoch:  4.860946416854858 ; Loss_train:  [[0.11083513]
 [0.06385814]
 [0.03160742]
 [0.00785719]] ; Loss_test [[0.10883077]
 [0.06239092]
 [0.03229543]
 [0.01232853]]
training finished
250
Epoch:  250 ; Time per epoch:  4.849357843399048 ; Loss_train:  [[0.11087857]
 [0.06404636]
 [0.0319442 ]
 [0.00794276]] ; Loss_test [[0.10889724]
 [0.06256261]
 [0.03258403]
 [0.0123949 ]]
training finished
251
Epoch:  251 ; Time per epoch:  4.852124452590942 ; Loss_train:  [[0.11083928]
 [0.06399523]
 [0.03190341]
 [0.00791236]] ; Loss_test [[0.10884134]
 [0.06249064]
 [0.03253616]
 [0.01237186]]
training finished
252
Epoch:  252 ; Time per epoch:  4.858530521392822 ; Loss_train:  [[0.11041167]
 [0.06396165]
 [0.03197166]
 [0.0079789 ]] ; Loss_test [[0.10842646]
 [0.06248032]
 [0.03259728]
 [0.01242732]]
training finished
253
Epoch:  253 ; Time per epoch:  4.86035418510437 ; Loss_train:  [[0.11086927]
 [0.0638009 ]
 [0.03164457]
 [0.0078641 ]] ; Loss_test [[0.10886171]
 [0.06231565]
 [0.03231588]
 [0.01233454]]
training finished
254
Epoch:  254 ; Time per epoch:  4.850737810134888 ; Loss_train:  [[0.11048096]
 [0.06392131]
 [0.03191766]
 [0.00791899]] ; Loss_test [[0.10847818]
 [0.06244493]
 [0.03256558]
 [0.01238224]]
training finished
255
Epoch:  255 ; Time per epoch:  4.847598552703857 ; Loss_train:  [[0.1107914 ]
 [0.06416062]
 [0.03200518]
 [0.00789829]] ; Loss_test [[0.10877877]
 [0.06267829]
 [0.03265647]
 [0.01235964]]
training finished
256
Epoch:  256 ; Time per epoch:  4.858509540557861 ; Loss_train:  [[0.11068092]
 [0.06378797]
 [0.03169968]
 [0.00789104]] ; Loss_test [[0.10867677]
 [0.06231847]
 [0.03237303]
 [0.01235847]]
training finished
257
Epoch:  257 ; Time per epoch:  4.8528361320495605 ; Loss_train:  [[0.11084171]
 [0.0638453 ]
 [0.03176494]
 [0.00788409]] ; Loss_test [[0.10883928]
 [0.06235551]
 [0.03242507]
 [0.01235536]]
training finished
258
Epoch:  258 ; Time per epoch:  4.84356689453125 ; Loss_train:  [[0.11045166]
 [0.06383706]
 [0.03182633]
 [0.00790617]] ; Loss_test [[0.10845644]
 [0.06235586]
 [0.03248658]
 [0.01237422]]
training finished
259
Epoch:  259 ; Time per epoch:  4.8564417362213135 ; Loss_train:  [[0.11025475]
 [0.06367603]
 [0.03168123]
 [0.00791505]] ; Loss_test [[0.10826066]
 [0.06220393]
 [0.0323626 ]
 [0.01238656]]
training finished
260
Epoch:  260 ; Time per epoch:  4.855802536010742 ; Loss_train:  [[0.11085469]
 [0.06396122]
 [0.03197941]
 [0.00794755]] ; Loss_test [[0.10886548]
 [0.06248953]
 [0.03263078]
 [0.01239838]]
training finished
261
Epoch:  261 ; Time per epoch:  4.850381135940552 ; Loss_train:  [[0.11056454]
 [0.06376228]
 [0.03175133]
 [0.00791374]] ; Loss_test [[0.10856301]
 [0.0622981 ]
 [0.03243298]
 [0.01237729]]
training finished
262
Epoch:  262 ; Time per epoch:  4.864743709564209 ; Loss_train:  [[0.11063523]
 [0.0637169 ]
 [0.03166164]
 [0.00787685]] ; Loss_test [[0.1086131 ]
 [0.06224966]
 [0.03234578]
 [0.01234668]]
training finished
263
Epoch:  263 ; Time per epoch:  4.841540575027466 ; Loss_train:  [[0.11057754]
 [0.06372257]
 [0.03171249]
 [0.00790623]] ; Loss_test [[0.10857193]
 [0.06225835]
 [0.03239814]
 [0.01237349]]
training finished
264
Epoch:  264 ; Time per epoch:  4.8513195514678955 ; Loss_train:  [[0.1106326 ]
 [0.06383312]
 [0.031794  ]
 [0.00791857]] ; Loss_test [[0.10861275]
 [0.06237509]
 [0.03247024]
 [0.01237998]]
training finished
265
Epoch:  265 ; Time per epoch:  4.8619959354400635 ; Loss_train:  [[0.1104549 ]
 [0.06381014]
 [0.03183426]
 [0.00793098]] ; Loss_test [[0.10844105]
 [0.0623345 ]
 [0.0324949 ]
 [0.01239032]]
training finished
266
Epoch:  266 ; Time per epoch:  4.862387180328369 ; Loss_train:  [[0.11046754]
 [0.06383155]
 [0.03177575]
 [0.00792745]] ; Loss_test [[0.1084723 ]
 [0.0623671 ]
 [0.03246028]
 [0.01239202]]
training finished
267
Epoch:  267 ; Time per epoch:  4.863758563995361 ; Loss_train:  [[0.11051963]
 [0.06363244]
 [0.03152956]
 [0.00786797]] ; Loss_test [[0.10851321]
 [0.06216118]
 [0.03222348]
 [0.01234184]]
training finished
268
Epoch:  268 ; Time per epoch:  4.862179756164551 ; Loss_train:  [[0.11054803]
 [0.06416014]
 [0.03212181]
 [0.0079477 ]] ; Loss_test [[0.10854688]
 [0.06268173]
 [0.03276852]
 [0.01240717]]
training finished
269
Epoch:  269 ; Time per epoch:  4.8563313484191895 ; Loss_train:  [[0.11043252]
 [0.06386284]
 [0.03184497]
 [0.00792538]] ; Loss_test [[0.108431  ]
 [0.06239452]
 [0.03252234]
 [0.01239035]]
training finished
270
Epoch:  270 ; Time per epoch:  4.845219850540161 ; Loss_train:  [[0.11049277]
 [0.06389573]
 [0.03188999]
 [0.00790816]] ; Loss_test [[0.10848787]
 [0.06242112]
 [0.03255711]
 [0.0123722 ]]
training finished
271
Epoch:  271 ; Time per epoch:  4.86547589302063 ; Loss_train:  [[0.11051701]
 [0.06398023]
 [0.0319943 ]
 [0.00791761]] ; Loss_test [[0.10851625]
 [0.06249503]
 [0.03264091]
 [0.0123805 ]]
training finished
272
Epoch:  272 ; Time per epoch:  4.8477911949157715 ; Loss_train:  [[0.110622  ]
 [0.06380928]
 [0.03176192]
 [0.0078722 ]] ; Loss_test [[0.10861898]
 [0.06233437]
 [0.03244156]
 [0.01234241]]
training finished
273
Epoch:  273 ; Time per epoch:  4.848583936691284 ; Loss_train:  [[0.11065885]
 [0.06384021]
 [0.03178457]
 [0.00787917]] ; Loss_test [[0.10865097]
 [0.06236826]
 [0.03246346]
 [0.01235106]]
training finished
274
Epoch:  274 ; Time per epoch:  4.854665040969849 ; Loss_train:  [[0.11052715]
 [0.06385464]
 [0.03182827]
 [0.00789372]] ; Loss_test [[0.10852733]
 [0.06239023]
 [0.03251318]
 [0.0123653 ]]
training finished
275
Epoch:  275 ; Time per epoch:  4.877823352813721 ; Loss_train:  [[0.11036337]
 [0.06377956]
 [0.03174363]
 [0.00788475]] ; Loss_test [[0.10836118]
 [0.06231541]
 [0.03243428]
 [0.01236414]]
training finished
276
Epoch:  276 ; Time per epoch:  4.858128309249878 ; Loss_train:  [[0.11075088]
 [0.06402779]
 [0.03196803]
 [0.00789292]] ; Loss_test [[0.10874131]
 [0.06255026]
 [0.03263601]
 [0.0123638 ]]
training finished
277
Epoch:  277 ; Time per epoch:  4.8523032665252686 ; Loss_train:  [[0.11065109]
 [0.06394178]
 [0.03191867]
 [0.00790816]] ; Loss_test [[0.10864836]
 [0.06246905]
 [0.03258955]
 [0.0123748 ]]
training finished
278
Epoch:  278 ; Time per epoch:  4.853115558624268 ; Loss_train:  [[0.11082015]
 [0.06390648]
 [0.03182198]
 [0.00789545]] ; Loss_test [[0.10881697]
 [0.06243611]
 [0.0325092 ]
 [0.01236583]]
training finished
279
Epoch:  279 ; Time per epoch:  4.853442668914795 ; Loss_train:  [[0.11067498]
 [0.06376795]
 [0.03176047]
 [0.0078996 ]] ; Loss_test [[0.10867181]
 [0.06230237]
 [0.03244903]
 [0.01237169]]
training finished
280
Epoch:  280 ; Time per epoch:  4.861634731292725 ; Loss_train:  [[0.11037488]
 [0.0636692 ]
 [0.03172712]
 [0.00791581]] ; Loss_test [[0.10837445]
 [0.06220509]
 [0.03241546]
 [0.01238821]]
training finished
281
Epoch:  281 ; Time per epoch:  4.8488686084747314 ; Loss_train:  [[0.11072366]
 [0.06372102]
 [0.03160616]
 [0.00787415]] ; Loss_test [[0.10871754]
 [0.06226376]
 [0.03232354]
 [0.01235378]]
training finished
282
Epoch:  282 ; Time per epoch:  4.856526851654053 ; Loss_train:  [[0.11056168]
 [0.06378917]
 [0.03175993]
 [0.00792205]] ; Loss_test [[0.10856711]
 [0.06232865]
 [0.03245638]
 [0.01239117]]
training finished
283
Epoch:  283 ; Time per epoch:  4.8667097091674805 ; Loss_train:  [[0.11066468]
 [0.06387858]
 [0.0318596 ]
 [0.00792297]] ; Loss_test [[0.10866192]
 [0.06241253]
 [0.03253987]
 [0.01238619]]
training finished
284
Epoch:  284 ; Time per epoch:  4.853696584701538 ; Loss_train:  [[0.11069808]
 [0.06387652]
 [0.03178656]
 [0.00789184]] ; Loss_test [[0.10869008]
 [0.06241306]
 [0.03248272]
 [0.01236129]]
training finished
285
Epoch:  285 ; Time per epoch:  4.852890729904175 ; Loss_train:  [[0.11062437]
 [0.06386264]
 [0.03181762]
 [0.00790942]] ; Loss_test [[0.10862822]
 [0.06240762]
 [0.03251282]
 [0.01237854]]
training finished
286
Epoch:  286 ; Time per epoch:  4.859452962875366 ; Loss_train:  [[0.11069881]
 [0.06398831]
 [0.03196481]
 [0.00791829]] ; Loss_test [[0.10870147]
 [0.06251765]
 [0.03263692]
 [0.01238146]]
training finished
287
Epoch:  287 ; Time per epoch:  4.845502853393555 ; Loss_train:  [[0.11058453]
 [0.06387029]
 [0.03186406]
 [0.00791514]] ; Loss_test [[0.10859123]
 [0.06240622]
 [0.03254838]
 [0.01238422]]
training finished
288
Epoch:  288 ; Time per epoch:  5.760025978088379 ; Loss_train:  [[0.11053577]
 [0.0636918 ]
 [0.03165738]
 [0.00789702]] ; Loss_test [[0.10853903]
 [0.06223406]
 [0.03236334]
 [0.01236935]]
training finished
289
Epoch:  289 ; Time per epoch:  4.858376502990723 ; Loss_train:  [[0.11051428]
 [0.06371916]
 [0.03169588]
 [0.00790525]] ; Loss_test [[0.10852114]
 [0.06226236]
 [0.03239537]
 [0.01238103]]
training finished
290
Epoch:  290 ; Time per epoch:  4.846177339553833 ; Loss_train:  [[0.11048687]
 [0.06374741]
 [0.03172237]
 [0.00790042]] ; Loss_test [[0.1084961 ]
 [0.0622955 ]
 [0.03242385]
 [0.01237718]]
training finished
291
Epoch:  291 ; Time per epoch:  4.886715888977051 ; Loss_train:  [[0.11043753]
 [0.06363893]
 [0.03155705]
 [0.00786465]] ; Loss_test [[0.10843543]
 [0.06218415]
 [0.03227487]
 [0.01234894]]
training finished
292
Epoch:  292 ; Time per epoch:  4.87151575088501 ; Loss_train:  [[0.11062933]
 [0.06398603]
 [0.03191732]
 [0.00792301]] ; Loss_test [[0.10862715]
 [0.06251058]
 [0.03259714]
 [0.01239652]]
training finished
293
Epoch:  293 ; Time per epoch:  4.850788831710815 ; Loss_train:  [[0.11056104]
 [0.0638581 ]
 [0.03182902]
 [0.00791112]] ; Loss_test [[0.10855684]
 [0.06237366]
 [0.03250531]
 [0.0123862 ]]
training finished
294
Epoch:  294 ; Time per epoch:  4.870988130569458 ; Loss_train:  [[0.11055642]
 [0.06381311]
 [0.0317567 ]
 [0.00790353]] ; Loss_test [[0.10855707]
 [0.06234035]
 [0.03244684]
 [0.01237979]]
training finished
295
Epoch:  295 ; Time per epoch:  4.873482704162598 ; Loss_train:  [[0.11077755]
 [0.06400795]
 [0.03192058]
 [0.00789931]] ; Loss_test [[0.1087727 ]
 [0.06252787]
 [0.03259502]
 [0.01237222]]
training finished
296
Epoch:  296 ; Time per epoch:  4.857693910598755 ; Loss_train:  [[0.11060395]
 [0.06394529]
 [0.03190911]
 [0.00790713]] ; Loss_test [[0.10859722]
 [0.06246161]
 [0.032582  ]
 [0.01238104]]
training finished
297
Epoch:  297 ; Time per epoch:  4.857019901275635 ; Loss_train:  [[0.11043169]
 [0.06387661]
 [0.03183623]
 [0.00791103]] ; Loss_test [[0.10844059]
 [0.06240127]
 [0.03252007]
 [0.01238763]]
training finished
298
Epoch:  298 ; Time per epoch:  4.852967739105225 ; Loss_train:  [[0.11080872]
 [0.0640255 ]
 [0.03192484]
 [0.00789897]] ; Loss_test [[0.10881211]
 [0.0625468 ]
 [0.03259522]
 [0.01237021]]
training finished
299
Epoch:  299 ; Time per epoch:  4.838487148284912 ; Loss_train:  [[0.1104559 ]
 [0.06379995]
 [0.03174001]
 [0.00790049]] ; Loss_test [[0.10845895]
 [0.06233361]
 [0.03243971]
 [0.01237962]]
training finished
300
Epoch:  300 ; Time per epoch:  4.857968330383301 ; Loss_train:  [[0.11059719]
 [0.06397302]
 [0.03191327]
 [0.00791501]] ; Loss_test [[0.10860229]
 [0.06250139]
 [0.03259004]
 [0.01238946]]
training finished
301
Epoch:  301 ; Time per epoch:  4.862185001373291 ; Loss_train:  [[0.11049723]
 [0.06391282]
 [0.03186532]
 [0.00791445]] ; Loss_test [[0.10850146]
 [0.06244132]
 [0.03255024]
 [0.0123901 ]]
training finished
302
Epoch:  302 ; Time per epoch:  4.874406576156616 ; Loss_train:  [[0.11051578]
 [0.06391087]
 [0.03185666]
 [0.00790911]] ; Loss_test [[0.1085156 ]
 [0.0624346 ]
 [0.03254106]
 [0.01238393]]
training finished
303
Epoch:  303 ; Time per epoch:  4.865898370742798 ; Loss_train:  [[0.11045358]
 [0.06391024]
 [0.03187931]
 [0.00791966]] ; Loss_test [[0.10846186]
 [0.06242684]
 [0.03255567]
 [0.01239242]]
training finished
304
Epoch:  304 ; Time per epoch:  4.848827362060547 ; Loss_train:  [[0.1105257 ]
 [0.06385791]
 [0.03183051]
 [0.00790682]] ; Loss_test [[0.10853176]
 [0.06237426]
 [0.03250633]
 [0.01237993]]
training finished
305
Epoch:  305 ; Time per epoch:  4.860119104385376 ; Loss_train:  [[0.11072133]
 [0.06395339]
 [0.03188132]
 [0.00789974]] ; Loss_test [[0.10872086]
 [0.06246692]
 [0.03255421]
 [0.01237269]]
training finished
306
Epoch:  306 ; Time per epoch:  4.838440895080566 ; Loss_train:  [[0.11066422]
 [0.0639411 ]
 [0.03187786]
 [0.00790286]] ; Loss_test [[0.10866587]
 [0.06245925]
 [0.03255288]
 [0.01237829]]
training finished
307
Epoch:  307 ; Time per epoch:  4.854021072387695 ; Loss_train:  [[0.1105381 ]
 [0.06396884]
 [0.03194519]
 [0.00792651]] ; Loss_test [[0.10854338]
 [0.06248479]
 [0.03261236]
 [0.01239967]]
training finished
308
Epoch:  308 ; Time per epoch:  4.8630266189575195 ; Loss_train:  [[0.11059045]
 [0.06389843]
 [0.03184645]
 [0.00790408]] ; Loss_test [[0.10859333]
 [0.06242405]
 [0.03252889]
 [0.01237909]]
training finished
309
Epoch:  309 ; Time per epoch:  4.875672101974487 ; Loss_train:  [[0.11059722]
 [0.06396095]
 [0.03190189]
 [0.00790595]] ; Loss_test [[0.10859869]
 [0.06248251]
 [0.0325827 ]
 [0.01238166]]
training finished
310
Epoch:  310 ; Time per epoch:  4.850007057189941 ; Loss_train:  [[0.11053857]
 [0.06392849]
 [0.03187643]
 [0.00790518]] ; Loss_test [[0.10854167]
 [0.06245242]
 [0.03255737]
 [0.0123796 ]]
training finished
311
Epoch:  311 ; Time per epoch:  4.862463474273682 ; Loss_train:  [[0.11040427]
 [0.06388503]
 [0.03187698]
 [0.00792524]] ; Loss_test [[0.10841109]
 [0.06241155]
 [0.03255492]
 [0.01239842]]
training finished
312
Epoch:  312 ; Time per epoch:  4.847209930419922 ; Loss_train:  [[0.11052029]
 [0.06391276]
 [0.03189218]
 [0.00791543]] ; Loss_test [[0.10852663]
 [0.062438  ]
 [0.03257252]
 [0.0123886 ]]
training finished
313
Epoch:  313 ; Time per epoch:  4.842227220535278 ; Loss_train:  [[0.11056533]
 [0.06392548]
 [0.03190876]
 [0.00791221]] ; Loss_test [[0.10856777]
 [0.06244346]
 [0.03258217]
 [0.01238588]]
training finished
314
Epoch:  314 ; Time per epoch:  4.844920873641968 ; Loss_train:  [[0.11061127]
 [0.06389839]
 [0.03186467]
 [0.00789873]] ; Loss_test [[0.10861022]
 [0.06241699]
 [0.03254003]
 [0.01237264]]
training finished
315
Epoch:  315 ; Time per epoch:  4.836935758590698 ; Loss_train:  [[0.11057306]
 [0.06389703]
 [0.03188705]
 [0.00790585]] ; Loss_test [[0.10857937]
 [0.06241734]
 [0.03256035]
 [0.01238069]]
training finished
316
Epoch:  316 ; Time per epoch:  4.853067874908447 ; Loss_train:  [[0.11047225]
 [0.06384676]
 [0.03182432]
 [0.00790556]] ; Loss_test [[0.10847811]
 [0.06237468]
 [0.03250456]
 [0.01238318]]
training finished
317
Epoch:  317 ; Time per epoch:  4.881893157958984 ; Loss_train:  [[0.11070001]
 [0.06398751]
 [0.03191672]
 [0.00789599]] ; Loss_test [[0.10869934]
 [0.0625096 ]
 [0.03258928]
 [0.01237136]]
training finished
318
Epoch:  318 ; Time per epoch:  4.840723991394043 ; Loss_train:  [[0.11050095]
 [0.06381477]
 [0.03177396]
 [0.00788906]] ; Loss_test [[0.10850022]
 [0.06234325]
 [0.03246203]
 [0.0123701 ]]
training finished
319
Epoch:  319 ; Time per epoch:  4.842250108718872 ; Loss_train:  [[0.11069131]
 [0.06391661]
 [0.03185406]
 [0.0078894 ]] ; Loss_test [[0.10868949]
 [0.06243851]
 [0.03253092]
 [0.01236747]]
training finished
320
Epoch:  320 ; Time per epoch:  4.838296890258789 ; Loss_train:  [[0.11056984]
 [0.06384584]
 [0.0318466 ]
 [0.00790625]] ; Loss_test [[0.10857572]
 [0.06236983]
 [0.03251932]
 [0.01237944]]
training finished
321
Epoch:  321 ; Time per epoch:  4.83653712272644 ; Loss_train:  [[0.11056845]
 [0.06379223]
 [0.03176591]
 [0.0078957 ]] ; Loss_test [[0.10857286]
 [0.06231992]
 [0.03244656]
 [0.01237357]]
training finished
322
Epoch:  322 ; Time per epoch:  4.858516454696655 ; Loss_train:  [[0.11056837]
 [0.06394031]
 [0.0319452 ]
 [0.00792128]] ; Loss_test [[0.1085721 ]
 [0.0624608 ]
 [0.03261068]
 [0.01239107]]
training finished
323
Epoch:  323 ; Time per epoch:  4.849912166595459 ; Loss_train:  [[0.1104673 ]
 [0.0639469 ]
 [0.0319717 ]
 [0.00792206]] ; Loss_test [[0.10847262]
 [0.0624686 ]
 [0.03263805]
 [0.01239353]]
training finished
324
Epoch:  324 ; Time per epoch:  4.860618352890015 ; Loss_train:  [[0.11046649]
 [0.06393769]
 [0.03194395]
 [0.00791291]] ; Loss_test [[0.1084655 ]
 [0.0624584 ]
 [0.03261068]
 [0.0123848 ]]
training finished
325
Epoch:  325 ; Time per epoch:  4.8625328540802 ; Loss_train:  [[0.11062067]
 [0.06398851]
 [0.03194791]
 [0.00790599]] ; Loss_test [[0.10860919]
 [0.0625106 ]
 [0.03261646]
 [0.01237998]]
training finished
326
Epoch:  326 ; Time per epoch:  4.876338958740234 ; Loss_train:  [[0.11051013]
 [0.06392837]
 [0.0319162 ]
 [0.00791505]] ; Loss_test [[0.10850777]
 [0.06245289]
 [0.03258883]
 [0.01238992]]
training finished
327
Epoch:  327 ; Time per epoch:  4.840207815170288 ; Loss_train:  [[0.11047936]
 [0.06386253]
 [0.03183333]
 [0.00790273]] ; Loss_test [[0.10848067]
 [0.0623883 ]
 [0.03251588]
 [0.01238218]]
training finished
328
Epoch:  328 ; Time per epoch:  4.858158111572266 ; Loss_train:  [[0.11053224]
 [0.06384655]
 [0.03179159]
 [0.00788593]] ; Loss_test [[0.10852896]
 [0.06237644]
 [0.03248168]
 [0.01236494]]
training finished
329
Epoch:  329 ; Time per epoch:  4.862406015396118 ; Loss_train:  [[0.1104693 ]
 [0.06380197]
 [0.03176952]
 [0.00789391]] ; Loss_test [[0.10846841]
 [0.06233358]
 [0.03246031]
 [0.01237457]]
training finished
330
Epoch:  330 ; Time per epoch:  4.8747782707214355 ; Loss_train:  [[0.11045256]
 [0.06386135]
 [0.03184472]
 [0.00790585]] ; Loss_test [[0.10845636]
 [0.06239153]
 [0.03252682]
 [0.01238464]]
training finished
331
Epoch:  331 ; Time per epoch:  4.8545167446136475 ; Loss_train:  [[0.11059439]
 [0.06392579]
 [0.03188946]
 [0.0079076 ]] ; Loss_test [[0.10859261]
 [0.06244906]
 [0.0325671 ]
 [0.01238274]]
training finished
332
Epoch:  332 ; Time per epoch:  4.86304497718811 ; Loss_train:  [[0.11056527]
 [0.06392472]
 [0.03190107]
 [0.00791222]] ; Loss_test [[0.10856536]
 [0.06244822]
 [0.03257505]
 [0.01238658]]
training finished
333
Epoch:  333 ; Time per epoch:  4.861992120742798 ; Loss_train:  [[0.11057048]
 [0.06390707]
 [0.03187509]
 [0.0078997 ]] ; Loss_test [[0.10856979]
 [0.0624337 ]
 [0.03255386]
 [0.01237608]]
training finished
334
Epoch:  334 ; Time per epoch:  4.851413249969482 ; Loss_train:  [[0.11055623]
 [0.06389514]
 [0.03186882]
 [0.00789701]] ; Loss_test [[0.10855516]
 [0.06241808]
 [0.03254691]
 [0.01237485]]
training finished
335
Epoch:  335 ; Time per epoch:  4.868996858596802 ; Loss_train:  [[0.11057591]
 [0.06387802]
 [0.031845  ]
 [0.0078997 ]] ; Loss_test [[0.10857149]
 [0.06240017]
 [0.03252385]
 [0.01237637]]
training finished
336
Epoch:  336 ; Time per epoch:  4.8530683517456055 ; Loss_train:  [[0.11052127]
 [0.06388262]
 [0.03185907]
 [0.00790595]] ; Loss_test [[0.10852044]
 [0.06240708]
 [0.03253595]
 [0.01237977]]
training finished
337
Epoch:  337 ; Time per epoch:  4.846990346908569 ; Loss_train:  [[0.11050875]
 [0.06391697]
 [0.03187572]
 [0.00790343]] ; Loss_test [[0.10851124]
 [0.06244133]
 [0.03255337]
 [0.01238232]]
training finished
338
Epoch:  338 ; Time per epoch:  4.849954843521118 ; Loss_train:  [[0.11061341]
 [0.06393157]
 [0.03187667]
 [0.00789753]] ; Loss_test [[0.10861409]
 [0.06245629]
 [0.03255597]
 [0.01237646]]
training finished
339
Epoch:  339 ; Time per epoch:  4.856519937515259 ; Loss_train:  [[0.1106552 ]
 [0.06393897]
 [0.03187045]
 [0.00788627]] ; Loss_test [[0.10865283]
 [0.06246054]
 [0.03254814]
 [0.01236329]]
training finished
340
Epoch:  340 ; Time per epoch:  4.870185852050781 ; Loss_train:  [[0.11055876]
 [0.06385498]
 [0.03180733]
 [0.00788953]] ; Loss_test [[0.10855527]
 [0.06237886]
 [0.03248996]
 [0.01236947]]
training finished
341
Epoch:  341 ; Time per epoch:  4.847299337387085 ; Loss_train:  [[0.11058461]
 [0.06382604]
 [0.03177749]
 [0.0078855 ]] ; Loss_test [[0.10857979]
 [0.0623483 ]
 [0.03246345]
 [0.01236589]]
training finished
342
Epoch:  342 ; Time per epoch:  4.8487443923950195 ; Loss_train:  [[0.11060044]
 [0.06387676]
 [0.03182236]
 [0.00788807]] ; Loss_test [[0.10859725]
 [0.06239955]
 [0.03250564]
 [0.01236683]]
training finished
343
Epoch:  343 ; Time per epoch:  4.857991695404053 ; Loss_train:  [[0.11051949]
 [0.06385362]
 [0.03183026]
 [0.00789865]] ; Loss_test [[0.10851451]
 [0.06237518]
 [0.03251034]
 [0.0123752 ]]
training finished
344
Epoch:  344 ; Time per epoch:  4.837894916534424 ; Loss_train:  [[0.11048742]
 [0.06385256]
 [0.03183197]
 [0.00789885]] ; Loss_test [[0.10848493]
 [0.06237549]
 [0.03251192]
 [0.01237631]]
training finished
345
Epoch:  345 ; Time per epoch:  4.857787370681763 ; Loss_train:  [[0.11062536]
 [0.06388666]
 [0.03183003]
 [0.00788926]] ; Loss_test [[0.10862137]
 [0.0624093 ]
 [0.03251205]
 [0.01236886]]
training finished
346
Epoch:  346 ; Time per epoch:  4.8302929401397705 ; Loss_train:  [[0.1106546 ]
 [0.06390534]
 [0.03183042]
 [0.00788222]] ; Loss_test [[0.10864922]
 [0.06242688]
 [0.03251666]
 [0.01236247]]
training finished
347
Epoch:  347 ; Time per epoch:  4.848154067993164 ; Loss_train:  [[0.11053718]
 [0.06387703]
 [0.03183178]
 [0.00789675]] ; Loss_test [[0.10853714]
 [0.06239968]
 [0.03251778]
 [0.01237754]]
training finished
348
Epoch:  348 ; Time per epoch:  4.865492582321167 ; Loss_train:  [[0.11065805]
 [0.06395861]
 [0.03189379]
 [0.00788814]] ; Loss_test [[0.10865422]
 [0.06247718]
 [0.03257183]
 [0.01236731]]
training finished
349
Epoch:  349 ; Time per epoch:  4.843495607376099 ; Loss_train:  [[0.11059438]
 [0.06391213]
 [0.03185666]
 [0.00788979]] ; Loss_test [[0.10859174]
 [0.06243441]
 [0.03253672]
 [0.01236848]]
training finished
350
Epoch:  350 ; Time per epoch:  4.850541114807129 ; Loss_train:  [[0.11049651]
 [0.06383998]
 [0.03179117]
 [0.00788984]] ; Loss_test [[0.10849285]
 [0.06236413]
 [0.03248083]
 [0.01237072]]
training finished
351
Epoch:  351 ; Time per epoch:  4.824713230133057 ; Loss_train:  [[0.11050856]
 [0.06385445]
 [0.03179962]
 [0.0078903 ]] ; Loss_test [[0.10850404]
 [0.06237747]
 [0.03248656]
 [0.01237035]]
training finished
352
Epoch:  352 ; Time per epoch:  4.858140230178833 ; Loss_train:  [[0.11056077]
 [0.06388485]
 [0.031836  ]
 [0.00788976]] ; Loss_test [[0.10855716]
 [0.06240808]
 [0.03251785]
 [0.01236903]]
training finished
353
Epoch:  353 ; Time per epoch:  4.857132196426392 ; Loss_train:  [[0.11056983]
 [0.06390817]
 [0.03187091]
 [0.00789592]] ; Loss_test [[0.10856926]
 [0.06243181]
 [0.03254754]
 [0.01237391]]
training finished
354
Epoch:  354 ; Time per epoch:  4.875858783721924 ; Loss_train:  [[0.11053368]
 [0.06391004]
 [0.03188534]
 [0.0078999 ]] ; Loss_test [[0.10853435]
 [0.06243577]
 [0.0325596 ]
 [0.01237676]]
training finished
355
Epoch:  355 ; Time per epoch:  4.8523948192596436 ; Loss_train:  [[0.11048571]
 [0.0639101 ]
 [0.03190076]
 [0.00791287]] ; Loss_test [[0.10848998]
 [0.06243514]
 [0.03257413]
 [0.01238725]]
training finished
356
Epoch:  356 ; Time per epoch:  4.845102787017822 ; Loss_train:  [[0.11043581]
 [0.06385051]
 [0.03183703]
 [0.00790563]] ; Loss_test [[0.10843876]
 [0.06237616]
 [0.03251766]
 [0.01238158]]
training finished
357
Epoch:  357 ; Time per epoch:  4.848901271820068 ; Loss_train:  [[0.11038842]
 [0.063848  ]
 [0.03183394]
 [0.00790987]] ; Loss_test [[0.10839035]
 [0.06237054]
 [0.03251424]
 [0.01238585]]
training finished
358
Epoch:  358 ; Time per epoch:  4.858526229858398 ; Loss_train:  [[0.11050207]
 [0.06392348]
 [0.03188759]
 [0.0079086 ]] ; Loss_test [[0.10849903]
 [0.0624391 ]
 [0.03256161]
 [0.01238296]]
training finished
359
Epoch:  359 ; Time per epoch:  4.865004777908325 ; Loss_train:  [[0.11050437]
 [0.06389715]
 [0.03187078]
 [0.00790736]] ; Loss_test [[0.10850262]
 [0.06241393]
 [0.03254461]
 [0.01238139]]
training finished
360
Epoch:  360 ; Time per epoch:  4.85271430015564 ; Loss_train:  [[0.11047147]
 [0.06389731]
 [0.03186978]
 [0.00791054]] ; Loss_test [[0.10847342]
 [0.06241684]
 [0.0325468 ]
 [0.01238624]]
training finished
361
Epoch:  361 ; Time per epoch:  4.847384214401245 ; Loss_train:  [[0.1104989 ]
 [0.06391006]
 [0.03188055]
 [0.00790203]] ; Loss_test [[0.10850026]
 [0.06242879]
 [0.03255386]
 [0.01237829]]
training finished
362
Epoch:  362 ; Time per epoch:  4.858621597290039 ; Loss_train:  [[0.11056381]
 [0.06396397]
 [0.0319297 ]
 [0.00790004]] ; Loss_test [[0.10856246]
 [0.06247908]
 [0.03259658]
 [0.01237613]]
training finished
363
Epoch:  363 ; Time per epoch:  4.85469388961792 ; Loss_train:  [[0.11059185]
 [0.06396535]
 [0.03192221]
 [0.00789911]] ; Loss_test [[0.10858868]
 [0.06247864]
 [0.03258926]
 [0.01237637]]
training finished
364
Epoch:  364 ; Time per epoch:  4.871713399887085 ; Loss_train:  [[0.1105449 ]
 [0.06398875]
 [0.03194861]
 [0.00790326]] ; Loss_test [[0.10854506]
 [0.06250477]
 [0.03261579]
 [0.01238178]]
training finished
365
Epoch:  365 ; Time per epoch:  4.863537788391113 ; Loss_train:  [[0.11050957]
 [0.06394383]
 [0.03191897]
 [0.00790468]] ; Loss_test [[0.10850963]
 [0.06246033]
 [0.03258682]
 [0.01238029]]
training finished
366
Epoch:  366 ; Time per epoch:  4.842483043670654 ; Loss_train:  [[0.11063596]
 [0.06398671]
 [0.03192393]
 [0.0078896 ]] ; Loss_test [[0.10863315]
 [0.06250262]
 [0.03259325]
 [0.01236853]]
training finished
367
Epoch:  367 ; Time per epoch:  4.855542182922363 ; Loss_train:  [[0.11053995]
 [0.06394096]
 [0.03190609]
 [0.00789752]] ; Loss_test [[0.10853863]
 [0.06245888]
 [0.03257554]
 [0.01237429]]
training finished
368
Epoch:  368 ; Time per epoch:  4.847804307937622 ; Loss_train:  [[0.11058179]
 [0.0639604 ]
 [0.03191278]
 [0.00789463]] ; Loss_test [[0.10857823]
 [0.06247639]
 [0.03258308]
 [0.01237261]]
training finished
369
Epoch:  369 ; Time per epoch:  4.846255302429199 ; Loss_train:  [[0.11053969]
 [0.06395167]
 [0.03192231]
 [0.00790261]] ; Loss_test [[0.10853799]
 [0.06246849]
 [0.0325902 ]
 [0.01237766]]
training finished
370
Epoch:  370 ; Time per epoch:  4.856903076171875 ; Loss_train:  [[0.11052937]
 [0.06396423]
 [0.03194179]
 [0.00790738]] ; Loss_test [[0.10852868]
 [0.06248082]
 [0.03260747]
 [0.01238265]]
training finished
371
Epoch:  371 ; Time per epoch:  4.839067697525024 ; Loss_train:  [[0.11057889]
 [0.06399443]
 [0.03196825]
 [0.00790517]] ; Loss_test [[0.10857619]
 [0.06250899]
 [0.03263151]
 [0.01237893]]
training finished
372
Epoch:  372 ; Time per epoch:  4.85277533531189 ; Loss_train:  [[0.11055068]
 [0.06399455]
 [0.03195851]
 [0.00790193]] ; Loss_test [[0.10854816]
 [0.06250934]
 [0.03262436]
 [0.01237873]]
training finished
373
Epoch:  373 ; Time per epoch:  4.8718602657318115 ; Loss_train:  [[0.11060955]
 [0.06402401]
 [0.03197733]
 [0.00789809]] ; Loss_test [[0.10860552]
 [0.06253676]
 [0.03264073]
 [0.01237519]]
training finished
374
Epoch:  374 ; Time per epoch:  4.858404874801636 ; Loss_train:  [[0.11048641]
 [0.06397647]
 [0.03195645]
 [0.00790213]] ; Loss_test [[0.10848602]
 [0.06249295]
 [0.03262236]
 [0.01237801]]
training finished
375
Epoch:  375 ; Time per epoch:  4.84530234336853 ; Loss_train:  [[0.11048732]
 [0.06395693]
 [0.03193032]
 [0.00789887]] ; Loss_test [[0.10848666]
 [0.06247377]
 [0.03259876]
 [0.01237618]]
training finished
376
Epoch:  376 ; Time per epoch:  4.842980861663818 ; Loss_train:  [[0.11047277]
 [0.06392804]
 [0.03191049]
 [0.00790306]] ; Loss_test [[0.10847244]
 [0.06244769]
 [0.03258072]
 [0.01237919]]
training finished
377
Epoch:  377 ; Time per epoch:  4.856215000152588 ; Loss_train:  [[0.1104754 ]
 [0.06392559]
 [0.03190241]
 [0.00789751]] ; Loss_test [[0.10847499]
 [0.06244607]
 [0.03257477]
 [0.01237521]]
training finished
378
Epoch:  378 ; Time per epoch:  4.856737375259399 ; Loss_train:  [[0.110507  ]
 [0.06396575]
 [0.03193315]
 [0.00789763]] ; Loss_test [[0.10850671]
 [0.06248594]
 [0.03260175]
 [0.01237474]]
training finished
379
Epoch:  379 ; Time per epoch:  4.827086448669434 ; Loss_train:  [[0.11058367]
 [0.06402465]
 [0.03196887]
 [0.00789453]] ; Loss_test [[0.10858297]
 [0.06254129]
 [0.0326343 ]
 [0.01237253]]
training finished
380
Epoch:  380 ; Time per epoch:  4.850973844528198 ; Loss_train:  [[0.11057564]
 [0.06398655]
 [0.03193705]
 [0.00789493]] ; Loss_test [[0.10857581]
 [0.06250465]
 [0.03260497]
 [0.01237259]]
training finished
381
Epoch:  381 ; Time per epoch:  4.850628614425659 ; Loss_train:  [[0.11060026]
 [0.06396784]
 [0.03192356]
 [0.00789057]] ; Loss_test [[0.10859884]
 [0.0624854 ]
 [0.03259221]
 [0.01236854]]
training finished
382
Epoch:  382 ; Time per epoch:  4.846074819564819 ; Loss_train:  [[0.11052211]
 [0.0639118 ]
 [0.03188831]
 [0.0078959 ]] ; Loss_test [[0.10852225]
 [0.06243207]
 [0.03255817]
 [0.01237312]]
training finished
383
Epoch:  383 ; Time per epoch:  4.878602504730225 ; Loss_train:  [[0.1104724 ]
 [0.06390177]
 [0.031879  ]
 [0.00789586]] ; Loss_test [[0.1084744 ]
 [0.06242385]
 [0.03255206]
 [0.01237318]]
training finished
384
Epoch:  384 ; Time per epoch:  4.862015247344971 ; Loss_train:  [[0.11041538]
 [0.06388091]
 [0.03186731]
 [0.00789858]] ; Loss_test [[0.10841912]
 [0.06240422]
 [0.03254122]
 [0.01237722]]
training finished
385
Epoch:  385 ; Time per epoch:  4.843855857849121 ; Loss_train:  [[0.11046059]
 [0.06390631]
 [0.03188524]
 [0.0079025 ]] ; Loss_test [[0.10846399]
 [0.06242896]
 [0.03255762]
 [0.01237997]]
training finished
386
Epoch:  386 ; Time per epoch:  4.8536787033081055 ; Loss_train:  [[0.11058808]
 [0.06393876]
 [0.0318942 ]
 [0.00789542]] ; Loss_test [[0.1085888 ]
 [0.06246044]
 [0.03256686]
 [0.01237303]]
training finished
387
Epoch:  387 ; Time per epoch:  4.876841068267822 ; Loss_train:  [[0.11056831]
 [0.06395363]
 [0.03191423]
 [0.0079008 ]] ; Loss_test [[0.10856987]
 [0.06247541]
 [0.03258551]
 [0.01237908]]
training finished
388
Epoch:  388 ; Time per epoch:  4.859516859054565 ; Loss_train:  [[0.11053438]
 [0.06397195]
 [0.03193751]
 [0.00790058]] ; Loss_test [[0.10853557]
 [0.06249341]
 [0.03260688]
 [0.01237751]]
training finished
389
Epoch:  389 ; Time per epoch:  4.8517701625823975 ; Loss_train:  [[0.11049281]
 [0.06398067]
 [0.03195534]
 [0.00790466]] ; Loss_test [[0.10849521]
 [0.06250316]
 [0.03262305]
 [0.01238172]]
training finished
390
Epoch:  390 ; Time per epoch:  4.850597381591797 ; Loss_train:  [[0.11049043]
 [0.06398048]
 [0.03195494]
 [0.00790651]] ; Loss_test [[0.10849327]
 [0.06250384]
 [0.0326234 ]
 [0.01238348]]
training finished
391
Epoch:  391 ; Time per epoch:  4.85144305229187 ; Loss_train:  [[0.11046929]
 [0.06395543]
 [0.03193101]
 [0.00790391]] ; Loss_test [[0.10847255]
 [0.06247858]
 [0.03260028]
 [0.01238194]]
training finished
392
Epoch:  392 ; Time per epoch:  4.854282379150391 ; Loss_train:  [[0.11046613]
 [0.06394833]
 [0.03192246]
 [0.00790154]] ; Loss_test [[0.10847004]
 [0.06247214]
 [0.03259257]
 [0.01237999]]
training finished
393
Epoch:  393 ; Time per epoch:  4.8420751094818115 ; Loss_train:  [[0.1104923 ]
 [0.06394914]
 [0.03191368]
 [0.00789659]] ; Loss_test [[0.10849388]
 [0.06247161]
 [0.0325837 ]
 [0.01237614]]
training finished
394
Epoch:  394 ; Time per epoch:  4.857984781265259 ; Loss_train:  [[0.11051089]
 [0.06394035]
 [0.03189697]
 [0.00789294]] ; Loss_test [[0.10851084]
 [0.06246364]
 [0.03256875]
 [0.01237161]]
training finished
395
Epoch:  395 ; Time per epoch:  4.845539331436157 ; Loss_train:  [[0.11049564]
 [0.06393154]
 [0.03189836]
 [0.00789796]] ; Loss_test [[0.10849618]
 [0.06245466]
 [0.03256946]
 [0.01237631]]
training finished
396
Epoch:  396 ; Time per epoch:  4.850804090499878 ; Loss_train:  [[0.11053842]
 [0.06394461]
 [0.03189865]
 [0.0078953 ]] ; Loss_test [[0.10853865]
 [0.06246777]
 [0.03257035]
 [0.0123752 ]]
training finished
397
Epoch:  397 ; Time per epoch:  4.851344108581543 ; Loss_train:  [[0.1105267 ]
 [0.06394523]
 [0.0319076 ]
 [0.00789455]] ; Loss_test [[0.10852738]
 [0.06246788]
 [0.03257815]
 [0.01237479]]
training finished
398
Epoch:  398 ; Time per epoch:  4.862728834152222 ; Loss_train:  [[0.11058171]
 [0.06395027]
 [0.03189593]
 [0.00788509]] ; Loss_test [[0.10858082]
 [0.06247297]
 [0.03256851]
 [0.01236619]]
training finished
399
Epoch:  399 ; Time per epoch:  4.86417293548584 ; Loss_train:  [[0.11057031]
 [0.06394645]
 [0.03189019]
 [0.00788495]] ; Loss_test [[0.10857047]
 [0.06246924]
 [0.03256337]
 [0.01236589]]
training finished
400
Epoch:  400 ; Time per epoch:  4.853564500808716 ; Loss_train:  [[0.11055553]
 [0.06395345]
 [0.03190077]
 [0.00788596]] ; Loss_test [[0.10855708]
 [0.06247589]
 [0.03257305]
 [0.01236785]]
training finished
401
Epoch:  401 ; Time per epoch:  4.844918489456177 ; Loss_train:  [[0.11053326]
 [0.06393453]
 [0.03188702]
 [0.00789   ]] ; Loss_test [[0.10853483]
 [0.06245714]
 [0.03256198]
 [0.0123708 ]]
training finished
402
Epoch:  402 ; Time per epoch:  4.847730875015259 ; Loss_train:  [[0.11054208]
 [0.06394254]
 [0.03188695]
 [0.0078902 ]] ; Loss_test [[0.1085435 ]
 [0.06246522]
 [0.03256208]
 [0.01237285]]
training finished
403
Epoch:  403 ; Time per epoch:  4.867281198501587 ; Loss_train:  [[0.11056873]
 [0.06394763]
 [0.03188572]
 [0.00788621]] ; Loss_test [[0.10856815]
 [0.06246989]
 [0.03255999]
 [0.01236659]]
training finished
404
Epoch:  404 ; Time per epoch:  4.840688228607178 ; Loss_train:  [[0.11051369]
 [0.06392173]
 [0.03188741]
 [0.00790088]] ; Loss_test [[0.10851375]
 [0.0624449 ]
 [0.03255962]
 [0.01237858]]
training finished
405
Epoch:  405 ; Time per epoch:  4.859328985214233 ; Loss_train:  [[0.11052637]
 [0.0639423 ]
 [0.0318947 ]
 [0.00789284]] ; Loss_test [[0.10852588]
 [0.06246517]
 [0.0325673 ]
 [0.01237328]]
training finished
406
Epoch:  406 ; Time per epoch:  4.838146209716797 ; Loss_train:  [[0.11054662]
 [0.06395871]
 [0.03189963]
 [0.00789339]] ; Loss_test [[0.10854594]
 [0.06248131]
 [0.03257313]
 [0.01237534]]
training finished
407
Epoch:  407 ; Time per epoch:  4.860602617263794 ; Loss_train:  [[0.11048812]
 [0.06391826]
 [0.03187883]
 [0.00789513]] ; Loss_test [[0.10848894]
 [0.06244181]
 [0.03255291]
 [0.01237506]]
training finished
408
Epoch:  408 ; Time per epoch:  4.853471279144287 ; Loss_train:  [[0.11053375]
 [0.06392649]
 [0.03188554]
 [0.00789295]] ; Loss_test [[0.10853393]
 [0.06244916]
 [0.03255655]
 [0.01237276]]
training finished
409
Epoch:  409 ; Time per epoch:  4.840106964111328 ; Loss_train:  [[0.11053184]
 [0.0639299 ]
 [0.03189166]
 [0.00789504]] ; Loss_test [[0.10853291]
 [0.06245247]
 [0.03256203]
 [0.01237466]]
training finished
410
Epoch:  410 ; Time per epoch:  4.855433702468872 ; Loss_train:  [[0.1104762 ]
 [0.06388732]
 [0.03185845]
 [0.00789731]] ; Loss_test [[0.10847849]
 [0.06241251]
 [0.03253176]
 [0.012377  ]]
training finished
411
Epoch:  411 ; Time per epoch:  4.864907741546631 ; Loss_train:  [[0.1105462 ]
 [0.06389029]
 [0.03184637]
 [0.00789366]] ; Loss_test [[0.1085455 ]
 [0.06241452]
 [0.0325213 ]
 [0.01237318]]
training finished
412
Epoch:  412 ; Time per epoch:  4.8725035190582275 ; Loss_train:  [[0.1105619 ]
 [0.0638907 ]
 [0.03184217]
 [0.00789084]] ; Loss_test [[0.10856044]
 [0.0624148 ]
 [0.03251785]
 [0.01237068]]
training finished
413
Epoch:  413 ; Time per epoch:  4.877962350845337 ; Loss_train:  [[0.11054841]
 [0.06388794]
 [0.03184885]
 [0.00789433]] ; Loss_test [[0.10854756]
 [0.06241145]
 [0.03252322]
 [0.01237336]]
training finished
414
Epoch:  414 ; Time per epoch:  4.854267835617065 ; Loss_train:  [[0.11054869]
 [0.06392392]
 [0.03188176]
 [0.00789765]] ; Loss_test [[0.10854789]
 [0.06244607]
 [0.0325536 ]
 [0.01237771]]
training finished
415
Epoch:  415 ; Time per epoch:  4.86025071144104 ; Loss_train:  [[0.11052707]
 [0.06390964]
 [0.03187949]
 [0.00789879]] ; Loss_test [[0.10852608]
 [0.06243205]
 [0.03254914]
 [0.01237609]]
training finished
416
Epoch:  416 ; Time per epoch:  4.8932740688323975 ; Loss_train:  [[0.11050449]
 [0.06391149]
 [0.03187516]
 [0.00789944]] ; Loss_test [[0.10850538]
 [0.06243542]
 [0.03254651]
 [0.01237748]]
training finished
417
Epoch:  417 ; Time per epoch:  4.865589618682861 ; Loss_train:  [[0.11052527]
 [0.06392103]
 [0.03187583]
 [0.00788848]] ; Loss_test [[0.108525  ]
 [0.0624438 ]
 [0.03254704]
 [0.01236817]]
training finished
418
Epoch:  418 ; Time per epoch:  4.875725746154785 ; Loss_train:  [[0.11056476]
 [0.06393486]
 [0.0318757 ]
 [0.00789014]] ; Loss_test [[0.10856417]
 [0.06245828]
 [0.03254812]
 [0.01236918]]
training finished
419
Epoch:  419 ; Time per epoch:  4.87459397315979 ; Loss_train:  [[0.11054511]
 [0.0639331 ]
 [0.03187795]
 [0.00789065]] ; Loss_test [[0.10854369]
 [0.0624547 ]
 [0.0325501 ]
 [0.01237024]]
training finished
420
Epoch:  420 ; Time per epoch:  4.879802942276001 ; Loss_train:  [[0.11051631]
 [0.06393503]
 [0.03188472]
 [0.00789054]] ; Loss_test [[0.10851736]
 [0.06245762]
 [0.03255682]
 [0.0123715 ]]
training finished
421
Epoch:  421 ; Time per epoch:  4.894315004348755 ; Loss_train:  [[0.11048861]
 [0.06392398]
 [0.03188293]
 [0.00789188]] ; Loss_test [[0.10849062]
 [0.06244809]
 [0.03255557]
 [0.01237246]]
training finished
422
Epoch:  422 ; Time per epoch:  4.869029760360718 ; Loss_train:  [[0.11049946]
 [0.06392194]
 [0.03188005]
 [0.00789598]] ; Loss_test [[0.10850184]
 [0.06244648]
 [0.03255263]
 [0.01237602]]
training finished
423
Epoch:  423 ; Time per epoch:  4.868784427642822 ; Loss_train:  [[0.11047416]
 [0.06391245]
 [0.03188004]
 [0.00789866]] ; Loss_test [[0.10847628]
 [0.06243676]
 [0.03255174]
 [0.01237759]]
training finished
424
Epoch:  424 ; Time per epoch:  4.858251333236694 ; Loss_train:  [[0.11050242]
 [0.06391984]
 [0.03187848]
 [0.00789319]] ; Loss_test [[0.10850291]
 [0.062444  ]
 [0.03255056]
 [0.01237283]]
training finished
425
Epoch:  425 ; Time per epoch:  4.86550235748291 ; Loss_train:  [[0.11045358]
 [0.06388746]
 [0.03186432]
 [0.00790312]] ; Loss_test [[0.10845546]
 [0.06241218]
 [0.03253718]
 [0.01238005]]
training finished
426
Epoch:  426 ; Time per epoch:  4.846526384353638 ; Loss_train:  [[0.11044358]
 [0.06388552]
 [0.03187054]
 [0.00790449]] ; Loss_test [[0.10844456]
 [0.06240893]
 [0.03254208]
 [0.01237992]]
training finished
427
Epoch:  427 ; Time per epoch:  4.88159704208374 ; Loss_train:  [[0.11048482]
 [0.06390592]
 [0.03187684]
 [0.00789533]] ; Loss_test [[0.10848444]
 [0.06242891]
 [0.03254887]
 [0.01237197]]
training finished
428
Epoch:  428 ; Time per epoch:  4.885876893997192 ; Loss_train:  [[0.11046013]
 [0.06389818]
 [0.03186805]
 [0.00789709]] ; Loss_test [[0.10846046]
 [0.06242201]
 [0.03254166]
 [0.01237526]]
training finished
429
Epoch:  429 ; Time per epoch:  4.867638111114502 ; Loss_train:  [[0.11048558]
 [0.06392509]
 [0.03188652]
 [0.00789834]] ; Loss_test [[0.10848589]
 [0.06244775]
 [0.03255927]
 [0.01237783]]
training finished
430
Epoch:  430 ; Time per epoch:  4.853367567062378 ; Loss_train:  [[0.11047502]
 [0.06393728]
 [0.03189797]
 [0.00789024]] ; Loss_test [[0.10847638]
 [0.06246021]
 [0.03256921]
 [0.01237135]]
training finished
431
Epoch:  431 ; Time per epoch:  4.887129306793213 ; Loss_train:  [[0.11050058]
 [0.0639253 ]
 [0.03188264]
 [0.00789242]] ; Loss_test [[0.10850015]
 [0.06244832]
 [0.03255525]
 [0.01237157]]
training finished
432
Epoch:  432 ; Time per epoch:  4.866900682449341 ; Loss_train:  [[0.11054218]
 [0.06395062]
 [0.03189773]
 [0.00789126]] ; Loss_test [[0.10854091]
 [0.06247228]
 [0.03256972]
 [0.01237102]]
training finished
433
Epoch:  433 ; Time per epoch:  4.865688323974609 ; Loss_train:  [[0.1105601 ]
 [0.06396423]
 [0.03190495]
 [0.00788859]] ; Loss_test [[0.10855845]
 [0.06248562]
 [0.03257636]
 [0.01236908]]
training finished
434
Epoch:  434 ; Time per epoch:  4.891311407089233 ; Loss_train:  [[0.11057059]
 [0.06395685]
 [0.03189711]
 [0.00789122]] ; Loss_test [[0.10856982]
 [0.06247783]
 [0.03256868]
 [0.01237064]]
training finished
435
Epoch:  435 ; Time per epoch:  4.874483346939087 ; Loss_train:  [[0.11051096]
 [0.0639257 ]
 [0.03188586]
 [0.00789859]] ; Loss_test [[0.10851125]
 [0.06244785]
 [0.03255708]
 [0.0123761 ]]
training finished
436
Epoch:  436 ; Time per epoch:  4.881342649459839 ; Loss_train:  [[0.11050144]
 [0.06392364]
 [0.03188593]
 [0.00789865]] ; Loss_test [[0.10850196]
 [0.06244693]
 [0.03255707]
 [0.01237596]]
training finished
437
Epoch:  437 ; Time per epoch:  4.884742259979248 ; Loss_train:  [[0.11052937]
 [0.06393965]
 [0.03188964]
 [0.00789188]] ; Loss_test [[0.10852937]
 [0.06246227]
 [0.03256139]
 [0.01237143]]
training finished
438
Epoch:  438 ; Time per epoch:  4.875403881072998 ; Loss_train:  [[0.11053426]
 [0.06394516]
 [0.03189716]
 [0.00789227]] ; Loss_test [[0.10853386]
 [0.06246768]
 [0.03256769]
 [0.01237086]]
training finished
439
Epoch:  439 ; Time per epoch:  4.881798028945923 ; Loss_train:  [[0.11053907]
 [0.06395114]
 [0.03190124]
 [0.00789046]] ; Loss_test [[0.10853812]
 [0.06247352]
 [0.03257162]
 [0.0123696 ]]
training finished
440
Epoch:  440 ; Time per epoch:  4.894017219543457 ; Loss_train:  [[0.11054304]
 [0.06394958]
 [0.0319003 ]
 [0.007893  ]] ; Loss_test [[0.10854185]
 [0.06247205]
 [0.03257034]
 [0.01237203]]
training finished
441
Epoch:  441 ; Time per epoch:  4.854838132858276 ; Loss_train:  [[0.11053311]
 [0.06397297]
 [0.03191832]
 [0.0078926 ]] ; Loss_test [[0.1085337 ]
 [0.06249498]
 [0.03258891]
 [0.01237342]]
training finished
442
Epoch:  442 ; Time per epoch:  4.865460157394409 ; Loss_train:  [[0.11054551]
 [0.06396629]
 [0.03192021]
 [0.00789706]] ; Loss_test [[0.10854451]
 [0.06248754]
 [0.03258929]
 [0.01237535]]
training finished
443
Epoch:  443 ; Time per epoch:  4.872842788696289 ; Loss_train:  [[0.1105006 ]
 [0.06393608]
 [0.03190029]
 [0.00789766]] ; Loss_test [[0.10850058]
 [0.06245873]
 [0.03257044]
 [0.01237534]]
training finished
444
Epoch:  444 ; Time per epoch:  4.8799004554748535 ; Loss_train:  [[0.11046103]
 [0.06390813]
 [0.03188486]
 [0.00790162]] ; Loss_test [[0.10846153]
 [0.06243159]
 [0.03255409]
 [0.01237688]]
training finished
445
Epoch:  445 ; Time per epoch:  4.867909908294678 ; Loss_train:  [[0.11050674]
 [0.06393451]
 [0.03189703]
 [0.0078963 ]] ; Loss_test [[0.10850582]
 [0.06245704]
 [0.03256822]
 [0.01237367]]
training finished
446
Epoch:  446 ; Time per epoch:  4.875835418701172 ; Loss_train:  [[0.11051551]
 [0.06395978]
 [0.03191397]
 [0.00789426]] ; Loss_test [[0.1085158 ]
 [0.06248164]
 [0.03258408]
 [0.01237328]]
training finished
447
Epoch:  447 ; Time per epoch:  4.891686201095581 ; Loss_train:  [[0.11052965]
 [0.06397545]
 [0.03192493]
 [0.00789173]] ; Loss_test [[0.10853028]
 [0.06249731]
 [0.03259424]
 [0.01237145]]
training finished
448
Epoch:  448 ; Time per epoch:  4.872781753540039 ; Loss_train:  [[0.11050972]
 [0.06394729]
 [0.03190289]
 [0.00789417]] ; Loss_test [[0.10851049]
 [0.06246995]
 [0.03257267]
 [0.0123732 ]]
training finished
449
Epoch:  449 ; Time per epoch:  4.896886825561523 ; Loss_train:  [[0.11055757]
 [0.06396481]
 [0.03191059]
 [0.00789279]] ; Loss_test [[0.10855671]
 [0.06248604]
 [0.03257937]
 [0.01237109]]
training finished
450
Epoch:  450 ; Time per epoch:  4.868555545806885 ; Loss_train:  [[0.11050044]
 [0.06393421]
 [0.03189791]
 [0.00790139]] ; Loss_test [[0.10850114]
 [0.06245719]
 [0.03256769]
 [0.01237913]]
training finished
451
Epoch:  451 ; Time per epoch:  4.875773906707764 ; Loss_train:  [[0.11053028]
 [0.06394969]
 [0.03190336]
 [0.00789705]] ; Loss_test [[0.10852976]
 [0.06247156]
 [0.03257368]
 [0.01237548]]
training finished
452
Epoch:  452 ; Time per epoch:  4.888200521469116 ; Loss_train:  [[0.11054251]
 [0.06395214]
 [0.03190435]
 [0.00789757]] ; Loss_test [[0.10854138]
 [0.06247378]
 [0.03257471]
 [0.01237645]]
training finished
453
Epoch:  453 ; Time per epoch:  4.875336647033691 ; Loss_train:  [[0.11050818]
 [0.06394262]
 [0.03189886]
 [0.00789544]] ; Loss_test [[0.10850845]
 [0.0624648 ]
 [0.03256883]
 [0.01237345]]
training finished
454
Epoch:  454 ; Time per epoch:  4.890562534332275 ; Loss_train:  [[0.11056586]
 [0.06394172]
 [0.03188924]
 [0.00789518]] ; Loss_test [[0.10856375]
 [0.06246344]
 [0.03256036]
 [0.01237284]]
training finished
455
Epoch:  455 ; Time per epoch:  4.89421272277832 ; Loss_train:  [[0.11057092]
 [0.06396566]
 [0.03190433]
 [0.00789095]] ; Loss_test [[0.10856897]
 [0.06248729]
 [0.03257594]
 [0.01237031]]
training finished
456
Epoch:  456 ; Time per epoch:  4.867878437042236 ; Loss_train:  [[0.11053958]
 [0.06396465]
 [0.03190646]
 [0.0078889 ]] ; Loss_test [[0.10853966]
 [0.06248823]
 [0.03257794]
 [0.01236911]]
training finished
457
Epoch:  457 ; Time per epoch:  4.873680353164673 ; Loss_train:  [[0.11057035]
 [0.0639623 ]
 [0.03189902]
 [0.00788751]] ; Loss_test [[0.10856877]
 [0.06248565]
 [0.03257183]
 [0.01236782]]
training finished
458
Epoch:  458 ; Time per epoch:  4.863460540771484 ; Loss_train:  [[0.11055975]
 [0.06396101]
 [0.03190492]
 [0.00788795]] ; Loss_test [[0.10855825]
 [0.06248339]
 [0.03257597]
 [0.01236743]]
training finished
459
Epoch:  459 ; Time per epoch:  4.89415979385376 ; Loss_train:  [[0.11053651]
 [0.06395173]
 [0.03189889]
 [0.00789532]] ; Loss_test [[0.1085358 ]
 [0.06247459]
 [0.03257089]
 [0.01237519]]
training finished
460
Epoch:  460 ; Time per epoch:  4.882891893386841 ; Loss_train:  [[0.11052414]
 [0.06394015]
 [0.0318903 ]
 [0.00789359]] ; Loss_test [[0.10852374]
 [0.0624638 ]
 [0.03256272]
 [0.01237286]]
training finished
461
Epoch:  461 ; Time per epoch:  4.8807289600372314 ; Loss_train:  [[0.11050787]
 [0.06393775]
 [0.03189097]
 [0.00788869]] ; Loss_test [[0.10850786]
 [0.06246116]
 [0.03256307]
 [0.01236806]]
training finished
462
Epoch:  462 ; Time per epoch:  4.8978588581085205 ; Loss_train:  [[0.11052459]
 [0.06395487]
 [0.03190374]
 [0.00788736]] ; Loss_test [[0.1085243 ]
 [0.06247811]
 [0.03257512]
 [0.01236762]]
training finished
463
Epoch:  463 ; Time per epoch:  4.877152681350708 ; Loss_train:  [[0.11054759]
 [0.063963  ]
 [0.03190776]
 [0.00789038]] ; Loss_test [[0.1085467 ]
 [0.06248564]
 [0.03257869]
 [0.01237025]]
training finished
464
Epoch:  464 ; Time per epoch:  4.891993522644043 ; Loss_train:  [[0.11056287]
 [0.0639635 ]
 [0.03190704]
 [0.00789394]] ; Loss_test [[0.10856123]
 [0.0624855 ]
 [0.0325789 ]
 [0.01237398]]
training finished
465
Epoch:  465 ; Time per epoch:  4.875162363052368 ; Loss_train:  [[0.11058076]
 [0.06398233]
 [0.03191278]
 [0.00789018]] ; Loss_test [[0.10857908]
 [0.06250422]
 [0.03258489]
 [0.01237103]]
training finished
466
Epoch:  466 ; Time per epoch:  4.894853591918945 ; Loss_train:  [[0.11054058]
 [0.06395224]
 [0.0319012 ]
 [0.0078862 ]] ; Loss_test [[0.10853866]
 [0.06247422]
 [0.03257226]
 [0.01236502]]
training finished
467
Epoch:  467 ; Time per epoch:  4.867018222808838 ; Loss_train:  [[0.1105451 ]
 [0.06395588]
 [0.03190401]
 [0.00788583]] ; Loss_test [[0.10854267]
 [0.06247839]
 [0.03257514]
 [0.01236524]]
training finished
468
Epoch:  468 ; Time per epoch:  4.8770506381988525 ; Loss_train:  [[0.11052002]
 [0.06393162]
 [0.03188856]
 [0.00789443]] ; Loss_test [[0.10851818]
 [0.0624548 ]
 [0.0325605 ]
 [0.0123727 ]]
training finished
469
Epoch:  469 ; Time per epoch:  4.887425422668457 ; Loss_train:  [[0.11052141]
 [0.06394263]
 [0.03189391]
 [0.00789189]] ; Loss_test [[0.10851981]
 [0.06246624]
 [0.03256687]
 [0.01237157]]
training finished
470
Epoch:  470 ; Time per epoch:  4.882354021072388 ; Loss_train:  [[0.11057474]
 [0.06396945]
 [0.03190596]
 [0.00788697]] ; Loss_test [[0.10857196]
 [0.06249193]
 [0.03257789]
 [0.01236776]]
training finished
471
Epoch:  471 ; Time per epoch:  4.873828649520874 ; Loss_train:  [[0.11051753]
 [0.06394428]
 [0.03189239]
 [0.00789289]] ; Loss_test [[0.10851674]
 [0.06246793]
 [0.03256558]
 [0.01237271]]
training finished
472
Epoch:  472 ; Time per epoch:  4.8891260623931885 ; Loss_train:  [[0.11055649]
 [0.06395935]
 [0.03189944]
 [0.00788917]] ; Loss_test [[0.10855421]
 [0.06248222]
 [0.03257223]
 [0.01236977]]
training finished
473
Epoch:  473 ; Time per epoch:  4.902318716049194 ; Loss_train:  [[0.11054031]
 [0.06396094]
 [0.03190172]
 [0.00789056]] ; Loss_test [[0.10853939]
 [0.062484  ]
 [0.0325744 ]
 [0.01237148]]
training finished
474
Epoch:  474 ; Time per epoch:  4.891659259796143 ; Loss_train:  [[0.11054938]
 [0.06397329]
 [0.03190902]
 [0.00788745]] ; Loss_test [[0.10854879]
 [0.0624964 ]
 [0.03258118]
 [0.01236911]]
training finished
475
Epoch:  475 ; Time per epoch:  4.894769191741943 ; Loss_train:  [[0.11053366]
 [0.06396407]
 [0.03190711]
 [0.00788687]] ; Loss_test [[0.10853326]
 [0.06248676]
 [0.03257932]
 [0.01236769]]
training finished
476
Epoch:  476 ; Time per epoch:  4.901548385620117 ; Loss_train:  [[0.11049048]
 [0.06394392]
 [0.0318995 ]
 [0.00789485]] ; Loss_test [[0.10849148]
 [0.06246734]
 [0.03257182]
 [0.01237563]]
training finished
477
Epoch:  477 ; Time per epoch:  4.904453277587891 ; Loss_train:  [[0.11049455]
 [0.06394372]
 [0.03190085]
 [0.00789367]] ; Loss_test [[0.10849573]
 [0.062467  ]
 [0.03257251]
 [0.0123734 ]]
training finished
478
Epoch:  478 ; Time per epoch:  4.891141414642334 ; Loss_train:  [[0.11048667]
 [0.06394684]
 [0.03190654]
 [0.00789875]] ; Loss_test [[0.10848823]
 [0.06247089]
 [0.0325783 ]
 [0.01237888]]
training finished
479
Epoch:  479 ; Time per epoch:  4.891777515411377 ; Loss_train:  [[0.11053989]
 [0.06397615]
 [0.03191598]
 [0.00789015]] ; Loss_test [[0.10854034]
 [0.06249918]
 [0.03258799]
 [0.0123718 ]]
training finished
480
Epoch:  480 ; Time per epoch:  4.8899946212768555 ; Loss_train:  [[0.11052772]
 [0.06396507]
 [0.03191221]
 [0.00789439]] ; Loss_test [[0.10852785]
 [0.06248756]
 [0.03258409]
 [0.01237459]]
training finished
481
Epoch:  481 ; Time per epoch:  4.905189514160156 ; Loss_train:  [[0.11053295]
 [0.0639696 ]
 [0.03191745]
 [0.00789357]] ; Loss_test [[0.10853303]
 [0.06249196]
 [0.03258869]
 [0.01237246]]
training finished
482
Epoch:  482 ; Time per epoch:  4.864270448684692 ; Loss_train:  [[0.11055049]
 [0.06396884]
 [0.03190391]
 [0.00788643]] ; Loss_test [[0.10854964]
 [0.06249158]
 [0.03257657]
 [0.01236696]]
training finished
483
Epoch:  483 ; Time per epoch:  4.902346849441528 ; Loss_train:  [[0.11050485]
 [0.06393775]
 [0.03188523]
 [0.00789327]] ; Loss_test [[0.10850493]
 [0.06246238]
 [0.03255979]
 [0.01237329]]
training finished
484
Epoch:  484 ; Time per epoch:  4.928933620452881 ; Loss_train:  [[0.11051733]
 [0.06394697]
 [0.03189622]
 [0.00789172]] ; Loss_test [[0.10851701]
 [0.06247076]
 [0.03256961]
 [0.01237214]]
training finished
485
Epoch:  485 ; Time per epoch:  4.89004921913147 ; Loss_train:  [[0.11052822]
 [0.0639642 ]
 [0.03190618]
 [0.00789257]] ; Loss_test [[0.10852823]
 [0.0624874 ]
 [0.03257904]
 [0.01237375]]
training finished
486
Epoch:  486 ; Time per epoch:  4.895592927932739 ; Loss_train:  [[0.11050802]
 [0.06395132]
 [0.03190063]
 [0.0078914 ]] ; Loss_test [[0.10850852]
 [0.06247516]
 [0.03257329]
 [0.01237265]]
training finished
487
Epoch:  487 ; Time per epoch:  4.8907856941223145 ; Loss_train:  [[0.110513  ]
 [0.06394922]
 [0.03189942]
 [0.00789383]] ; Loss_test [[0.10851282]
 [0.06247221]
 [0.0325718 ]
 [0.01237427]]
training finished
488
Epoch:  488 ; Time per epoch:  4.895875453948975 ; Loss_train:  [[0.1105127 ]
 [0.06393856]
 [0.0318904 ]
 [0.00789172]] ; Loss_test [[0.10851181]
 [0.06246189]
 [0.0325637 ]
 [0.01237239]]
training finished
489
Epoch:  489 ; Time per epoch:  4.887094020843506 ; Loss_train:  [[0.1105129 ]
 [0.06395029]
 [0.03189879]
 [0.00789196]] ; Loss_test [[0.10851344]
 [0.06247408]
 [0.03257143]
 [0.01237324]]
training finished
490
Epoch:  490 ; Time per epoch:  4.927386283874512 ; Loss_train:  [[0.11050291]
 [0.06394503]
 [0.03189716]
 [0.00789558]] ; Loss_test [[0.10850387]
 [0.0624685 ]
 [0.03256975]
 [0.01237557]]
training finished
491
Epoch:  491 ; Time per epoch:  4.889004230499268 ; Loss_train:  [[0.11050489]
 [0.06394493]
 [0.03189261]
 [0.00789036]] ; Loss_test [[0.10850555]
 [0.06246869]
 [0.0325658 ]
 [0.01237078]]
training finished
492
Epoch:  492 ; Time per epoch:  4.893601655960083 ; Loss_train:  [[0.11052185]
 [0.0639471 ]
 [0.03189336]
 [0.00788342]] ; Loss_test [[0.10852163]
 [0.06247066]
 [0.03256583]
 [0.01236348]]
training finished
493
Epoch:  493 ; Time per epoch:  4.894766807556152 ; Loss_train:  [[0.11052328]
 [0.06394295]
 [0.03188933]
 [0.00788806]] ; Loss_test [[0.10852291]
 [0.06246614]
 [0.03256212]
 [0.01236775]]
training finished
494
Epoch:  494 ; Time per epoch:  4.908133506774902 ; Loss_train:  [[0.1104949 ]
 [0.06394111]
 [0.03189062]
 [0.00788721]] ; Loss_test [[0.10849541]
 [0.06246462]
 [0.03256382]
 [0.01236818]]
training finished
495
Epoch:  495 ; Time per epoch:  4.89694881439209 ; Loss_train:  [[0.11048914]
 [0.06394198]
 [0.03189587]
 [0.00788961]] ; Loss_test [[0.10849002]
 [0.06246589]
 [0.03257007]
 [0.01237044]]
training finished
496
Epoch:  496 ; Time per epoch:  4.898403882980347 ; Loss_train:  [[0.11048339]
 [0.06394069]
 [0.0318958 ]
 [0.00789363]] ; Loss_test [[0.10848517]
 [0.06246489]
 [0.03256901]
 [0.01237424]]
training finished
497
Epoch:  497 ; Time per epoch:  4.875518798828125 ; Loss_train:  [[0.11055423]
 [0.06397092]
 [0.03190348]
 [0.00788724]] ; Loss_test [[0.10855365]
 [0.06249388]
 [0.03257681]
 [0.01236958]]
training finished
498
Epoch:  498 ; Time per epoch:  4.8871331214904785 ; Loss_train:  [[0.11051241]
 [0.06394096]
 [0.03189208]
 [0.00789564]] ; Loss_test [[0.10851247]
 [0.06246409]
 [0.0325648 ]
 [0.01237498]]
training finished
499
Epoch:  499 ; Time per epoch:  4.863293409347534 ; Loss_train:  [[0.11046977]
 [0.06392408]
 [0.03188796]
 [0.00789698]] ; Loss_test [[0.10847089]
 [0.062448  ]
 [0.03256033]
 [0.01237542]]


==> logs/rotating_mnist/p4l2.txt <==
p4l2
(1042, 16, 784)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>, <tf.Tensor 'Mean_3:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>, <tf.Tensor 'mul_12:0' shape=() dtype=float32>, <tf.Tensor 'mul_13:0' shape=() dtype=float32>, <tf.Tensor 'mul_14:0' shape=() dtype=float32>, <tf.Tensor 'mul_15:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_16:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>, <tf.Tensor 'Mean_3:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>, <tf.Tensor 'mul_12:0' shape=() dtype=float32>, <tf.Tensor 'mul_13:0' shape=() dtype=float32>, <tf.Tensor 'mul_14:0' shape=() dtype=float32>, <tf.Tensor 'mul_15:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_16:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
Epoch:  0 ; Time per epoch:  50.59850454330444 ; Loss_train:  [[0.07397967]
 [0.07182679]
 [0.06425186]
 [0.06130211]
 [0.0518854 ]] ; Loss_test [[0.07380059]
 [0.07161267]
 [0.06391061]
 [0.0608708 ]
 [0.05131393]]
training finished
1
Epoch:  1 ; Time per epoch:  5.399153709411621 ; Loss_train:  [[0.09914264]
 [0.09769893]
 [0.09164436]
 [0.08799596]
 [0.07137556]] ; Loss_test [[0.09903765]
 [0.09754814]
 [0.0912645 ]
 [0.0874639 ]
 [0.07063073]]
training finished
2
Epoch:  2 ; Time per epoch:  5.390039682388306 ; Loss_train:  [[0.09380473]
 [0.09229169]
 [0.08681075]
 [0.08399536]
 [0.07349994]] ; Loss_test [[0.09366237]
 [0.0920904 ]
 [0.08639812]
 [0.08348688]
 [0.07282867]]
training finished
3
Epoch:  3 ; Time per epoch:  5.413629055023193 ; Loss_train:  [[0.08321371]
 [0.08181792]
 [0.07783908]
 [0.07605431]
 [0.07074721]] ; Loss_test [[0.08301278]
 [0.08154579]
 [0.07741794]
 [0.07556582]
 [0.07015362]]
training finished
4
Epoch:  4 ; Time per epoch:  5.398523330688477 ; Loss_train:  [[0.07818548]
 [0.07662354]
 [0.07323761]
 [0.07169095]
 [0.06793991]] ; Loss_test [[0.07794067]
 [0.07629911]
 [0.07279918]
 [0.07120001]
 [0.06735587]]
training finished
5
Epoch:  5 ; Time per epoch:  5.4187304973602295 ; Loss_train:  [[0.07438301]
 [0.07261369]
 [0.06946791]
 [0.06819272]
 [0.06545138]] ; Loss_test [[0.07408002]
 [0.07221839]
 [0.06895652]
 [0.06764583]
 [0.06482851]]
training finished
6
Epoch:  6 ; Time per epoch:  5.432055473327637 ; Loss_train:  [[0.07374285]
 [0.07186987]
 [0.06905842]
 [0.06806113]
 [0.065832  ]] ; Loss_test [[0.07343766]
 [0.07147714]
 [0.06858775]
 [0.06756978]
 [0.06530007]]
training finished
7
Epoch:  7 ; Time per epoch:  5.437406539916992 ; Loss_train:  [[0.07341371]
 [0.07155108]
 [0.06881267]
 [0.06796208]
 [0.06585292]] ; Loss_test [[0.07307893]
 [0.07112959]
 [0.06833704]
 [0.06746507]
 [0.06531869]]
training finished
8
Epoch:  8 ; Time per epoch:  5.440658092498779 ; Loss_train:  [[0.07317961]
 [0.07165485]
 [0.06956111]
 [0.06895917]
 [0.06742865]] ; Loss_test [[0.07285738]
 [0.07125894]
 [0.06913386]
 [0.06850637]
 [0.06700648]]
training finished
9
Epoch:  9 ; Time per epoch:  5.450648307800293 ; Loss_train:  [[0.0710782 ]
 [0.06922247]
 [0.067432  ]
 [0.06672749]
 [0.06557132]] ; Loss_test [[0.07068421]
 [0.06874069]
 [0.06690938]
 [0.06618405]
 [0.06506109]]
training finished
10
Epoch:  10 ; Time per epoch:  5.433737277984619 ; Loss_train:  [[0.06859891]
 [0.06633603]
 [0.06411263]
 [0.06329378]
 [0.06241564]] ; Loss_test [[0.06806624]
 [0.06572179]
 [0.06346983]
 [0.06263991]
 [0.06186627]]
training finished
11
Epoch:  11 ; Time per epoch:  5.4594566822052 ; Loss_train:  [[0.06397559]
 [0.06154692]
 [0.05933761]
 [0.05863332]
 [0.05775132]] ; Loss_test [[0.06337705]
 [0.0609233 ]
 [0.05873407]
 [0.0580267 ]
 [0.0572367 ]]
training finished
12
Epoch:  12 ; Time per epoch:  5.465504884719849 ; Loss_train:  [[0.06265628]
 [0.06051771]
 [0.05856855]
 [0.05797057]
 [0.05725854]] ; Loss_test [[0.06208882]
 [0.05992999]
 [0.05803352]
 [0.05742878]
 [0.05678257]]
training finished
13
Epoch:  13 ; Time per epoch:  5.502405643463135 ; Loss_train:  [[0.06302258]
 [0.06132313]
 [0.05964462]
 [0.05906822]
 [0.05849619]] ; Loss_test [[0.06251716]
 [0.06078243]
 [0.05915518]
 [0.05857518]
 [0.05807517]]
training finished
14
Epoch:  14 ; Time per epoch:  5.466424465179443 ; Loss_train:  [[0.06219544]
 [0.06080955]
 [0.05935534]
 [0.05877579]
 [0.0580915 ]] ; Loss_test [[0.06171763]
 [0.06031181]
 [0.05890572]
 [0.05833932]
 [0.057714  ]]
training finished
15
Epoch:  15 ; Time per epoch:  5.448312759399414 ; Loss_train:  [[0.06499098]
 [0.0639857 ]
 [0.06273295]
 [0.06234304]
 [0.06200034]] ; Loss_test [[0.06450269]
 [0.06346017]
 [0.06225464]
 [0.06187247]
 [0.06160052]]
training finished
16
Epoch:  16 ; Time per epoch:  5.479822874069214 ; Loss_train:  [[0.06315974]
 [0.06222754]
 [0.06096849]
 [0.06051611]
 [0.06047508]] ; Loss_test [[0.06261896]
 [0.06165761]
 [0.06044985]
 [0.06003285]
 [0.05996485]]
training finished
17
Epoch:  17 ; Time per epoch:  5.479282379150391 ; Loss_train:  [[0.05615357]
 [0.05541553]
 [0.05478814]
 [0.05463361]
 [0.0547789 ]] ; Loss_test [[0.05570559]
 [0.05494736]
 [0.05438954]
 [0.05421567]
 [0.05433839]]
training finished
18
Epoch:  18 ; Time per epoch:  5.462062120437622 ; Loss_train:  [[0.05162101]
 [0.05055172]
 [0.05005896]
 [0.05004104]
 [0.04977129]] ; Loss_test [[0.05123426]
 [0.05017194]
 [0.04973527]
 [0.04967583]
 [0.04941635]]
training finished
19
Epoch:  19 ; Time per epoch:  5.4670140743255615 ; Loss_train:  [[0.04898719]
 [0.04526731]
 [0.04331213]
 [0.04285963]
 [0.04293897]] ; Loss_test [[0.04859671]
 [0.04519197]
 [0.04329328]
 [0.04286753]
 [0.04291422]]
training finished
20
Epoch:  20 ; Time per epoch:  5.472360849380493 ; Loss_train:  [[0.05397237]
 [0.04251392]
 [0.03677363]
 [0.03478295]
 [0.0351202 ]] ; Loss_test [[0.05307403]
 [0.04239655]
 [0.03691092]
 [0.0350095 ]
 [0.03532846]]
training finished
21
Epoch:  21 ; Time per epoch:  5.465253591537476 ; Loss_train:  [[0.07437906]
 [0.04997205]
 [0.03746161]
 [0.03048264]
 [0.03072399]] ; Loss_test [[0.07280487]
 [0.0495455 ]
 [0.03729808]
 [0.03100771]
 [0.03102664]]
training finished
22
Epoch:  22 ; Time per epoch:  5.4914984703063965 ; Loss_train:  [[0.08115305]
 [0.05313177]
 [0.034632  ]
 [0.02665493]
 [0.02776581]] ; Loss_test [[0.07895076]
 [0.05188387]
 [0.03377222]
 [0.02707007]
 [0.02827883]]
training finished
23
Epoch:  23 ; Time per epoch:  5.461281061172485 ; Loss_train:  [[0.09854058]
 [0.07002459]
 [0.04880024]
 [0.03225823]
 [0.0307715 ]] ; Loss_test [[0.09542631]
 [0.06787421]
 [0.04751866]
 [0.03256594]
 [0.03127217]]
training finished
24
Epoch:  24 ; Time per epoch:  5.486055850982666 ; Loss_train:  [[0.09708098]
 [0.07039105]
 [0.04734022]
 [0.02695411]
 [0.02413935]] ; Loss_test [[0.09515782]
 [0.0689389 ]
 [0.04626156]
 [0.0277754 ]
 [0.02517878]]
training finished
25
Epoch:  25 ; Time per epoch:  5.488667249679565 ; Loss_train:  [[0.10603003]
 [0.07581913]
 [0.05076346]
 [0.03126128]
 [0.02859383]] ; Loss_test [[0.10355724]
 [0.07430311]
 [0.04973953]
 [0.03200246]
 [0.02964504]]
training finished
26
Epoch:  26 ; Time per epoch:  5.7856597900390625 ; Loss_train:  [[0.09827727]
 [0.0695603 ]
 [0.04470726]
 [0.02288462]
 [0.02183466]] ; Loss_test [[0.09644306]
 [0.0683718 ]
 [0.04408197]
 [0.02401585]
 [0.02312151]]
training finished
27
Epoch:  27 ; Time per epoch:  5.479827642440796 ; Loss_train:  [[0.11145481]
 [0.07650312]
 [0.04442539]
 [0.0233167 ]
 [0.02260414]] ; Loss_test [[0.1095176 ]
 [0.07578637]
 [0.04451388]
 [0.02473075]
 [0.02407195]]
training finished
28
Epoch:  28 ; Time per epoch:  5.482675790786743 ; Loss_train:  [[0.10959478]
 [0.07625194]
 [0.04348104]
 [0.02068357]
 [0.02050048]] ; Loss_test [[0.10761505]
 [0.07529149]
 [0.04352814]
 [0.02218712]
 [0.0219695 ]]
training finished
29
Epoch:  29 ; Time per epoch:  5.466676950454712 ; Loss_train:  [[0.12232855]
 [0.09129126]
 [0.05747495]
 [0.02877927]
 [0.02554805]] ; Loss_test [[0.11948275]
 [0.08940467]
 [0.05681051]
 [0.03014679]
 [0.02741669]]
training finished
30
Epoch:  30 ; Time per epoch:  5.488125324249268 ; Loss_train:  [[0.11010306]
 [0.07784019]
 [0.04423016]
 [0.01941253]
 [0.01868645]] ; Loss_test [[0.1080909 ]
 [0.07665654]
 [0.04405885]
 [0.02125373]
 [0.02070776]]
training finished
31
Epoch:  31 ; Time per epoch:  5.50079870223999 ; Loss_train:  [[0.11904848]
 [0.08488619]
 [0.04622577]
 [0.01993323]
 [0.01862305]] ; Loss_test [[0.11675419]
 [0.08381014]
 [0.04644132]
 [0.02203893]
 [0.02089869]]
training finished
32
Epoch:  32 ; Time per epoch:  5.456186294555664 ; Loss_train:  [[0.11628447]
 [0.07840157]
 [0.03973688]
 [0.01845829]
 [0.01901346]] ; Loss_test [[0.11408781]
 [0.07764681]
 [0.04044879]
 [0.02072931]
 [0.02112654]]
training finished
33
Epoch:  33 ; Time per epoch:  5.460612535476685 ; Loss_train:  [[0.11300334]
 [0.07995111]
 [0.04221502]
 [0.0178885 ]
 [0.01699799]] ; Loss_test [[0.11094574]
 [0.07914837]
 [0.04270182]
 [0.02013565]
 [0.01937509]]
training finished
34
Epoch:  34 ; Time per epoch:  5.48050332069397 ; Loss_train:  [[0.11275819]
 [0.07891554]
 [0.03997681]
 [0.01689196]
 [0.01672671]] ; Loss_test [[0.11067126]
 [0.078151  ]
 [0.04074292]
 [0.01946385]
 [0.01926281]]
training finished
35
Epoch:  35 ; Time per epoch:  5.486191749572754 ; Loss_train:  [[0.109645  ]
 [0.07748745]
 [0.03901114]
 [0.01684085]
 [0.01681159]] ; Loss_test [[0.10793876]
 [0.07716783]
 [0.03981719]
 [0.0193494 ]
 [0.01926751]]
training finished
36
Epoch:  36 ; Time per epoch:  5.474262714385986 ; Loss_train:  [[0.11471865]
 [0.08016984]
 [0.04037675]
 [0.01665562]
 [0.01567618]] ; Loss_test [[0.11263718]
 [0.07938603]
 [0.04088213]
 [0.01911964]
 [0.01826611]]
training finished
37
Epoch:  37 ; Time per epoch:  5.474838972091675 ; Loss_train:  [[0.11253743]
 [0.07701314]
 [0.03669486]
 [0.01573382]
 [0.01575708]] ; Loss_test [[0.11054607]
 [0.07645538]
 [0.03742798]
 [0.01831972]
 [0.01836625]]
training finished
38
Epoch:  38 ; Time per epoch:  5.517576694488525 ; Loss_train:  [[0.11181507]
 [0.08035759]
 [0.04091853]
 [0.01673311]
 [0.01545421]] ; Loss_test [[0.10974862]
 [0.07963933]
 [0.04141331]
 [0.01929526]
 [0.0182337 ]]
training finished
39
Epoch:  39 ; Time per epoch:  5.459080219268799 ; Loss_train:  [[0.1183689 ]
 [0.08458436]
 [0.04243986]
 [0.01682843]
 [0.01560397]] ; Loss_test [[0.11622281]
 [0.08413716]
 [0.04313412]
 [0.01948864]
 [0.01844667]]
training finished
40
Epoch:  40 ; Time per epoch:  5.472397565841675 ; Loss_train:  [[0.10985749]
 [0.07827514]
 [0.03659542]
 [0.01594379]
 [0.01582584]] ; Loss_test [[0.1079199 ]
 [0.0780357 ]
 [0.03752402]
 [0.01867267]
 [0.01862565]]
training finished
41
Epoch:  41 ; Time per epoch:  5.474777698516846 ; Loss_train:  [[0.117143  ]
 [0.080594  ]
 [0.03672532]
 [0.01537486]
 [0.01496287]] ; Loss_test [[0.11499718]
 [0.07988862]
 [0.03746646]
 [0.01815768]
 [0.01780909]]
training finished
42
Epoch:  42 ; Time per epoch:  5.496371269226074 ; Loss_train:  [[0.11373113]
 [0.07905494]
 [0.03538177]
 [0.01466355]
 [0.01460031]] ; Loss_test [[0.11165882]
 [0.07853188]
 [0.03606535]
 [0.01745763]
 [0.01745272]]
training finished
43
Epoch:  43 ; Time per epoch:  5.504654884338379 ; Loss_train:  [[0.11084734]
 [0.07878274]
 [0.03582229]
 [0.01504408]
 [0.01480896]] ; Loss_test [[0.10891564]
 [0.07827319]
 [0.03652243]
 [0.01777851]
 [0.01767137]]
training finished
44
Epoch:  44 ; Time per epoch:  5.518054246902466 ; Loss_train:  [[0.12062755]
 [0.08401254]
 [0.03673922]
 [0.0146221 ]
 [0.0140168 ]] ; Loss_test [[0.11815756]
 [0.08318379]
 [0.03746582]
 [0.01754426]
 [0.01702618]]
training finished
45
Epoch:  45 ; Time per epoch:  5.532650947570801 ; Loss_train:  [[0.12304301]
 [0.08754141]
 [0.0403248 ]
 [0.01662342]
 [0.01489156]] ; Loss_test [[0.12056648]
 [0.08641633]
 [0.04084851]
 [0.01942202]
 [0.01791926]]
training finished
46
Epoch:  46 ; Time per epoch:  5.511324405670166 ; Loss_train:  [[0.11416797]
 [0.08275998]
 [0.03853821]
 [0.01451869]
 [0.01347925]] ; Loss_test [[0.11190858]
 [0.08206648]
 [0.03917387]
 [0.01750329]
 [0.01664058]]
training finished
47
Epoch:  47 ; Time per epoch:  5.509061336517334 ; Loss_train:  [[0.11869225]
 [0.08349593]
 [0.03815719]
 [0.0142103 ]
 [0.01341083]] ; Loss_test [[0.11652847]
 [0.08295794]
 [0.03881952]
 [0.0173121 ]
 [0.01664516]]
training finished
48
Epoch:  48 ; Time per epoch:  5.545989990234375 ; Loss_train:  [[0.11645486]
 [0.08224518]
 [0.03773649]
 [0.01525432]
 [0.01395194]] ; Loss_test [[0.11426743]
 [0.08150325]
 [0.03808681]
 [0.01801186]
 [0.01697014]]
training finished
49
Epoch:  49 ; Time per epoch:  5.53600287437439 ; Loss_train:  [[0.10596442]
 [0.07709634]
 [0.03578371]
 [0.01416549]
 [0.01370795]] ; Loss_test [[0.10384719]
 [0.07659266]
 [0.03666326]
 [0.01727243]
 [0.01681229]]
training finished
50
Epoch:  50 ; Time per epoch:  5.537975311279297 ; Loss_train:  [[0.11376216]
 [0.08145319]
 [0.03806666]
 [0.01491717]
 [0.01314989]] ; Loss_test [[0.11145195]
 [0.08062615]
 [0.03852972]
 [0.01781818]
 [0.01630262]]
training finished
51
Epoch:  51 ; Time per epoch:  5.516103267669678 ; Loss_train:  [[0.11423162]
 [0.08188632]
 [0.03566834]
 [0.01354168]
 [0.01321574]] ; Loss_test [[0.11185932]
 [0.08126023]
 [0.03655658]
 [0.01672478]
 [0.01641244]]
training finished
52
Epoch:  52 ; Time per epoch:  5.507837533950806 ; Loss_train:  [[0.11265393]
 [0.08199041]
 [0.03702566]
 [0.01393227]
 [0.01287946]] ; Loss_test [[0.11049552]
 [0.0812573 ]
 [0.03758305]
 [0.01706014]
 [0.01622706]]
training finished
53
Epoch:  53 ; Time per epoch:  5.524073362350464 ; Loss_train:  [[0.11650541]
 [0.08385091]
 [0.03720436]
 [0.0134342 ]
 [0.01240589]] ; Loss_test [[0.1143112 ]
 [0.08302532]
 [0.03794124]
 [0.01661457]
 [0.01572406]]
training finished
54
Epoch:  54 ; Time per epoch:  5.538826942443848 ; Loss_train:  [[0.10787584]
 [0.08248436]
 [0.03969483]
 [0.01482964]
 [0.01308714]] ; Loss_test [[0.10593674]
 [0.0817    ]
 [0.04027999]
 [0.01799999]
 [0.01649327]]
training finished
55
Epoch:  55 ; Time per epoch:  5.552618980407715 ; Loss_train:  [[0.10479839]
 [0.08013761]
 [0.03868952]
 [0.01550913]
 [0.014009  ]] ; Loss_test [[0.10300753]
 [0.07946617]
 [0.03907575]
 [0.01846923]
 [0.01733139]]
training finished
56
Epoch:  56 ; Time per epoch:  5.533440828323364 ; Loss_train:  [[0.10893467]
 [0.07729564]
 [0.03229583]
 [0.01270229]
 [0.01270422]] ; Loss_test [[0.10678313]
 [0.07647866]
 [0.03325172]
 [0.01608321]
 [0.01613888]]
training finished
57
Epoch:  57 ; Time per epoch:  5.509746551513672 ; Loss_train:  [[0.11237524]
 [0.08116484]
 [0.03602584]
 [0.01323428]
 [0.01197298]] ; Loss_test [[0.11023109]
 [0.08021082]
 [0.03668211]
 [0.01652259]
 [0.01544072]]
training finished
58
Epoch:  58 ; Time per epoch:  5.5257110595703125 ; Loss_train:  [[0.10722987]
 [0.07938132]
 [0.03496039]
 [0.01331674]
 [0.01274148]] ; Loss_test [[0.10516407]
 [0.07865325]
 [0.03592555]
 [0.01666945]
 [0.01616963]]
training finished
59
Epoch:  59 ; Time per epoch:  5.5516932010650635 ; Loss_train:  [[0.11529252]
 [0.08391478]
 [0.03697921]
 [0.01273789]
 [0.01164928]] ; Loss_test [[0.1129286 ]
 [0.08282726]
 [0.03758011]
 [0.01615617]
 [0.01526758]]
training finished
60
Epoch:  60 ; Time per epoch:  5.566758871078491 ; Loss_train:  [[0.1112836 ]
 [0.0833004 ]
 [0.03844495]
 [0.01347693]
 [0.01170624]] ; Loss_test [[0.10902021]
 [0.08227196]
 [0.03893724]
 [0.01678125]
 [0.01526934]]
training finished
61
Epoch:  61 ; Time per epoch:  5.55006217956543 ; Loss_train:  [[0.10724779]
 [0.08282238]
 [0.03984081]
 [0.0142046 ]
 [0.01215133]] ; Loss_test [[0.10520471]
 [0.08201885]
 [0.04029183]
 [0.01756278]
 [0.01581676]]
training finished
62
Epoch:  62 ; Time per epoch:  5.5242555141448975 ; Loss_train:  [[0.11002974]
 [0.08181914]
 [0.03595081]
 [0.01214973]
 [0.01122907]] ; Loss_test [[0.10781042]
 [0.08099772]
 [0.03674847]
 [0.01571085]
 [0.01490942]]
training finished
63
Epoch:  63 ; Time per epoch:  5.56704044342041 ; Loss_train:  [[0.11221424]
 [0.08397411]
 [0.03702075]
 [0.01259996]
 [0.01118171]] ; Loss_test [[0.11005179]
 [0.08301906]
 [0.03773098]
 [0.01613888]
 [0.01492857]]
training finished
64
Epoch:  64 ; Time per epoch:  5.567060470581055 ; Loss_train:  [[0.10936452]
 [0.08217861]
 [0.036307  ]
 [0.01204958]
 [0.0109292 ]] ; Loss_test [[0.1072485 ]
 [0.08115265]
 [0.03701542]
 [0.01564015]
 [0.01469668]]
training finished
65
Epoch:  65 ; Time per epoch:  5.565213441848755 ; Loss_train:  [[0.10784113]
 [0.08178407]
 [0.03652811]
 [0.01249961]
 [0.01170453]] ; Loss_test [[0.1058225 ]
 [0.08088938]
 [0.0372657 ]
 [0.01609552]
 [0.015416  ]]
training finished
66
Epoch:  66 ; Time per epoch:  5.5641210079193115 ; Loss_train:  [[0.10472298]
 [0.079998  ]
 [0.03679597]
 [0.01333682]
 [0.01219512]] ; Loss_test [[0.10282355]
 [0.07909022]
 [0.03743721]
 [0.01682473]
 [0.01590008]]
training finished
67
Epoch:  67 ; Time per epoch:  5.519502878189087 ; Loss_train:  [[0.11410458]
 [0.08559289]
 [0.03820055]
 [0.01213278]
 [0.01079604]] ; Loss_test [[0.1118973 ]
 [0.08461767]
 [0.03891035]
 [0.01581768]
 [0.01463136]]
training finished
68
Epoch:  68 ; Time per epoch:  5.571317195892334 ; Loss_train:  [[0.11059116]
 [0.08355792]
 [0.03632154]
 [0.01198431]
 [0.01104732]] ; Loss_test [[0.10855546]
 [0.082576  ]
 [0.03707071]
 [0.01564386]
 [0.01486829]]
training finished
69
Epoch:  69 ; Time per epoch:  5.562580347061157 ; Loss_train:  [[0.1095535 ]
 [0.08345877]
 [0.03669409]
 [0.01172287]
 [0.01079805]] ; Loss_test [[0.10762385]
 [0.08260158]
 [0.03747607]
 [0.01543578]
 [0.01463163]]
training finished
70
Epoch:  70 ; Time per epoch:  5.593514442443848 ; Loss_train:  [[0.10649096]
 [0.08166116]
 [0.03730076]
 [0.0128562 ]
 [0.01146554]] ; Loss_test [[0.10437777]
 [0.08064286]
 [0.0380013 ]
 [0.01645558]
 [0.01528056]]
training finished
71
Epoch:  71 ; Time per epoch:  5.542352199554443 ; Loss_train:  [[0.10701544]
 [0.08180553]
 [0.03665557]
 [0.01193757]
 [0.01094967]] ; Loss_test [[0.10494325]
 [0.08078396]
 [0.03734952]
 [0.01557039]
 [0.01475307]]
training finished
72
Epoch:  72 ; Time per epoch:  5.535071134567261 ; Loss_train:  [[0.10872863]
 [0.08230729]
 [0.03654984]
 [0.01161946]
 [0.01059692]] ; Loss_test [[0.10674834]
 [0.08119653]
 [0.03726422]
 [0.01535723]
 [0.01448172]]
training finished
73
Epoch:  73 ; Time per epoch:  5.540978908538818 ; Loss_train:  [[0.11138315]
 [0.08364967]
 [0.03692934]
 [0.01172861]
 [0.01036319]] ; Loss_test [[0.10908043]
 [0.08229622]
 [0.0375675 ]
 [0.01552459]
 [0.01437866]]
training finished
74
Epoch:  74 ; Time per epoch:  5.526430606842041 ; Loss_train:  [[0.11083299]
 [0.0847115 ]
 [0.03832821]
 [0.01267128]
 [0.01089791]] ; Loss_test [[0.10870588]
 [0.08352128]
 [0.03894833]
 [0.01636642]
 [0.01488649]]
training finished
75
Epoch:  75 ; Time per epoch:  5.523882865905762 ; Loss_train:  [[0.11307744]
 [0.08605469]
 [0.04005351]
 [0.01275538]
 [0.0107225 ]] ; Loss_test [[0.11079863]
 [0.08488444]
 [0.04048677]
 [0.01640428]
 [0.01471354]]
training finished
76
Epoch:  76 ; Time per epoch:  5.501380443572998 ; Loss_train:  [[0.10633144]
 [0.08191019]
 [0.03672218]
 [0.0119159 ]
 [0.010748  ]] ; Loss_test [[0.10437769]
 [0.08090363]
 [0.03755197]
 [0.01571408]
 [0.01475285]]
training finished
77
Epoch:  77 ; Time per epoch:  5.5218894481658936 ; Loss_train:  [[0.11201566]
 [0.08544523]
 [0.03687039]
 [0.01136372]
 [0.01024318]] ; Loss_test [[0.10998122]
 [0.08429691]
 [0.0376544 ]
 [0.01522642]
 [0.01432478]]
training finished
78
Epoch:  78 ; Time per epoch:  5.527507305145264 ; Loss_train:  [[0.11150914]
 [0.08397485]
 [0.03618373]
 [0.01119073]
 [0.01050043]] ; Loss_test [[0.10938914]
 [0.08294372]
 [0.03710815]
 [0.01511225]
 [0.0145411 ]]
training finished
79
Epoch:  79 ; Time per epoch:  5.5362677574157715 ; Loss_train:  [[0.10593817]
 [0.08091127]
 [0.03523831]
 [0.01161917]
 [0.01098422]] ; Loss_test [[0.10408232]
 [0.07990783]
 [0.03598361]
 [0.01542582]
 [0.01499833]]
training finished
80
Epoch:  80 ; Time per epoch:  5.518917083740234 ; Loss_train:  [[0.10690225]
 [0.08431163]
 [0.03994317]
 [0.01231965]
 [0.0104387 ]] ; Loss_test [[0.10498203]
 [0.08331133]
 [0.0404746 ]
 [0.01599399]
 [0.01445687]]
training finished
81
Epoch:  81 ; Time per epoch:  5.5385963916778564 ; Loss_train:  [[0.10982171]
 [0.08735736]
 [0.04283585]
 [0.01388759]
 [0.01089463]] ; Loss_test [[0.10780686]
 [0.08617117]
 [0.04306538]
 [0.01749465]
 [0.01499784]]
training finished
82
Epoch:  82 ; Time per epoch:  5.525735378265381 ; Loss_train:  [[0.11143662]
 [0.08772998]
 [0.04135196]
 [0.01276837]
 [0.01048631]] ; Loss_test [[0.10953695]
 [0.08672116]
 [0.04188909]
 [0.01650406]
 [0.01462494]]
training finished
83
Epoch:  83 ; Time per epoch:  5.539523124694824 ; Loss_train:  [[0.10875577]
 [0.08422685]
 [0.03715146]
 [0.01095156]
 [0.01012273]] ; Loss_test [[0.1067543 ]
 [0.0832146 ]
 [0.03790602]
 [0.01480588]
 [0.01415937]]
training finished
84
Epoch:  84 ; Time per epoch:  5.556636095046997 ; Loss_train:  [[0.1095214 ]
 [0.08513709]
 [0.03838305]
 [0.01133703]
 [0.00994145]] ; Loss_test [[0.10740544]
 [0.08391225]
 [0.03896172]
 [0.015109  ]
 [0.01399557]]
training finished
85
Epoch:  85 ; Time per epoch:  5.535101890563965 ; Loss_train:  [[0.10785282]
 [0.08345795]
 [0.03605336]
 [0.01072115]
 [0.00994554]] ; Loss_test [[0.10595253]
 [0.0824081 ]
 [0.03689377]
 [0.01458248]
 [0.01400796]]
training finished
86
Epoch:  86 ; Time per epoch:  5.540570020675659 ; Loss_train:  [[0.11096659]
 [0.08549323]
 [0.03779194]
 [0.0111772 ]
 [0.00984464]] ; Loss_test [[0.1089035 ]
 [0.08435503]
 [0.038548  ]
 [0.01504565]
 [0.01397279]]
training finished
87
Epoch:  87 ; Time per epoch:  5.530093193054199 ; Loss_train:  [[0.10531107]
 [0.08316967]
 [0.03736908]
 [0.01150891]
 [0.01041064]] ; Loss_test [[0.10335723]
 [0.08192775]
 [0.03810875]
 [0.01541682]
 [0.01456378]]
training finished
88
Epoch:  88 ; Time per epoch:  5.53803825378418 ; Loss_train:  [[0.11096955]
 [0.08415671]
 [0.03693896]
 [0.01111462]
 [0.00987572]] ; Loss_test [[0.10887866]
 [0.08283173]
 [0.03749166]
 [0.01489741]
 [0.01397101]]
training finished
89
Epoch:  89 ; Time per epoch:  5.52544379234314 ; Loss_train:  [[0.10794452]
 [0.08224243]
 [0.03517594]
 [0.01047731]
 [0.01012733]] ; Loss_test [[0.10610002]
 [0.08110714]
 [0.03607969]
 [0.01443051]
 [0.01423677]]
training finished
90
Epoch:  90 ; Time per epoch:  5.5380988121032715 ; Loss_train:  [[0.10999273]
 [0.08504049]
 [0.03706741]
 [0.01059642]
 [0.00966094]] ; Loss_test [[0.10798795]
 [0.08380612]
 [0.03773662]
 [0.0145455 ]
 [0.01385254]]
training finished
91
Epoch:  91 ; Time per epoch:  5.520495176315308 ; Loss_train:  [[0.10841716]
 [0.08500306]
 [0.03901328]
 [0.01153784]
 [0.0097258 ]] ; Loss_test [[0.10652747]
 [0.08383776]
 [0.03953541]
 [0.0153767 ]
 [0.01395624]]
training finished
92
Epoch:  92 ; Time per epoch:  5.518131494522095 ; Loss_train:  [[0.10599723]
 [0.08302256]
 [0.03684063]
 [0.01066258]
 [0.00981337]] ; Loss_test [[0.10420851]
 [0.08203025]
 [0.03761281]
 [0.0146173 ]
 [0.01402001]]
training finished
93
Epoch:  93 ; Time per epoch:  5.555921316146851 ; Loss_train:  [[0.10759232]
 [0.0840921 ]
 [0.03799993]
 [0.01092821]
 [0.00949149]] ; Loss_test [[0.1056753 ]
 [0.08294588]
 [0.03857731]
 [0.01483236]
 [0.01376104]]
training finished
94
Epoch:  94 ; Time per epoch:  5.537595510482788 ; Loss_train:  [[0.10645881]
 [0.08359623]
 [0.03808225]
 [0.01101066]
 [0.00955205]] ; Loss_test [[0.10456557]
 [0.08240513]
 [0.03866648]
 [0.0149533 ]
 [0.01384934]]
training finished
95
Epoch:  95 ; Time per epoch:  5.519577264785767 ; Loss_train:  [[0.10951051]
 [0.0854184 ]
 [0.03895067]
 [0.01126891]
 [0.00954962]] ; Loss_test [[0.10752774]
 [0.08425354]
 [0.03952328]
 [0.01514492]
 [0.01379527]]
training finished
96
Epoch:  96 ; Time per epoch:  5.504832029342651 ; Loss_train:  [[0.10933748]
 [0.08539921]
 [0.03847999]
 [0.01118146]
 [0.00939453]] ; Loss_test [[0.10739644]
 [0.08418272]
 [0.03903776]
 [0.01511729]
 [0.01371559]]
training finished
97
Epoch:  97 ; Time per epoch:  5.557903528213501 ; Loss_train:  [[0.109594  ]
 [0.08435854]
 [0.03665871]
 [0.01040067]
 [0.00937035]] ; Loss_test [[0.10760473]
 [0.0831568 ]
 [0.03735574]
 [0.01440068]
 [0.01362642]]
training finished
98
Epoch:  98 ; Time per epoch:  5.545102596282959 ; Loss_train:  [[0.1098332 ]
 [0.08547508]
 [0.03841676]
 [0.01106598]
 [0.00941448]] ; Loss_test [[0.10782052]
 [0.08422437]
 [0.03899383]
 [0.0150062 ]
 [0.01373213]]
training finished
99
Epoch:  99 ; Time per epoch:  5.533872127532959 ; Loss_train:  [[0.10850177]
 [0.08383625]
 [0.03735082]
 [0.01072526]
 [0.00941156]] ; Loss_test [[0.10657194]
 [0.08260168]
 [0.03797564]
 [0.01468023]
 [0.01371034]]
training finished
100
Epoch:  100 ; Time per epoch:  5.4949986934661865 ; Loss_train:  [[0.10752174]
 [0.08365022]
 [0.03806933]
 [0.01113574]
 [0.00953827]] ; Loss_test [[0.10560713]
 [0.08247688]
 [0.03858411]
 [0.0150761 ]
 [0.01386412]]
training finished
101
Epoch:  101 ; Time per epoch:  5.5268614292144775 ; Loss_train:  [[0.10755644]
 [0.08511414]
 [0.03938665]
 [0.01159175]
 [0.0095876 ]] ; Loss_test [[0.10570831]
 [0.08396872]
 [0.03988218]
 [0.01550423]
 [0.01393877]]
training finished
102
Epoch:  102 ; Time per epoch:  5.534983158111572 ; Loss_train:  [[0.10490909]
 [0.08351929]
 [0.03845011]
 [0.01157242]
 [0.00975572]] ; Loss_test [[0.10308968]
 [0.08239687]
 [0.03902261]
 [0.01547587]
 [0.01409119]]
training finished
103
Epoch:  103 ; Time per epoch:  5.54152512550354 ; Loss_train:  [[0.10816304]
 [0.08495764]
 [0.0390139 ]
 [0.01118291]
 [0.00937491]] ; Loss_test [[0.10622771]
 [0.08376072]
 [0.03948878]
 [0.01512446]
 [0.01374481]]
training finished
104
Epoch:  104 ; Time per epoch:  5.5404112339019775 ; Loss_train:  [[0.10730018]
 [0.08404035]
 [0.03748643]
 [0.01055508]
 [0.00946703]] ; Loss_test [[0.10540161]
 [0.08279621]
 [0.03814382]
 [0.01461964]
 [0.01384281]]
training finished
105
Epoch:  105 ; Time per epoch:  5.503269672393799 ; Loss_train:  [[0.10620569]
 [0.08384123]
 [0.03839571]
 [0.01113582]
 [0.00940565]] ; Loss_test [[0.10436136]
 [0.08273868]
 [0.03898071]
 [0.01519188]
 [0.01387275]]
training finished
106
Epoch:  106 ; Time per epoch:  5.527500867843628 ; Loss_train:  [[0.10900703]
 [0.08587804]
 [0.03924099]
 [0.01126627]
 [0.00939792]] ; Loss_test [[0.10709362]
 [0.08459645]
 [0.03979057]
 [0.01525347]
 [0.01378466]]
training finished
107
Epoch:  107 ; Time per epoch:  5.545524835586548 ; Loss_train:  [[0.10696888]
 [0.08421214]
 [0.03925715]
 [0.01176645]
 [0.00975954]] ; Loss_test [[0.1051959 ]
 [0.08323142]
 [0.03985114]
 [0.01566236]
 [0.01411631]]
training finished
108
Epoch:  108 ; Time per epoch:  5.5373694896698 ; Loss_train:  [[0.11276858]
 [0.08794698]
 [0.0411838 ]
 [0.01215992]
 [0.00952144]] ; Loss_test [[0.11079664]
 [0.08672264]
 [0.04161951]
 [0.01601878]
 [0.01391577]]
training finished
109
Epoch:  109 ; Time per epoch:  5.546544551849365 ; Loss_train:  [[0.112184  ]
 [0.08648837]
 [0.0390184 ]
 [0.01114403]
 [0.00938685]] ; Loss_test [[0.11017955]
 [0.085086  ]
 [0.03958297]
 [0.01518581]
 [0.01380377]]
training finished
110
Epoch:  110 ; Time per epoch:  5.533808469772339 ; Loss_train:  [[0.10578799]
 [0.08366149]
 [0.03847514]
 [0.01116609]
 [0.00959736]] ; Loss_test [[0.10408065]
 [0.08266355]
 [0.03913585]
 [0.01519883]
 [0.01400984]]
training finished
111
Epoch:  111 ; Time per epoch:  5.509721279144287 ; Loss_train:  [[0.10642195]
 [0.08426863]
 [0.03864364]
 [0.0112221 ]
 [0.00955953]] ; Loss_test [[0.10468896]
 [0.08317899]
 [0.03920615]
 [0.01516857]
 [0.01391911]]
training finished
112
Epoch:  112 ; Time per epoch:  5.795410633087158 ; Loss_train:  [[0.10785506]
 [0.0841044 ]
 [0.0383492 ]
 [0.01088943]
 [0.0091156 ]] ; Loss_test [[0.10601219]
 [0.08287837]
 [0.03892826]
 [0.01489553]
 [0.01355079]]
training finished
113
Epoch:  113 ; Time per epoch:  5.552666902542114 ; Loss_train:  [[0.10900987]
 [0.08595565]
 [0.03962049]
 [0.01118393]
 [0.00904537]] ; Loss_test [[0.10713599]
 [0.08468068]
 [0.04007705]
 [0.01516775]
 [0.01350735]]
training finished
114
Epoch:  114 ; Time per epoch:  5.548657178878784 ; Loss_train:  [[0.10787552]
 [0.08503933]
 [0.03911094]
 [0.01117952]
 [0.00921804]] ; Loss_test [[0.10597403]
 [0.08381815]
 [0.03962573]
 [0.01518033]
 [0.01367368]]
training finished
115
Epoch:  115 ; Time per epoch:  5.509253978729248 ; Loss_train:  [[0.11007492]
 [0.08529376]
 [0.03862938]
 [0.01089236]
 [0.00929925]] ; Loss_test [[0.10819505]
 [0.08420508]
 [0.03921466]
 [0.01494347]
 [0.01375796]]
training finished
116
Epoch:  116 ; Time per epoch:  5.525044202804565 ; Loss_train:  [[0.11203267]
 [0.08686748]
 [0.03887356]
 [0.01068953]
 [0.00916581]] ; Loss_test [[0.11010139]
 [0.08563571]
 [0.03942901]
 [0.01470803]
 [0.01357554]]
training finished
117
Epoch:  117 ; Time per epoch:  5.510792255401611 ; Loss_train:  [[0.10839918]
 [0.08523764]
 [0.03947352]
 [0.01113789]
 [0.00916603]] ; Loss_test [[0.10656881]
 [0.08412983]
 [0.03996518]
 [0.0151002 ]
 [0.01360511]]
training finished
118
Epoch:  118 ; Time per epoch:  5.522109270095825 ; Loss_train:  [[0.10657774]
 [0.08345435]
 [0.03807042]
 [0.01088923]
 [0.00934921]] ; Loss_test [[0.10474893]
 [0.0823295 ]
 [0.03865466]
 [0.01492971]
 [0.01377662]]
training finished
119
Epoch:  119 ; Time per epoch:  5.551842927932739 ; Loss_train:  [[0.10923307]
 [0.08498968]
 [0.03907194]
 [0.01113013]
 [0.00913189]] ; Loss_test [[0.10735872]
 [0.08384793]
 [0.03951136]
 [0.0150631 ]
 [0.01357172]]
training finished
120
Epoch:  120 ; Time per epoch:  5.537492036819458 ; Loss_train:  [[0.10809431]
 [0.08480248]
 [0.03919777]
 [0.01104686]
 [0.00896065]] ; Loss_test [[0.10626672]
 [0.08368672]
 [0.03970598]
 [0.01505743]
 [0.0134544 ]]
training finished
121
Epoch:  121 ; Time per epoch:  5.5155065059661865 ; Loss_train:  [[0.10906064]
 [0.08512296]
 [0.0386608 ]
 [0.01065498]
 [0.00902475]] ; Loss_test [[0.1071131 ]
 [0.08388615]
 [0.03919399]
 [0.0147068 ]
 [0.01349423]]
training finished
122
Epoch:  122 ; Time per epoch:  5.533154487609863 ; Loss_train:  [[0.10879218]
 [0.0852235 ]
 [0.03930939]
 [0.01099707]
 [0.00900451]] ; Loss_test [[0.10689481]
 [0.08405396]
 [0.03977459]
 [0.01497513]
 [0.01347245]]
training finished
123
Epoch:  123 ; Time per epoch:  5.508458137512207 ; Loss_train:  [[0.1082332 ]
 [0.08484124]
 [0.0386626 ]
 [0.01069827]
 [0.00897052]] ; Loss_test [[0.10640162]
 [0.08364817]
 [0.03915565]
 [0.0147126 ]
 [0.01343314]]
training finished
124
Epoch:  124 ; Time per epoch:  5.554477691650391 ; Loss_train:  [[0.10894395]
 [0.0854519 ]
 [0.03967359]
 [0.01110952]
 [0.00894675]] ; Loss_test [[0.10704699]
 [0.08427928]
 [0.04008416]
 [0.01511388]
 [0.0134691 ]]
training finished
125
Epoch:  125 ; Time per epoch:  5.544500827789307 ; Loss_train:  [[0.11201247]
 [0.08717933]
 [0.04003893]
 [0.01110712]
 [0.00897949]] ; Loss_test [[0.10999329]
 [0.0858954 ]
 [0.04047924]
 [0.01512909]
 [0.01353904]]
training finished
126
Epoch:  126 ; Time per epoch:  5.520203590393066 ; Loss_train:  [[0.10670954]
 [0.08351326]
 [0.03782103]
 [0.01070477]
 [0.00913536]] ; Loss_test [[0.10491877]
 [0.08242457]
 [0.03831849]
 [0.01473061]
 [0.01364228]]
training finished
127
Epoch:  127 ; Time per epoch:  5.4865663051605225 ; Loss_train:  [[0.10943389]
 [0.08516484]
 [0.03891159]
 [0.01065143]
 [0.00884009]] ; Loss_test [[0.1075118 ]
 [0.08394442]
 [0.03934101]
 [0.01467252]
 [0.01335504]]
training finished
128
Epoch:  128 ; Time per epoch:  5.537777662277222 ; Loss_train:  [[0.1104979 ]
 [0.08595102]
 [0.03906769]
 [0.01060881]
 [0.00868324]] ; Loss_test [[0.10859673]
 [0.08475979]
 [0.03955207]
 [0.01465786]
 [0.01323634]]
training finished
129
Epoch:  129 ; Time per epoch:  5.552608489990234 ; Loss_train:  [[0.10858963]
 [0.08425714]
 [0.03837396]
 [0.01052404]
 [0.00894574]] ; Loss_test [[0.10672651]
 [0.08309377]
 [0.03894103]
 [0.01458924]
 [0.01344008]]
training finished
130
Epoch:  130 ; Time per epoch:  5.543001890182495 ; Loss_train:  [[0.10950502]
 [0.08527979]
 [0.03916986]
 [0.0107915 ]
 [0.00891543]] ; Loss_test [[0.10765611]
 [0.084185  ]
 [0.03974859]
 [0.01489314]
 [0.01348883]]
training finished
131
Epoch:  131 ; Time per epoch:  5.530344009399414 ; Loss_train:  [[0.10956162]
 [0.08683768]
 [0.0404065 ]
 [0.01111406]
 [0.00877093]] ; Loss_test [[0.10759818]
 [0.08558554]
 [0.04084374]
 [0.01513569]
 [0.01334284]]
training finished
132
Epoch:  132 ; Time per epoch:  5.504443168640137 ; Loss_train:  [[0.11002244]
 [0.08543086]
 [0.03904551]
 [0.01055569]
 [0.00883248]] ; Loss_test [[0.10807145]
 [0.08416045]
 [0.03958402]
 [0.01467339]
 [0.01340733]]
training finished
133
Epoch:  133 ; Time per epoch:  5.498833656311035 ; Loss_train:  [[0.10841966]
 [0.08490416]
 [0.0387106 ]
 [0.01075881]
 [0.00904091]] ; Loss_test [[0.10650564]
 [0.0837869 ]
 [0.03922516]
 [0.01478665]
 [0.01356884]]
training finished
134
Epoch:  134 ; Time per epoch:  5.5482683181762695 ; Loss_train:  [[0.10932519]
 [0.0861031 ]
 [0.04000011]
 [0.01087996]
 [0.00870935]] ; Loss_test [[0.1074063 ]
 [0.08495038]
 [0.04046772]
 [0.01493574]
 [0.01330249]]
training finished
135
Epoch:  135 ; Time per epoch:  5.562476873397827 ; Loss_train:  [[0.10865527]
 [0.08494919]
 [0.03890352]
 [0.01059156]
 [0.00873747]] ; Loss_test [[0.10675866]
 [0.08377761]
 [0.03935109]
 [0.01465185]
 [0.01334053]]
training finished
136
Epoch:  136 ; Time per epoch:  5.52404522895813 ; Loss_train:  [[0.10819161]
 [0.08451463]
 [0.0385484 ]
 [0.01048552]
 [0.00891606]] ; Loss_test [[0.10630533]
 [0.0833816 ]
 [0.03904442]
 [0.01456864]
 [0.01347632]]
training finished
137
Epoch:  137 ; Time per epoch:  5.505048751831055 ; Loss_train:  [[0.10998211]
 [0.08488982]
 [0.03813976]
 [0.01037399]
 [0.0089385 ]] ; Loss_test [[0.10800359]
 [0.08371215]
 [0.03875821]
 [0.01452358]
 [0.01352601]]
training finished
138
Epoch:  138 ; Time per epoch:  5.5195276737213135 ; Loss_train:  [[0.10837442]
 [0.08586841]
 [0.04062315]
 [0.01150359]
 [0.00912592]] ; Loss_test [[0.10650817]
 [0.0848097 ]
 [0.04100941]
 [0.01547558]
 [0.01370633]]
training finished
139
Epoch:  139 ; Time per epoch:  5.560322523117065 ; Loss_train:  [[0.10730717]
 [0.08479967]
 [0.03900614]
 [0.01073059]
 [0.00886681]] ; Loss_test [[0.10545173]
 [0.08361739]
 [0.03942264]
 [0.01476662]
 [0.01343464]]
training finished
140
Epoch:  140 ; Time per epoch:  5.54453706741333 ; Loss_train:  [[0.10960331]
 [0.0859089 ]
 [0.03985618]
 [0.01079075]
 [0.00876983]] ; Loss_test [[0.1076744 ]
 [0.08472088]
 [0.04034173]
 [0.01483665]
 [0.01334476]]
training finished
141
Epoch:  141 ; Time per epoch:  5.5101189613342285 ; Loss_train:  [[0.10881238]
 [0.08452945]
 [0.03820883]
 [0.01034541]
 [0.00884792]] ; Loss_test [[0.10690355]
 [0.08336827]
 [0.03879594]
 [0.01449488]
 [0.01345421]]
training finished
142
Epoch:  142 ; Time per epoch:  5.508904933929443 ; Loss_train:  [[0.107013  ]
 [0.08443786]
 [0.03921414]
 [0.01097129]
 [0.00903863]] ; Loss_test [[0.10515177]
 [0.08337347]
 [0.03970185]
 [0.01500932]
 [0.01362674]]
training finished
143
Epoch:  143 ; Time per epoch:  5.50895094871521 ; Loss_train:  [[0.10868435]
 [0.08562203]
 [0.03956627]
 [0.01082951]
 [0.00878907]] ; Loss_test [[0.10674891]
 [0.08441764]
 [0.04007542]
 [0.01494259]
 [0.01343764]]
training finished
144
Epoch:  144 ; Time per epoch:  5.81414794921875 ; Loss_train:  [[0.11047238]
 [0.08597562]
 [0.03943103]
 [0.01069624]
 [0.00868522]] ; Loss_test [[0.1084945 ]
 [0.08474382]
 [0.03994711]
 [0.01482682]
 [0.01332605]]
training finished
145
Epoch:  145 ; Time per epoch:  5.535907030105591 ; Loss_train:  [[0.10791332]
 [0.08396277]
 [0.03755572]
 [0.01022275]
 [0.00880427]] ; Loss_test [[0.10597213]
 [0.08274957]
 [0.03816108]
 [0.01439133]
 [0.01340775]]
training finished
146
Epoch:  146 ; Time per epoch:  5.527512073516846 ; Loss_train:  [[0.10712599]
 [0.08435679]
 [0.03893089]
 [0.01087246]
 [0.00882901]] ; Loss_test [[0.10525089]
 [0.08329243]
 [0.03944337]
 [0.01492784]
 [0.0134496 ]]
training finished
147
Epoch:  147 ; Time per epoch:  5.516997337341309 ; Loss_train:  [[0.1070929 ]
 [0.08383755]
 [0.03864695]
 [0.0109548 ]
 [0.00893187]] ; Loss_test [[0.10527285]
 [0.08279338]
 [0.03920501]
 [0.015024  ]
 [0.01357285]]
training finished
148
Epoch:  148 ; Time per epoch:  5.525752305984497 ; Loss_train:  [[0.10617943]
 [0.08303153]
 [0.03725724]
 [0.01051786]
 [0.0090525 ]] ; Loss_test [[0.10439261]
 [0.08200683]
 [0.03784993]
 [0.01460223]
 [0.01365416]]
training finished
149
Epoch:  149 ; Time per epoch:  5.546177864074707 ; Loss_train:  [[0.10727639]
 [0.0836754 ]
 [0.03799194]
 [0.01057766]
 [0.00888096]] ; Loss_test [[0.10543255]
 [0.08258138]
 [0.03858985]
 [0.01468577]
 [0.01351429]]
training finished
150
Epoch:  150 ; Time per epoch:  5.5365941524505615 ; Loss_train:  [[0.10848796]
 [0.08467226]
 [0.0387209 ]
 [0.01062859]
 [0.00870232]] ; Loss_test [[0.10660991]
 [0.08352192]
 [0.03928275]
 [0.01475004]
 [0.01337297]]
training finished
151
Epoch:  151 ; Time per epoch:  5.526511192321777 ; Loss_train:  [[0.10837939]
 [0.08457199]
 [0.03881312]
 [0.0106771 ]
 [0.00873669]] ; Loss_test [[0.10648575]
 [0.08346713]
 [0.03937362]
 [0.01480046]
 [0.01339686]]
training finished
152
Epoch:  152 ; Time per epoch:  5.508937120437622 ; Loss_train:  [[0.10897897]
 [0.08551937]
 [0.03988119]
 [0.01106609]
 [0.00867893]] ; Loss_test [[0.10708211]
 [0.08434542]
 [0.0403345 ]
 [0.01510026]
 [0.01333995]]
training finished
153
Epoch:  153 ; Time per epoch:  5.513756275177002 ; Loss_train:  [[0.10863074]
 [0.08473937]
 [0.03916332]
 [0.01077118]
 [0.00868848]] ; Loss_test [[0.10676087]
 [0.08364324]
 [0.03967097]
 [0.01485403]
 [0.01334333]]
training finished
154
Epoch:  154 ; Time per epoch:  5.53935432434082 ; Loss_train:  [[0.10748155]
 [0.08358154]
 [0.03745154]
 [0.01020711]
 [0.00886156]] ; Loss_test [[0.10564782]
 [0.08249218]
 [0.03809992]
 [0.01438175]
 [0.01349838]]
training finished
155
Epoch:  155 ; Time per epoch:  5.560665130615234 ; Loss_train:  [[0.10905601]
 [0.0851891 ]
 [0.03907404]
 [0.01070998]
 [0.00875455]] ; Loss_test [[0.10715368]
 [0.08406769]
 [0.03964999]
 [0.0148477 ]
 [0.01343051]]
training finished
156
Epoch:  156 ; Time per epoch:  5.5364696979522705 ; Loss_train:  [[0.10902644]
 [0.08535408]
 [0.0392231 ]
 [0.01071095]
 [0.00868948]] ; Loss_test [[0.10712668]
 [0.08425908]
 [0.03980849]
 [0.01484779]
 [0.01336288]]
training finished
157
Epoch:  157 ; Time per epoch:  5.524653673171997 ; Loss_train:  [[0.10850053]
 [0.08468946]
 [0.03873071]
 [0.0105705 ]
 [0.00868534]] ; Loss_test [[0.10663859]
 [0.08365124]
 [0.03936482]
 [0.01473677]
 [0.01336588]]
training finished
158
Epoch:  158 ; Time per epoch:  5.525550842285156 ; Loss_train:  [[0.11070291]
 [0.08568909]
 [0.03924896]
 [0.01074835]
 [0.00866071]] ; Loss_test [[0.10879866]
 [0.084612  ]
 [0.03983659]
 [0.01488716]
 [0.01335727]]
training finished
159
Epoch:  159 ; Time per epoch:  5.54227089881897 ; Loss_train:  [[0.10790914]
 [0.0840105 ]
 [0.03815958]
 [0.0105148 ]
 [0.00882818]] ; Loss_test [[0.10602882]
 [0.08290196]
 [0.0387613 ]
 [0.01464794]
 [0.01347715]]
training finished
160
Epoch:  160 ; Time per epoch:  5.530304670333862 ; Loss_train:  [[0.10857962]
 [0.08462219]
 [0.03884448]
 [0.01063479]
 [0.00870855]] ; Loss_test [[0.10670842]
 [0.08354651]
 [0.03941683]
 [0.01476179]
 [0.01338856]]
training finished
161
Epoch:  161 ; Time per epoch:  5.5205864906311035 ; Loss_train:  [[0.10801093]
 [0.08434496]
 [0.03873673]
 [0.01073103]
 [0.00877222]] ; Loss_test [[0.10612438]
 [0.08319269]
 [0.03922395]
 [0.01481581]
 [0.01344322]]
training finished
162
Epoch:  162 ; Time per epoch:  5.500827074050903 ; Loss_train:  [[0.10890073]
 [0.08528638]
 [0.03950923]
 [0.01083362]
 [0.00869645]] ; Loss_test [[0.10695144]
 [0.08410191]
 [0.04001458]
 [0.01493359]
 [0.01338799]]
training finished
163
Epoch:  163 ; Time per epoch:  5.523730516433716 ; Loss_train:  [[0.10899942]
 [0.08514149]
 [0.03929228]
 [0.0108017 ]
 [0.00868416]] ; Loss_test [[0.10707558]
 [0.08402439]
 [0.03982062]
 [0.01490622]
 [0.01336554]]
training finished
164
Epoch:  164 ; Time per epoch:  5.53716778755188 ; Loss_train:  [[0.1078164 ]
 [0.08390461]
 [0.03784727]
 [0.01029151]
 [0.00880504]] ; Loss_test [[0.1059265 ]
 [0.082863  ]
 [0.03843213]
 [0.014463  ]
 [0.01347619]]
training finished
165
Epoch:  165 ; Time per epoch:  5.508888006210327 ; Loss_train:  [[0.11181085]
 [0.08659914]
 [0.03948913]
 [0.01052862]
 [0.0086563 ]] ; Loss_test [[0.10977656]
 [0.08534662]
 [0.03999097]
 [0.01469513]
 [0.01333542]]
training finished
166
Epoch:  166 ; Time per epoch:  5.511447429656982 ; Loss_train:  [[0.10941281]
 [0.08619941]
 [0.04023318]
 [0.01093098]
 [0.00873149]] ; Loss_test [[0.10747135]
 [0.08508068]
 [0.0406783 ]
 [0.01503607]
 [0.01344731]]
training finished
167
Epoch:  167 ; Time per epoch:  5.494688987731934 ; Loss_train:  [[0.10905324]
 [0.08475545]
 [0.03866347]
 [0.01041126]
 [0.00868686]] ; Loss_test [[0.10716345]
 [0.08365188]
 [0.03921916]
 [0.01457963]
 [0.01336618]]
training finished
168
Epoch:  168 ; Time per epoch:  5.4764626026153564 ; Loss_train:  [[0.10710814]
 [0.08388304]
 [0.03838142]
 [0.01046524]
 [0.00882617]] ; Loss_test [[0.10528442]
 [0.08281181]
 [0.03891702]
 [0.01459609]
 [0.01348179]]
training finished
169
Epoch:  169 ; Time per epoch:  5.452761888504028 ; Loss_train:  [[0.10934589]
 [0.0856925 ]
 [0.03971472]
 [0.01065034]
 [0.00859451]] ; Loss_test [[0.1074454 ]
 [0.08459619]
 [0.04020806]
 [0.0147716 ]
 [0.01327959]]
training finished
170
Epoch:  170 ; Time per epoch:  5.454235315322876 ; Loss_train:  [[0.10821568]
 [0.08418286]
 [0.03817843]
 [0.01034765]
 [0.00869309]] ; Loss_test [[0.10628353]
 [0.08306105]
 [0.03875505]
 [0.01453217]
 [0.01340124]]
training finished
171
Epoch:  171 ; Time per epoch:  5.430065870285034 ; Loss_train:  [[0.10702126]
 [0.08403351]
 [0.03884276]
 [0.01053632]
 [0.00875544]] ; Loss_test [[0.10516003]
 [0.08298989]
 [0.03939772]
 [0.01468307]
 [0.01344488]]
training finished
172
Epoch:  172 ; Time per epoch:  5.732154846191406 ; Loss_train:  [[0.1100427 ]
 [0.08565413]
 [0.03934313]
 [0.01048196]
 [0.00857656]] ; Loss_test [[0.10812884]
 [0.08451805]
 [0.03988487]
 [0.0146635 ]
 [0.01328833]]
training finished
173
Epoch:  173 ; Time per epoch:  5.439462661743164 ; Loss_train:  [[0.11063801]
 [0.08626709]
 [0.03959959]
 [0.01069646]
 [0.00868747]] ; Loss_test [[0.10864505]
 [0.08508789]
 [0.04019066]
 [0.01488682]
 [0.01340251]]
training finished
174
Epoch:  174 ; Time per epoch:  5.4104084968566895 ; Loss_train:  [[0.10704678]
 [0.0841259 ]
 [0.03891712]
 [0.01072485]
 [0.00874884]] ; Loss_test [[0.10519094]
 [0.08305722]
 [0.03946761]
 [0.01487469]
 [0.01346128]]
training finished
175
Epoch:  175 ; Time per epoch:  5.43785285949707 ; Loss_train:  [[0.10947683]
 [0.08521755]
 [0.03890201]
 [0.01038986]
 [0.00855377]] ; Loss_test [[0.10759652]
 [0.08410567]
 [0.0394858 ]
 [0.01457675]
 [0.01325521]]
training finished
176
Epoch:  176 ; Time per epoch:  5.401600360870361 ; Loss_train:  [[0.11064935]
 [0.08624055]
 [0.03977493]
 [0.01083265]
 [0.00870473]] ; Loss_test [[0.10869063]
 [0.08509   ]
 [0.04033931]
 [0.01499919]
 [0.0134271 ]]
training finished
177
Epoch:  177 ; Time per epoch:  5.4131920337677 ; Loss_train:  [[0.11111407]
 [0.08624604]
 [0.03981547]
 [0.01081979]
 [0.00869473]] ; Loss_test [[0.10910148]
 [0.08506614]
 [0.0403086 ]
 [0.01495125]
 [0.01340321]]
training finished
178
Epoch:  178 ; Time per epoch:  5.407674551010132 ; Loss_train:  [[0.1070156 ]
 [0.08397116]
 [0.03857919]
 [0.01059766]
 [0.00884236]] ; Loss_test [[0.10517292]
 [0.08290849]
 [0.03915717]
 [0.01478168]
 [0.01355199]]
training finished
179
Epoch:  179 ; Time per epoch:  5.40515661239624 ; Loss_train:  [[0.1082776 ]
 [0.08432958]
 [0.0382684 ]
 [0.01027619]
 [0.00864139]] ; Loss_test [[0.10636751]
 [0.08317402]
 [0.03883341]
 [0.01446767]
 [0.01334257]]
training finished
180
Epoch:  180 ; Time per epoch:  5.423457622528076 ; Loss_train:  [[0.10908179]
 [0.0851949 ]
 [0.03912353]
 [0.01052078]
 [0.00860066]] ; Loss_test [[0.1071355 ]
 [0.08405497]
 [0.03968835]
 [0.01470673]
 [0.01331941]]
training finished
181
Epoch:  181 ; Time per epoch:  5.4618895053863525 ; Loss_train:  [[0.10909474]
 [0.0849104 ]
 [0.03868078]
 [0.01037184]
 [0.00859227]] ; Loss_test [[0.10718854]
 [0.08380903]
 [0.03922512]
 [0.01454779]
 [0.01330461]]
training finished
182
Epoch:  182 ; Time per epoch:  5.491479396820068 ; Loss_train:  [[0.10883375]
 [0.0847527 ]
 [0.03835525]
 [0.01018881]
 [0.00856313]] ; Loss_test [[0.10692582]
 [0.0836565 ]
 [0.03896424]
 [0.01442358]
 [0.01328206]]
training finished
183
Epoch:  183 ; Time per epoch:  5.467325210571289 ; Loss_train:  [[0.11006512]
 [0.08545567]
 [0.03884614]
 [0.01040488]
 [0.00864054]] ; Loss_test [[0.10813098]
 [0.0843316 ]
 [0.03943907]
 [0.01462903]
 [0.01338283]]
training finished
184
Epoch:  184 ; Time per epoch:  5.474346876144409 ; Loss_train:  [[0.10906199]
 [0.08504939]
 [0.03884843]
 [0.01039676]
 [0.00857386]] ; Loss_test [[0.10714711]
 [0.08392367]
 [0.03942887]
 [0.01460193]
 [0.01330379]]
training finished
185
Epoch:  185 ; Time per epoch:  5.516425609588623 ; Loss_train:  [[0.10907003]
 [0.08480662]
 [0.03853066]
 [0.01028595]
 [0.00857874]] ; Loss_test [[0.10715497]
 [0.08367526]
 [0.03914139]
 [0.0145094 ]
 [0.01331633]]
training finished
186
Epoch:  186 ; Time per epoch:  5.525785207748413 ; Loss_train:  [[0.10918022]
 [0.08546315]
 [0.03941309]
 [0.01054139]
 [0.00853234]] ; Loss_test [[0.10723396]
 [0.08431762]
 [0.03993306]
 [0.01470857]
 [0.01325033]]
training finished
187
Epoch:  187 ; Time per epoch:  5.512486934661865 ; Loss_train:  [[0.10886706]
 [0.08491732]
 [0.03891768]
 [0.01050022]
 [0.00862992]] ; Loss_test [[0.1069795 ]
 [0.08379235]
 [0.03946311]
 [0.01467212]
 [0.01335436]]
training finished
188
Epoch:  188 ; Time per epoch:  5.470679998397827 ; Loss_train:  [[0.10959347]
 [0.08514807]
 [0.03888288]
 [0.01040726]
 [0.00852362]] ; Loss_test [[0.10766249]
 [0.08403493]
 [0.0394573 ]
 [0.01460052]
 [0.01325774]]
training finished
189
Epoch:  189 ; Time per epoch:  5.488700866699219 ; Loss_train:  [[0.10847986]
 [0.08460975]
 [0.03895725]
 [0.01052845]
 [0.00862051]] ; Loss_test [[0.10658094]
 [0.08350728]
 [0.03951814]
 [0.01471242]
 [0.01334632]]
training finished
190
Epoch:  190 ; Time per epoch:  5.454766273498535 ; Loss_train:  [[0.10979872]
 [0.0854871 ]
 [0.03913567]
 [0.01047728]
 [0.00852549]] ; Loss_test [[0.10783217]
 [0.08432879]
 [0.03966271]
 [0.01467233]
 [0.01326409]]
training finished
191
Epoch:  191 ; Time per epoch:  5.445624828338623 ; Loss_train:  [[0.10921694]
 [0.08505037]
 [0.0389026 ]
 [0.01038196]
 [0.00848852]] ; Loss_test [[0.10728316]
 [0.08394998]
 [0.03945449]
 [0.01458554]
 [0.01323542]]
training finished
192
Epoch:  192 ; Time per epoch:  5.469099044799805 ; Loss_train:  [[0.10834068]
 [0.08475453]
 [0.03889449]
 [0.01050612]
 [0.00862999]] ; Loss_test [[0.10645962]
 [0.08368364]
 [0.03944408]
 [0.01468673]
 [0.01336795]]
training finished
193
Epoch:  193 ; Time per epoch:  5.465078353881836 ; Loss_train:  [[0.10886783]
 [0.08493967]
 [0.0389852 ]
 [0.01051882]
 [0.00856131]] ; Loss_test [[0.10694282]
 [0.08379816]
 [0.03951602]
 [0.01468949]
 [0.01330789]]
training finished
194
Epoch:  194 ; Time per epoch:  5.47415018081665 ; Loss_train:  [[0.10912714]
 [0.08462249]
 [0.03856767]
 [0.01040848]
 [0.00859075]] ; Loss_test [[0.10721213]
 [0.08349097]
 [0.03913055]
 [0.01460323]
 [0.01333698]]
training finished
195
Epoch:  195 ; Time per epoch:  5.433927059173584 ; Loss_train:  [[0.10927408]
 [0.08498304]
 [0.03872367]
 [0.01032746]
 [0.0085883 ]] ; Loss_test [[0.10735383]
 [0.08388899]
 [0.0393103 ]
 [0.0145472 ]
 [0.01333668]]
training finished
196
Epoch:  196 ; Time per epoch:  5.42873740196228 ; Loss_train:  [[0.10935394]
 [0.08490887]
 [0.03834223]
 [0.0101966 ]
 [0.00857001]] ; Loss_test [[0.10742678]
 [0.08382844]
 [0.0389432 ]
 [0.01441685]
 [0.01330802]]
training finished
197
Epoch:  197 ; Time per epoch:  5.443259954452515 ; Loss_train:  [[0.10902206]
 [0.08519976]
 [0.03901679]
 [0.01039126]
 [0.00855115]] ; Loss_test [[0.10708551]
 [0.08406836]
 [0.03958463]
 [0.01460995]
 [0.0133158 ]]
training finished
198
Epoch:  198 ; Time per epoch:  5.426792144775391 ; Loss_train:  [[0.10916039]
 [0.08488418]
 [0.03831106]
 [0.01015038]
 [0.00858889]] ; Loss_test [[0.1072372 ]
 [0.08378654]
 [0.0389387 ]
 [0.0144001 ]
 [0.01334551]]
training finished
199
Epoch:  199 ; Time per epoch:  5.450680732727051 ; Loss_train:  [[0.10905571]
 [0.08509802]
 [0.03893601]
 [0.01039903]
 [0.00855523]] ; Loss_test [[0.1071334 ]
 [0.08398096]
 [0.03948668]
 [0.01460671]
 [0.01330887]]
training finished
200
Epoch:  200 ; Time per epoch:  5.460632801055908 ; Loss_train:  [[0.10940538]
 [0.08489389]
 [0.03850593]
 [0.01023793]
 [0.00859082]] ; Loss_test [[0.1074946 ]
 [0.08380238]
 [0.0390859 ]
 [0.01446413]
 [0.01333892]]
training finished
201
Epoch:  201 ; Time per epoch:  5.41575288772583 ; Loss_train:  [[0.10955384]
 [0.0854227 ]
 [0.03921893]
 [0.01052542]
 [0.00858296]] ; Loss_test [[0.10761147]
 [0.08424629]
 [0.03976559]
 [0.01472855]
 [0.01334693]]
training finished
202
Epoch:  202 ; Time per epoch:  5.457348346710205 ; Loss_train:  [[0.10857483]
 [0.08485341]
 [0.0391514 ]
 [0.01051423]
 [0.00850351]] ; Loss_test [[0.10667925]
 [0.0837727 ]
 [0.03965913]
 [0.01468928]
 [0.0132653 ]]
training finished
203
Epoch:  203 ; Time per epoch:  5.484678506851196 ; Loss_train:  [[0.10918128]
 [0.0852221 ]
 [0.03908218]
 [0.01046804]
 [0.00858663]] ; Loss_test [[0.10727803]
 [0.08411412]
 [0.03960857]
 [0.01468668]
 [0.01335781]]
training finished
204
Epoch:  204 ; Time per epoch:  5.434492588043213 ; Loss_train:  [[0.10998687]
 [0.08530429]
 [0.03892142]
 [0.01040659]
 [0.00860929]] ; Loss_test [[0.10806938]
 [0.08422643]
 [0.03949424]
 [0.01463361]
 [0.01338191]]
training finished
205
Epoch:  205 ; Time per epoch:  5.44351601600647 ; Loss_train:  [[0.10947613]
 [0.08478831]
 [0.03831464]
 [0.01010829]
 [0.0085403 ]] ; Loss_test [[0.10756723]
 [0.08369291]
 [0.03893482]
 [0.01438875]
 [0.01332074]]
training finished
206
Epoch:  206 ; Time per epoch:  5.452548980712891 ; Loss_train:  [[0.10961157]
 [0.08490539]
 [0.03837579]
 [0.01011615]
 [0.00857014]] ; Loss_test [[0.1076659 ]
 [0.08382465]
 [0.03903281]
 [0.01440613]
 [0.01334702]]
training finished
207
Epoch:  207 ; Time per epoch:  5.453989028930664 ; Loss_train:  [[0.10818713]
 [0.08446664]
 [0.03873538]
 [0.01044154]
 [0.00855914]] ; Loss_test [[0.10631072]
 [0.08339659]
 [0.03931195]
 [0.01465343]
 [0.01332298]]
training finished
208
Epoch:  208 ; Time per epoch:  5.407737970352173 ; Loss_train:  [[0.10930347]
 [0.0847252 ]
 [0.03827967]
 [0.01020662]
 [0.00856364]] ; Loss_test [[0.10739675]
 [0.083646  ]
 [0.03891484]
 [0.01447372]
 [0.01333527]]
training finished
209
Epoch:  209 ; Time per epoch:  5.411381483078003 ; Loss_train:  [[0.10892224]
 [0.08398817]
 [0.03727425]
 [0.00978425]
 [0.00862654]] ; Loss_test [[0.10701558]
 [0.08289934]
 [0.03796006]
 [0.01409175]
 [0.01336905]]
training finished
210
Epoch:  210 ; Time per epoch:  5.410027980804443 ; Loss_train:  [[0.10893227]
 [0.08483488]
 [0.03883859]
 [0.01042691]
 [0.00854892]] ; Loss_test [[0.10702222]
 [0.08372293]
 [0.03939825]
 [0.01464203]
 [0.01331662]]
training finished
211
Epoch:  211 ; Time per epoch:  5.447033643722534 ; Loss_train:  [[0.10963877]
 [0.08527678]
 [0.03888523]
 [0.01030284]
 [0.00850907]] ; Loss_test [[0.10771661]
 [0.08418664]
 [0.03947125]
 [0.01455211]
 [0.01328472]]
training finished
212
Epoch:  212 ; Time per epoch:  5.495455980300903 ; Loss_train:  [[0.10876232]
 [0.08472787]
 [0.03876422]
 [0.01034152]
 [0.00851651]] ; Loss_test [[0.10684261]
 [0.08364486]
 [0.03933826]
 [0.0145736 ]
 [0.01329227]]
training finished
213
Epoch:  213 ; Time per epoch:  5.49108362197876 ; Loss_train:  [[0.10924689]
 [0.08489611]
 [0.03861477]
 [0.01027041]
 [0.00850857]] ; Loss_test [[0.10734139]
 [0.0838242 ]
 [0.03920453]
 [0.01451246]
 [0.01329144]]
training finished
214
Epoch:  214 ; Time per epoch:  5.471645355224609 ; Loss_train:  [[0.10930946]
 [0.08514355]
 [0.03884015]
 [0.01033738]
 [0.00853144]] ; Loss_test [[0.10741036]
 [0.08408208]
 [0.03942445]
 [0.01457281]
 [0.01330302]]
training finished
215
Epoch:  215 ; Time per epoch:  5.479854345321655 ; Loss_train:  [[0.10937443]
 [0.08479033]
 [0.03843791]
 [0.01020091]
 [0.0085234 ]] ; Loss_test [[0.10744496]
 [0.08370278]
 [0.03904913]
 [0.01445603]
 [0.01329658]]
training finished
216
Epoch:  216 ; Time per epoch:  5.462534427642822 ; Loss_train:  [[0.10939048]
 [0.08524446]
 [0.03910416]
 [0.01044453]
 [0.00847886]] ; Loss_test [[0.10748436]
 [0.08416755]
 [0.0396665 ]
 [0.01466864]
 [0.01326768]]
training finished
217
Epoch:  217 ; Time per epoch:  5.456934928894043 ; Loss_train:  [[0.10844463]
 [0.08463091]
 [0.03881996]
 [0.01042127]
 [0.00856309]] ; Loss_test [[0.10655873]
 [0.08358106]
 [0.03939351]
 [0.01463586]
 [0.01333681]]
training finished
218
Epoch:  218 ; Time per epoch:  5.487827777862549 ; Loss_train:  [[0.10953385]
 [0.08504532]
 [0.03875729]
 [0.01029135]
 [0.00849138]] ; Loss_test [[0.10762173]
 [0.08396489]
 [0.03933302]
 [0.01452694]
 [0.01327111]]
training finished
219
Epoch:  219 ; Time per epoch:  5.472652912139893 ; Loss_train:  [[0.10920524]
 [0.08496114]
 [0.0388821 ]
 [0.01038416]
 [0.00854392]] ; Loss_test [[0.10730076]
 [0.08388188]
 [0.03944087]
 [0.01460791]
 [0.01332464]]
training finished
220
Epoch:  220 ; Time per epoch:  5.457577228546143 ; Loss_train:  [[0.10909014]
 [0.08484357]
 [0.03874703]
 [0.0103329 ]
 [0.00848008]] ; Loss_test [[0.10717536]
 [0.08376367]
 [0.03931328]
 [0.01456157]
 [0.01326436]]
training finished
221
Epoch:  221 ; Time per epoch:  5.448659658432007 ; Loss_train:  [[0.10969154]
 [0.08521263]
 [0.03891246]
 [0.01036372]
 [0.00852265]] ; Loss_test [[0.10776982]
 [0.08413157]
 [0.03948558]
 [0.01459096]
 [0.0133015 ]]
training finished
222
Epoch:  222 ; Time per epoch:  5.451103448867798 ; Loss_train:  [[0.108899  ]
 [0.08466983]
 [0.03846347]
 [0.01017368]
 [0.0084756 ]] ; Loss_test [[0.10699955]
 [0.08357732]
 [0.03904913]
 [0.01442642]
 [0.0132604 ]]
training finished
223
Epoch:  223 ; Time per epoch:  5.419028997421265 ; Loss_train:  [[0.10925366]
 [0.08511733]
 [0.03904819]
 [0.01041304]
 [0.00848962]] ; Loss_test [[0.10734317]
 [0.08403327]
 [0.03962114]
 [0.01464319]
 [0.01328186]]
training finished
224
Epoch:  224 ; Time per epoch:  5.415984392166138 ; Loss_train:  [[0.10940903]
 [0.08518629]
 [0.0389498 ]
 [0.01037208]
 [0.00850273]] ; Loss_test [[0.10748196]
 [0.08408464]
 [0.03951237]
 [0.01460001]
 [0.01328749]]
training finished
225
Epoch:  225 ; Time per epoch:  5.423636436462402 ; Loss_train:  [[0.1094287 ]
 [0.08511557]
 [0.0388165 ]
 [0.01028039]
 [0.00845582]] ; Loss_test [[0.10748544]
 [0.08397494]
 [0.03937399]
 [0.01451823]
 [0.01323796]]
training finished
226
Epoch:  226 ; Time per epoch:  5.452764987945557 ; Loss_train:  [[0.10871182]
 [0.08452857]
 [0.03848106]
 [0.01023232]
 [0.00853483]] ; Loss_test [[0.10680917]
 [0.08345364]
 [0.03908321]
 [0.01448374]
 [0.01330918]]
training finished
227
Epoch:  227 ; Time per epoch:  5.474215507507324 ; Loss_train:  [[0.10924558]
 [0.08493724]
 [0.03886662]
 [0.01038301]
 [0.00849769]] ; Loss_test [[0.10732429]
 [0.08383506]
 [0.03943624]
 [0.01461709]
 [0.01328926]]
training finished
228
Epoch:  228 ; Time per epoch:  5.491735219955444 ; Loss_train:  [[0.10952895]
 [0.085403  ]
 [0.03935988]
 [0.01054191]
 [0.00848251]] ; Loss_test [[0.10758607]
 [0.08429526]
 [0.03989778]
 [0.01474471]
 [0.01326   ]]
training finished
229
Epoch:  229 ; Time per epoch:  5.49259352684021 ; Loss_train:  [[0.10902953]
 [0.08446852]
 [0.03831756]
 [0.01022323]
 [0.00852126]] ; Loss_test [[0.10711937]
 [0.08337277]
 [0.03889818]
 [0.01446929]
 [0.01330531]]
training finished
230
Epoch:  230 ; Time per epoch:  5.500731468200684 ; Loss_train:  [[0.10903392]
 [0.08454374]
 [0.03844785]
 [0.01025127]
 [0.00851191]] ; Loss_test [[0.10711312]
 [0.08345404]
 [0.03902789]
 [0.01448829]
 [0.01329127]]
training finished
231
Epoch:  231 ; Time per epoch:  5.4831860065460205 ; Loss_train:  [[0.10971213]
 [0.08522394]
 [0.03882994]
 [0.01030498]
 [0.00849544]] ; Loss_test [[0.10778929]
 [0.08412538]
 [0.03940316]
 [0.01454376]
 [0.01327987]]
training finished
232
Epoch:  232 ; Time per epoch:  5.450713634490967 ; Loss_train:  [[0.1087186 ]
 [0.08483439]
 [0.03906807]
 [0.01050428]
 [0.00848704]] ; Loss_test [[0.10680532]
 [0.08373038]
 [0.03960378]
 [0.01469519]
 [0.01325712]]
training finished
233
Epoch:  233 ; Time per epoch:  5.448147296905518 ; Loss_train:  [[0.10941985]
 [0.08494236]
 [0.03855285]
 [0.01016528]
 [0.00849906]] ; Loss_test [[0.10750534]
 [0.08385787]
 [0.0391512 ]
 [0.0144201 ]
 [0.01327224]]
training finished
234
Epoch:  234 ; Time per epoch:  5.461945056915283 ; Loss_train:  [[0.10958644]
 [0.0852912 ]
 [0.03923815]
 [0.01043147]
 [0.00846327]] ; Loss_test [[0.10767684]
 [0.08421561]
 [0.03979097]
 [0.01465293]
 [0.01325093]]
training finished
235
Epoch:  235 ; Time per epoch:  5.787606716156006 ; Loss_train:  [[0.10937393]
 [0.08494888]
 [0.03866201]
 [0.01025608]
 [0.00849447]] ; Loss_test [[0.10746693]
 [0.08386151]
 [0.03925579]
 [0.01450326]
 [0.01328131]]
training finished
236
Epoch:  236 ; Time per epoch:  5.493346452713013 ; Loss_train:  [[0.10899593]
 [0.08483559]
 [0.03867181]
 [0.0102525 ]
 [0.00852037]] ; Loss_test [[0.10709327]
 [0.08374269]
 [0.0392467 ]
 [0.01449809]
 [0.01330419]]
training finished
237
Epoch:  237 ; Time per epoch:  5.441784858703613 ; Loss_train:  [[0.10917177]
 [0.08506865]
 [0.03916959]
 [0.01045449]
 [0.00848627]] ; Loss_test [[0.10725162]
 [0.08396125]
 [0.03971262]
 [0.01466826]
 [0.01327   ]]
training finished
238
Epoch:  238 ; Time per epoch:  5.505943775177002 ; Loss_train:  [[0.10967408]
 [0.085362  ]
 [0.03910626]
 [0.0103625 ]
 [0.00846416]] ; Loss_test [[0.10774033]
 [0.08424355]
 [0.03968172]
 [0.014607  ]
 [0.01325338]]
training finished
239
Epoch:  239 ; Time per epoch:  5.4861414432525635 ; Loss_train:  [[0.10916125]
 [0.08491376]
 [0.03888882]
 [0.01031134]
 [0.00850684]] ; Loss_test [[0.10723965]
 [0.08380985]
 [0.03945405]
 [0.01455822]
 [0.01329713]]
training finished
240
Epoch:  240 ; Time per epoch:  5.470561981201172 ; Loss_train:  [[0.10935019]
 [0.08506024]
 [0.03902351]
 [0.01035283]
 [0.00848855]] ; Loss_test [[0.10743037]
 [0.08396574]
 [0.03959584]
 [0.01459495]
 [0.01328225]]
training finished
241
Epoch:  241 ; Time per epoch:  5.471639156341553 ; Loss_train:  [[0.10925255]
 [0.08501249]
 [0.03894196]
 [0.01030661]
 [0.008496  ]] ; Loss_test [[0.10732275]
 [0.08390904]
 [0.03952462]
 [0.01456062]
 [0.01329407]]
training finished
242
Epoch:  242 ; Time per epoch:  5.462038278579712 ; Loss_train:  [[0.10934737]
 [0.08501913]
 [0.03898567]
 [0.01034923]
 [0.00849133]] ; Loss_test [[0.10742234]
 [0.08391356]
 [0.03955553]
 [0.0145921 ]
 [0.01328246]]
training finished
243
Epoch:  243 ; Time per epoch:  5.445019721984863 ; Loss_train:  [[0.10920455]
 [0.08484299]
 [0.03866646]
 [0.01022386]
 [0.00850746]] ; Loss_test [[0.10728679]
 [0.08373913]
 [0.03928239]
 [0.01449652]
 [0.01330108]]
training finished
244
Epoch:  244 ; Time per epoch:  5.475464344024658 ; Loss_train:  [[0.1095423 ]
 [0.08514488]
 [0.03900404]
 [0.01031124]
 [0.00846269]] ; Loss_test [[0.10762619]
 [0.08403709]
 [0.03958178]
 [0.01456743]
 [0.01326046]]
training finished
245
Epoch:  245 ; Time per epoch:  5.483988285064697 ; Loss_train:  [[0.10952187]
 [0.08513565]
 [0.03908379]
 [0.01041019]
 [0.00849261]] ; Loss_test [[0.10760041]
 [0.08402285]
 [0.03964737]
 [0.01465326]
 [0.01329305]]
training finished
246
Epoch:  246 ; Time per epoch:  5.464919328689575 ; Loss_train:  [[0.10934837]
 [0.08512729]
 [0.03908228]
 [0.01036198]
 [0.00848333]] ; Loss_test [[0.10743467]
 [0.0840354 ]
 [0.03964116]
 [0.01459922]
 [0.01326844]]
training finished
247
Epoch:  247 ; Time per epoch:  5.446977615356445 ; Loss_train:  [[0.1093842 ]
 [0.08506141]
 [0.03897836]
 [0.01033293]
 [0.00846813]] ; Loss_test [[0.10746656]
 [0.08396672]
 [0.0395623 ]
 [0.01459146]
 [0.01326802]]
training finished
248
Epoch:  248 ; Time per epoch:  5.452976942062378 ; Loss_train:  [[0.10913942]
 [0.0849169 ]
 [0.03884348]
 [0.01029822]
 [0.00848028]] ; Loss_test [[0.1072144 ]
 [0.08381502]
 [0.03942556]
 [0.01455356]
 [0.01327883]]
training finished
249
Epoch:  249 ; Time per epoch:  5.55160927772522 ; Loss_train:  [[0.10959873]
 [0.08525568]
 [0.03908377]
 [0.01036144]
 [0.0084871 ]] ; Loss_test [[0.10767806]
 [0.08415552]
 [0.03965362]
 [0.01461114]
 [0.01328475]]
training finished
250
Epoch:  250 ; Time per epoch:  5.4350807666778564 ; Loss_train:  [[0.10921864]
 [0.08493427]
 [0.03883801]
 [0.0103058 ]
 [0.00850229]] ; Loss_test [[0.10730754]
 [0.08384855]
 [0.03942649]
 [0.01455793]
 [0.01329335]]
training finished
251
Epoch:  251 ; Time per epoch:  5.470597982406616 ; Loss_train:  [[0.10953198]
 [0.08513394]
 [0.03898029]
 [0.01030714]
 [0.00843966]] ; Loss_test [[0.10760283]
 [0.08404236]
 [0.0395606 ]
 [0.01456111]
 [0.01323754]]
training finished
252
Epoch:  252 ; Time per epoch:  5.448232173919678 ; Loss_train:  [[0.10902534]
 [0.08479571]
 [0.03869333]
 [0.01026217]
 [0.00847952]] ; Loss_test [[0.10711382]
 [0.08372149]
 [0.03929882]
 [0.01452313]
 [0.01326951]]
training finished
253
Epoch:  253 ; Time per epoch:  5.451980829238892 ; Loss_train:  [[0.1093723 ]
 [0.0849709 ]
 [0.03879239]
 [0.01027337]
 [0.00848128]] ; Loss_test [[0.10745354]
 [0.08388335]
 [0.03940079]
 [0.01453721]
 [0.01327655]]
training finished
254
Epoch:  254 ; Time per epoch:  5.449931859970093 ; Loss_train:  [[0.10898243]
 [0.08485086]
 [0.03883746]
 [0.01031195]
 [0.00847517]] ; Loss_test [[0.10706187]
 [0.08377026]
 [0.03943175]
 [0.01455801]
 [0.01326956]]
training finished
255
Epoch:  255 ; Time per epoch:  5.4609761238098145 ; Loss_train:  [[0.10944289]
 [0.08504494]
 [0.0387751 ]
 [0.01026535]
 [0.00846402]] ; Loss_test [[0.10751806]
 [0.08394249]
 [0.03936779]
 [0.01452298]
 [0.01326101]]
training finished
256
Epoch:  256 ; Time per epoch:  5.466814994812012 ; Loss_train:  [[0.10941939]
 [0.08496977]
 [0.03877619]
 [0.01030099]
 [0.00848333]] ; Loss_test [[0.10750291]
 [0.08386712]
 [0.03936026]
 [0.01454667]
 [0.01327377]]
training finished
257
Epoch:  257 ; Time per epoch:  5.450713396072388 ; Loss_train:  [[0.10942303]
 [0.08502825]
 [0.03886168]
 [0.01030089]
 [0.0084636 ]] ; Loss_test [[0.10750983]
 [0.08393046]
 [0.03943803]
 [0.01454911]
 [0.0132628 ]]
training finished
258
Epoch:  258 ; Time per epoch:  5.44397497177124 ; Loss_train:  [[0.10925922]
 [0.08503354]
 [0.03891722]
 [0.01033082]
 [0.00848049]] ; Loss_test [[0.10734449]
 [0.08394828]
 [0.03950144]
 [0.01457555]
 [0.01327302]]
training finished
259
Epoch:  259 ; Time per epoch:  5.796724557876587 ; Loss_train:  [[0.10925766]
 [0.08503477]
 [0.0389616 ]
 [0.01035751]
 [0.008497  ]] ; Loss_test [[0.10735429]
 [0.08396833]
 [0.03955438]
 [0.01460277]
 [0.01328858]]
training finished
260
Epoch:  260 ; Time per epoch:  5.460727214813232 ; Loss_train:  [[0.10952056]
 [0.08494558]
 [0.03868197]
 [0.0102409 ]
 [0.00850485]] ; Loss_test [[0.10759826]
 [0.08386384]
 [0.03928282]
 [0.01450416]
 [0.01329465]]
training finished
261
Epoch:  261 ; Time per epoch:  5.413328409194946 ; Loss_train:  [[0.10936195]
 [0.08504512]
 [0.03895534]
 [0.0103319 ]
 [0.00847743]] ; Loss_test [[0.10744031]
 [0.0839441 ]
 [0.03953505]
 [0.01458192]
 [0.0132741 ]]
training finished
262
Epoch:  262 ; Time per epoch:  5.392632484436035 ; Loss_train:  [[0.10939256]
 [0.08501839]
 [0.03894862]
 [0.01033648]
 [0.00847519]] ; Loss_test [[0.10746396]
 [0.08391599]
 [0.03951095]
 [0.01457414]
 [0.01326597]]
training finished
263
Epoch:  263 ; Time per epoch:  5.417271375656128 ; Loss_train:  [[0.1093662 ]
 [0.08505195]
 [0.03898639]
 [0.01034753]
 [0.00845515]] ; Loss_test [[0.1074519 ]
 [0.0839595 ]
 [0.03955056]
 [0.01458464]
 [0.01324575]]
training finished
264
Epoch:  264 ; Time per epoch:  5.706673622131348 ; Loss_train:  [[0.10946495]
 [0.08527553]
 [0.03928953]
 [0.01044015]
 [0.00846923]] ; Loss_test [[0.10754807]
 [0.08417327]
 [0.0398486 ]
 [0.01466983]
 [0.01326026]]
training finished
265
Epoch:  265 ; Time per epoch:  5.486862897872925 ; Loss_train:  [[0.10921375]
 [0.08493745]
 [0.03897057]
 [0.01031809]
 [0.00846396]] ; Loss_test [[0.1073076 ]
 [0.08384459]
 [0.03953969]
 [0.01456093]
 [0.01325361]]
training finished
266
Epoch:  266 ; Time per epoch:  5.489526987075806 ; Loss_train:  [[0.10929156]
 [0.08508824]
 [0.03909481]
 [0.01034923]
 [0.00846028]] ; Loss_test [[0.10737581]
 [0.08398433]
 [0.03965753]
 [0.0145879 ]
 [0.01324732]]
training finished
267
Epoch:  267 ; Time per epoch:  5.498185157775879 ; Loss_train:  [[0.109366  ]
 [0.08503158]
 [0.03899912]
 [0.01030646]
 [0.00848776]] ; Loss_test [[0.10744027]
 [0.0839269 ]
 [0.03957466]
 [0.01455913]
 [0.01327803]]
training finished
268
Epoch:  268 ; Time per epoch:  5.768332481384277 ; Loss_train:  [[0.10930983]
 [0.08495703]
 [0.03885355]
 [0.01023625]
 [0.00848888]] ; Loss_test [[0.10738619]
 [0.08386336]
 [0.03945942]
 [0.01450448]
 [0.01327725]]
training finished
269
Epoch:  269 ; Time per epoch:  5.474177837371826 ; Loss_train:  [[0.10917071]
 [0.08516944]
 [0.03936587]
 [0.01048185]
 [0.00847714]] ; Loss_test [[0.10724648]
 [0.08406646]
 [0.03991942]
 [0.01471451]
 [0.01327307]]
training finished
270
Epoch:  270 ; Time per epoch:  5.739899396896362 ; Loss_train:  [[0.10931106]
 [0.08517785]
 [0.03929696]
 [0.01043049]
 [0.00847438]] ; Loss_test [[0.10738847]
 [0.08408021]
 [0.03985227]
 [0.01466899]
 [0.01326954]]
training finished
271
Epoch:  271 ; Time per epoch:  5.462123155593872 ; Loss_train:  [[0.10932354]
 [0.08503162]
 [0.03909456]
 [0.01037082]
 [0.00845538]] ; Loss_test [[0.10740403]
 [0.0839301 ]
 [0.03965772]
 [0.01461446]
 [0.01325138]]
training finished
272
Epoch:  272 ; Time per epoch:  5.48599910736084 ; Loss_train:  [[0.10940393]
 [0.08500148]
 [0.03899917]
 [0.01032615]
 [0.00845893]] ; Loss_test [[0.10748198]
 [0.08389792]
 [0.03956984]
 [0.01457442]
 [0.01325305]]
training finished
273
Epoch:  273 ; Time per epoch:  5.465100526809692 ; Loss_train:  [[0.10952713]
 [0.08511244]
 [0.03907678]
 [0.01035927]
 [0.00845474]] ; Loss_test [[0.10760449]
 [0.08400142]
 [0.03964305]
 [0.01460645]
 [0.01325405]]
training finished
274
Epoch:  274 ; Time per epoch:  5.456331491470337 ; Loss_train:  [[0.10931423]
 [0.08495567]
 [0.03905779]
 [0.0103875 ]
 [0.00847309]] ; Loss_test [[0.10740196]
 [0.08384882]
 [0.03962053]
 [0.01463142]
 [0.01326978]]
training finished
275
Epoch:  275 ; Time per epoch:  5.462800979614258 ; Loss_train:  [[0.10922347]
 [0.08485195]
 [0.03895037]
 [0.01035669]
 [0.00846357]] ; Loss_test [[0.10731037]
 [0.08375145]
 [0.0395154 ]
 [0.01459731]
 [0.01325774]]
training finished
276
Epoch:  276 ; Time per epoch:  5.450838327407837 ; Loss_train:  [[0.10955915]
 [0.08502264]
 [0.03895695]
 [0.01033289]
 [0.00844386]] ; Loss_test [[0.10763641]
 [0.083923  ]
 [0.03952816]
 [0.01457855]
 [0.01324312]]
training finished
277
Epoch:  277 ; Time per epoch:  5.485939979553223 ; Loss_train:  [[0.10947305]
 [0.08498217]
 [0.03889658]
 [0.01030382]
 [0.00846108]] ; Loss_test [[0.107551  ]
 [0.08389456]
 [0.0394785 ]
 [0.01455456]
 [0.01325635]]
training finished
278
Epoch:  278 ; Time per epoch:  5.478945732116699 ; Loss_train:  [[0.10947255]
 [0.08502153]
 [0.03892768]
 [0.01030468]
 [0.00845233]] ; Loss_test [[0.10754517]
 [0.08392625]
 [0.03951146]
 [0.01455854]
 [0.01325098]]
training finished
279
Epoch:  279 ; Time per epoch:  5.451863527297974 ; Loss_train:  [[0.10951876]
 [0.08501801]
 [0.03886543]
 [0.01028845]
 [0.00847039]] ; Loss_test [[0.10759113]
 [0.08392023]
 [0.03945979]
 [0.01454961]
 [0.013269  ]]
training finished
280
Epoch:  280 ; Time per epoch:  5.462686061859131 ; Loss_train:  [[0.10925937]
 [0.08495174]
 [0.03895861]
 [0.01034379]
 [0.00846075]] ; Loss_test [[0.10734446]
 [0.08386198]
 [0.03953529]
 [0.0145869 ]
 [0.01325429]]
training finished
281
Epoch:  281 ; Time per epoch:  5.453425645828247 ; Loss_train:  [[0.10938706]
 [0.08504035]
 [0.03901974]
 [0.01034155]
 [0.00844459]] ; Loss_test [[0.10746667]
 [0.08394916]
 [0.0395916 ]
 [0.01458526]
 [0.01323955]]
training finished
282
Epoch:  282 ; Time per epoch:  5.439533472061157 ; Loss_train:  [[0.10909814]
 [0.08488658]
 [0.03900835]
 [0.01038062]
 [0.00846254]] ; Loss_test [[0.10718389]
 [0.08379765]
 [0.03958217]
 [0.014621  ]
 [0.01325911]]
training finished
283
Epoch:  283 ; Time per epoch:  5.469874382019043 ; Loss_train:  [[0.10935478]
 [0.08495048]
 [0.03896065]
 [0.01035595]
 [0.00845599]] ; Loss_test [[0.10743265]
 [0.08385671]
 [0.03953645]
 [0.01459813]
 [0.01325176]]
training finished
284
Epoch:  284 ; Time per epoch:  5.457760334014893 ; Loss_train:  [[0.10952584]
 [0.08511412]
 [0.03902259]
 [0.0103479 ]
 [0.00844879]] ; Loss_test [[0.10760593]
 [0.08402473]
 [0.03959826]
 [0.01459239]
 [0.01324465]]
training finished
285
Epoch:  285 ; Time per epoch:  5.748358249664307 ; Loss_train:  [[0.10938185]
 [0.0849926 ]
 [0.03894089]
 [0.01033983]
 [0.00845725]] ; Loss_test [[0.10746469]
 [0.08390498]
 [0.03952375]
 [0.01458544]
 [0.01325457]]
training finished
286
Epoch:  286 ; Time per epoch:  5.4635536670684814 ; Loss_train:  [[0.10949697]
 [0.08501516]
 [0.03890053]
 [0.01030118]
 [0.00846046]] ; Loss_test [[0.10757503]
 [0.0839277 ]
 [0.03949011]
 [0.01455648]
 [0.01325796]]
training finished
287
Epoch:  287 ; Time per epoch:  5.428782224655151 ; Loss_train:  [[0.10943782]
 [0.08500905]
 [0.03898919]
 [0.01034374]
 [0.00845869]] ; Loss_test [[0.10752117]
 [0.08392205]
 [0.0395742 ]
 [0.014596  ]
 [0.01325741]]
training finished
288
Epoch:  288 ; Time per epoch:  5.4548869132995605 ; Loss_train:  [[0.10945197]
 [0.08493878]
 [0.03888069]
 [0.01029823]
 [0.00844912]] ; Loss_test [[0.10753492]
 [0.083846  ]
 [0.0394672 ]
 [0.01455375]
 [0.01324789]]
training finished
289
Epoch:  289 ; Time per epoch:  5.465897798538208 ; Loss_train:  [[0.10932806]
 [0.08492071]
 [0.03896543]
 [0.01035674]
 [0.00845087]] ; Loss_test [[0.10741039]
 [0.08382364]
 [0.03954003]
 [0.01460319]
 [0.01325157]]
training finished
290
Epoch:  290 ; Time per epoch:  5.424706697463989 ; Loss_train:  [[0.10933851]
 [0.0848929 ]
 [0.03883175]
 [0.01028738]
 [0.00845809]] ; Loss_test [[0.10742441]
 [0.08380566]
 [0.03941562]
 [0.01454209]
 [0.01325525]]
training finished
291
Epoch:  291 ; Time per epoch:  5.4670774936676025 ; Loss_train:  [[0.10924152]
 [0.08477364]
 [0.03871673]
 [0.01025838]
 [0.00846935]] ; Loss_test [[0.10732383]
 [0.08369074]
 [0.03931572]
 [0.01451756]
 [0.01326328]]
training finished
292
Epoch:  292 ; Time per epoch:  5.473383903503418 ; Loss_train:  [[0.10948819]
 [0.08504362]
 [0.0390172 ]
 [0.01037106]
 [0.00844507]] ; Loss_test [[0.10756826]
 [0.0839566 ]
 [0.03959705]
 [0.01461518]
 [0.01324572]]
training finished
293
Epoch:  293 ; Time per epoch:  5.456380605697632 ; Loss_train:  [[0.109409  ]
 [0.08492298]
 [0.03885875]
 [0.01031439]
 [0.0084528 ]] ; Loss_test [[0.10749485]
 [0.0838388 ]
 [0.03944597]
 [0.01456445]
 [0.01324963]]
training finished
294
Epoch:  294 ; Time per epoch:  5.459655046463013 ; Loss_train:  [[0.10933531]
 [0.08493758]
 [0.03893954]
 [0.01035171]
 [0.00845666]] ; Loss_test [[0.1074207 ]
 [0.08385736]
 [0.03951361]
 [0.01459262]
 [0.01325381]]
training finished
295
Epoch:  295 ; Time per epoch:  5.4784722328186035 ; Loss_train:  [[0.10949393]
 [0.08505543]
 [0.0390156 ]
 [0.01036391]
 [0.00845143]] ; Loss_test [[0.10756797]
 [0.08396443]
 [0.03959182]
 [0.01461247]
 [0.01325667]]
training finished
296
Epoch:  296 ; Time per epoch:  5.456220388412476 ; Loss_train:  [[0.1094199 ]
 [0.08508468]
 [0.03911966]
 [0.01040097]
 [0.00845181]] ; Loss_test [[0.10749925]
 [0.08398931]
 [0.03968948]
 [0.01464378]
 [0.01325516]]
training finished
297
Epoch:  297 ; Time per epoch:  5.440552711486816 ; Loss_train:  [[0.10925502]
 [0.0849067 ]
 [0.03908527]
 [0.01043257]
 [0.00846174]] ; Loss_test [[0.10734712]
 [0.08382311]
 [0.03964738]
 [0.01466159]
 [0.01326093]]
training finished
298
Epoch:  298 ; Time per epoch:  5.463726282119751 ; Loss_train:  [[0.10953622]
 [0.08494028]
 [0.03890194]
 [0.01032679]
 [0.00845431]] ; Loss_test [[0.10762166]
 [0.08386312]
 [0.03948895]
 [0.01457502]
 [0.01325433]]
training finished
299
Epoch:  299 ; Time per epoch:  5.445044040679932 ; Loss_train:  [[0.10932551]
 [0.08494198]
 [0.03902129]
 [0.01037546]
 [0.00845976]] ; Loss_test [[0.10742101]
 [0.08387704]
 [0.03959638]
 [0.01461445]
 [0.01325587]]
training finished
300
Epoch:  300 ; Time per epoch:  5.4173548221588135 ; Loss_train:  [[0.10934732]
 [0.08486229]
 [0.03887808]
 [0.01032489]
 [0.008458  ]] ; Loss_test [[0.10743422]
 [0.08378946]
 [0.03946642]
 [0.01457492]
 [0.01325759]]
training finished
301
Epoch:  301 ; Time per epoch:  5.431026935577393 ; Loss_train:  [[0.10930841]
 [0.08477114]
 [0.03871996]
 [0.01025826]
 [0.00846086]] ; Loss_test [[0.10739537]
 [0.08369937]
 [0.03931995]
 [0.01451762]
 [0.01326042]]
training finished
302
Epoch:  302 ; Time per epoch:  5.425194978713989 ; Loss_train:  [[0.10940274]
 [0.0848332 ]
 [0.03876468]
 [0.01026197]
 [0.00844504]] ; Loss_test [[0.10748982]
 [0.08376049]
 [0.03935961]
 [0.01451991]
 [0.01324807]]
training finished
303
Epoch:  303 ; Time per epoch:  5.422562122344971 ; Loss_train:  [[0.10941568]
 [0.08490034]
 [0.03886727]
 [0.01030453]
 [0.00844554]] ; Loss_test [[0.1075045 ]
 [0.0838231 ]
 [0.03944937]
 [0.01455757]
 [0.01325193]]
training finished
304
Epoch:  304 ; Time per epoch:  5.470873832702637 ; Loss_train:  [[0.10942005]
 [0.08485119]
 [0.03880891]
 [0.01028384]
 [0.00844978]] ; Loss_test [[0.10750789]
 [0.08377345]
 [0.03939519]
 [0.01453897]
 [0.0132521 ]]
training finished
305
Epoch:  305 ; Time per epoch:  5.463210582733154 ; Loss_train:  [[0.10948789]
 [0.08491118]
 [0.03884439]
 [0.01028763]
 [0.00844691]] ; Loss_test [[0.10757098]
 [0.08383133]
 [0.03943463]
 [0.01454538]
 [0.01325009]]
training finished
306
Epoch:  306 ; Time per epoch:  5.466513395309448 ; Loss_train:  [[0.10949662]
 [0.08496343]
 [0.03891761]
 [0.01032391]
 [0.00844859]] ; Loss_test [[0.10757966]
 [0.08388459]
 [0.03949825]
 [0.01457595]
 [0.0132527 ]]
training finished
307
Epoch:  307 ; Time per epoch:  5.490854978561401 ; Loss_train:  [[0.10942013]
 [0.08495472]
 [0.03894679]
 [0.01033959]
 [0.00844791]] ; Loss_test [[0.1075051 ]
 [0.08387601]
 [0.0395256 ]
 [0.01458996]
 [0.01325084]]
training finished
308
Epoch:  308 ; Time per epoch:  5.476525783538818 ; Loss_train:  [[0.10938271]
 [0.08487805]
 [0.03883404]
 [0.01028974]
 [0.00846074]] ; Loss_test [[0.10746913]
 [0.08380099]
 [0.03942589]
 [0.01455081]
 [0.01326403]]
training finished
309
Epoch:  309 ; Time per epoch:  5.510306358337402 ; Loss_train:  [[0.10940207]
 [0.08477394]
 [0.03866551]
 [0.0102273 ]
 [0.00847624]] ; Loss_test [[0.1074867 ]
 [0.08369557]
 [0.03926541]
 [0.01449624]
 [0.01327667]]
training finished
310
Epoch:  310 ; Time per epoch:  5.5130980014801025 ; Loss_train:  [[0.10942215]
 [0.08489094]
 [0.03883436]
 [0.01028846]
 [0.00845741]] ; Loss_test [[0.10750664]
 [0.08381123]
 [0.039425  ]
 [0.01455019]
 [0.01326087]]
training finished
311
Epoch:  311 ; Time per epoch:  5.492158889770508 ; Loss_train:  [[0.10930184]
 [0.08490831]
 [0.03899936]
 [0.01037507]
 [0.0084491 ]] ; Loss_test [[0.10739403]
 [0.08382893]
 [0.03957456]
 [0.01462045]
 [0.01325241]]
training finished
312
Epoch:  312 ; Time per epoch:  5.4922027587890625 ; Loss_train:  [[0.10933942]
 [0.08491655]
 [0.03890362]
 [0.01030676]
 [0.00844043]] ; Loss_test [[0.10743031]
 [0.08384176]
 [0.03948918]
 [0.01456393]
 [0.01324568]]
training finished
313
Epoch:  313 ; Time per epoch:  5.496648788452148 ; Loss_train:  [[0.10938281]
 [0.08492547]
 [0.03888799]
 [0.01029673]
 [0.0084417 ]] ; Loss_test [[0.10746752]
 [0.08384572]
 [0.03947407]
 [0.01455408]
 [0.01324556]]
training finished
314
Epoch:  314 ; Time per epoch:  5.502782821655273 ; Loss_train:  [[0.10950865]
 [0.08502053]
 [0.03896424]
 [0.01032094]
 [0.00844801]] ; Loss_test [[0.10759043]
 [0.08393928]
 [0.03954963]
 [0.01457798]
 [0.01325178]]
training finished
315
Epoch:  315 ; Time per epoch:  5.490509271621704 ; Loss_train:  [[0.10943028]
 [0.08498415]
 [0.03894491]
 [0.01032293]
 [0.00846201]] ; Loss_test [[0.1075127 ]
 [0.08390346]
 [0.03953532]
 [0.01458101]
 [0.01326434]]
training finished
316
Epoch:  316 ; Time per epoch:  5.505915641784668 ; Loss_train:  [[0.10930201]
 [0.08492979]
 [0.03896645]
 [0.01034049]
 [0.00846486]] ; Loss_test [[0.10738821]
 [0.08385168]
 [0.03954791]
 [0.01459398]
 [0.01326723]]
training finished
317
Epoch:  317 ; Time per epoch:  5.494955062866211 ; Loss_train:  [[0.1095119 ]
 [0.08499266]
 [0.03891614]
 [0.01029848]
 [0.00844657]] ; Loss_test [[0.10759832]
 [0.08391523]
 [0.03950641]
 [0.01455864]
 [0.01325031]]
training finished
318
Epoch:  318 ; Time per epoch:  5.491347551345825 ; Loss_train:  [[0.10934145]
 [0.08487009]
 [0.03881253]
 [0.01027303]
 [0.00845653]] ; Loss_test [[0.10743134]
 [0.08379329]
 [0.03940666]
 [0.01453369]
 [0.01325812]]
training finished
319
Epoch:  319 ; Time per epoch:  5.472660779953003 ; Loss_train:  [[0.10951001]
 [0.08507963]
 [0.03904568]
 [0.01036395]
 [0.00844355]] ; Loss_test [[0.10759077]
 [0.08398707]
 [0.0396229 ]
 [0.01461579]
 [0.01325039]]
training finished
320
Epoch:  320 ; Time per epoch:  5.502073764801025 ; Loss_train:  [[0.109382  ]
 [0.08495279]
 [0.03895735]
 [0.01034091]
 [0.00845326]] ; Loss_test [[0.10746656]
 [0.08386629]
 [0.03953527]
 [0.01458835]
 [0.01325254]]
training finished
321
Epoch:  321 ; Time per epoch:  5.774966716766357 ; Loss_train:  [[0.10933943]
 [0.08480407]
 [0.03874564]
 [0.01026511]
 [0.00846273]] ; Loss_test [[0.10742307]
 [0.08372076]
 [0.03933901]
 [0.01452427]
 [0.01326056]]
training finished
322
Epoch:  322 ; Time per epoch:  5.489399433135986 ; Loss_train:  [[0.10936114]
 [0.08484265]
 [0.03881009]
 [0.01029411]
 [0.00845075]] ; Loss_test [[0.10744537]
 [0.0837587 ]
 [0.03939646]
 [0.01454835]
 [0.01325193]]
training finished
323
Epoch:  323 ; Time per epoch:  5.486386060714722 ; Loss_train:  [[0.10934235]
 [0.08490182]
 [0.03891616]
 [0.0103374 ]
 [0.00845911]] ; Loss_test [[0.1074303 ]
 [0.08382486]
 [0.03949883]
 [0.01458849]
 [0.01326158]]
training finished
324
Epoch:  324 ; Time per epoch:  5.495721817016602 ; Loss_train:  [[0.10935215]
 [0.08496686]
 [0.0389841 ]
 [0.01035352]
 [0.00844969]] ; Loss_test [[0.10743824]
 [0.0838818 ]
 [0.0395594 ]
 [0.01460161]
 [0.01325082]]
training finished
325
Epoch:  325 ; Time per epoch:  5.4810872077941895 ; Loss_train:  [[0.10941944]
 [0.08495593]
 [0.03891506]
 [0.01032296]
 [0.00844484]] ; Loss_test [[0.10750128]
 [0.08386771]
 [0.03949397]
 [0.01457639]
 [0.01324926]]
training finished
326
Epoch:  326 ; Time per epoch:  5.4870076179504395 ; Loss_train:  [[0.10939145]
 [0.08494778]
 [0.03895454]
 [0.01033921]
 [0.00843593]] ; Loss_test [[0.10747496]
 [0.08386088]
 [0.0395276 ]
 [0.0145888 ]
 [0.0132408 ]]
training finished
327
Epoch:  327 ; Time per epoch:  5.486961364746094 ; Loss_train:  [[0.1093512 ]
 [0.08486415]
 [0.03885014]
 [0.01030899]
 [0.00845282]] ; Loss_test [[0.10743368]
 [0.08377766]
 [0.03943   ]
 [0.01456168]
 [0.01325649]]
training finished
328
Epoch:  328 ; Time per epoch:  5.482419967651367 ; Loss_train:  [[0.1094569 ]
 [0.08494746]
 [0.03890225]
 [0.01032095]
 [0.00844469]] ; Loss_test [[0.10753511]
 [0.08385982]
 [0.03947939]
 [0.0145724 ]
 [0.01324969]]
training finished
329
Epoch:  329 ; Time per epoch:  5.487821578979492 ; Loss_train:  [[0.10940266]
 [0.08489946]
 [0.03886553]
 [0.01031659]
 [0.00845647]] ; Loss_test [[0.10748483]
 [0.08381318]
 [0.0394416 ]
 [0.01456574]
 [0.01325946]]
training finished
330
Epoch:  330 ; Time per epoch:  5.624525547027588 ; Loss_train:  [[0.10931768]
 [0.08487238]
 [0.03888645]
 [0.0103314 ]
 [0.00846259]] ; Loss_test [[0.1074011 ]
 [0.08378649]
 [0.03946229]
 [0.0145784 ]
 [0.01326419]]
training finished
331
Epoch:  331 ; Time per epoch:  5.515048027038574 ; Loss_train:  [[0.10941707]
 [0.08493264]
 [0.03891534]
 [0.01033432]
 [0.00845805]] ; Loss_test [[0.10749744]
 [0.08384412]
 [0.03949124]
 [0.01458109]
 [0.01326034]]
training finished
332
Epoch:  332 ; Time per epoch:  5.518966436386108 ; Loss_train:  [[0.10938745]
 [0.08493212]
 [0.03891148]
 [0.01032685]
 [0.00845738]] ; Loss_test [[0.10746811]
 [0.08384602]
 [0.03948859]
 [0.01457432]
 [0.01326016]]
training finished
333
Epoch:  333 ; Time per epoch:  5.475437879562378 ; Loss_train:  [[0.10935923]
 [0.08487131]
 [0.03883275]
 [0.0102975 ]
 [0.0084536 ]] ; Loss_test [[0.10744102]
 [0.08378466]
 [0.03941527]
 [0.01454822]
 [0.01325512]]
training finished
334
Epoch:  334 ; Time per epoch:  5.492898464202881 ; Loss_train:  [[0.10933456]
 [0.08489088]
 [0.0388684 ]
 [0.01030958]
 [0.00845391]] ; Loss_test [[0.10741791]
 [0.08380558]
 [0.03944766]
 [0.01456043]
 [0.0132556 ]]
training finished
335
Epoch:  335 ; Time per epoch:  5.491025447845459 ; Loss_train:  [[0.10941185]
 [0.08492807]
 [0.03887199]
 [0.01031017]
 [0.00845469]] ; Loss_test [[0.10749228]
 [0.08384076]
 [0.03945487]
 [0.0145612 ]
 [0.01325743]]
training finished
336
Epoch:  336 ; Time per epoch:  5.458332777023315 ; Loss_train:  [[0.10937099]
 [0.08490673]
 [0.03887744]
 [0.01031157]
 [0.00844576]] ; Loss_test [[0.10745466]
 [0.08382032]
 [0.03945596]
 [0.01456118]
 [0.01324672]]
training finished
337
Epoch:  337 ; Time per epoch:  5.471652984619141 ; Loss_train:  [[0.10929563]
 [0.08489278]
 [0.03890911]
 [0.01032643]
 [0.00844574]] ; Loss_test [[0.1073809 ]
 [0.08380771]
 [0.03948492]
 [0.0145747 ]
 [0.01324913]]
training finished
338
Epoch:  338 ; Time per epoch:  5.442526817321777 ; Loss_train:  [[0.10936789]
 [0.08495007]
 [0.03893589]
 [0.01033544]
 [0.00845186]] ; Loss_test [[0.10744914]
 [0.08386468]
 [0.03951329]
 [0.01458305]
 [0.01325585]]
training finished
339
Epoch:  339 ; Time per epoch:  5.4841485023498535 ; Loss_train:  [[0.10942439]
 [0.08497907]
 [0.03896185]
 [0.01033945]
 [0.00844891]] ; Loss_test [[0.10750446]
 [0.08389361]
 [0.03953812]
 [0.01458533]
 [0.01324916]]
training finished
340
Epoch:  340 ; Time per epoch:  5.465244293212891 ; Loss_train:  [[0.10940826]
 [0.08495082]
 [0.03892962]
 [0.01032958]
 [0.00845747]] ; Loss_test [[0.10748788]
 [0.08386555]
 [0.03950861]
 [0.01457729]
 [0.01325652]]
training finished
341
Epoch:  341 ; Time per epoch:  5.542907238006592 ; Loss_train:  [[0.1094465 ]
 [0.08497506]
 [0.03893281]
 [0.01031821]
 [0.00844702]] ; Loss_test [[0.10752543]
 [0.08388723]
 [0.03951324]
 [0.01456871]
 [0.01324688]]
training finished
342
Epoch:  342 ; Time per epoch:  5.402765274047852 ; Loss_train:  [[0.10944516]
 [0.08502222]
 [0.03901349]
 [0.01035144]
 [0.00844784]] ; Loss_test [[0.10752414]
 [0.0839342 ]
 [0.03958638]
 [0.01459814]
 [0.01324763]]
training finished
343
Epoch:  343 ; Time per epoch:  5.42899489402771 ; Loss_train:  [[0.10939558]
 [0.08493707]
 [0.03892173]
 [0.01031984]
 [0.00845079]] ; Loss_test [[0.10748046]
 [0.0838529 ]
 [0.03950084]
 [0.01457353]
 [0.01325158]]
training finished
344
Epoch:  344 ; Time per epoch:  5.719223499298096 ; Loss_train:  [[0.10931103]
 [0.08485783]
 [0.03884776]
 [0.01030295]
 [0.00845874]] ; Loss_test [[0.10739576]
 [0.08377538]
 [0.03943248]
 [0.01455824]
 [0.01326004]]
training finished
345
Epoch:  345 ; Time per epoch:  5.499060869216919 ; Loss_train:  [[0.10940991]
 [0.08489342]
 [0.03881567]
 [0.01027266]
 [0.00845138]] ; Loss_test [[0.10749238]
 [0.08380662]
 [0.03940775]
 [0.01453882]
 [0.01325566]]
training finished
346
Epoch:  346 ; Time per epoch:  5.458582639694214 ; Loss_train:  [[0.1094241 ]
 [0.08491442]
 [0.03886523]
 [0.01029751]
 [0.00845421]] ; Loss_test [[0.10750715]
 [0.08383031]
 [0.03945388]
 [0.01455885]
 [0.01325734]]
training finished
347
Epoch:  347 ; Time per epoch:  5.489719390869141 ; Loss_train:  [[0.10931797]
 [0.0848678 ]
 [0.03886513]
 [0.01031132]
 [0.00846145]] ; Loss_test [[0.10740565]
 [0.08378819]
 [0.03945211]
 [0.01456854]
 [0.01326351]]
training finished
348
Epoch:  348 ; Time per epoch:  5.46016788482666 ; Loss_train:  [[0.10941263]
 [0.08491796]
 [0.03886745]
 [0.01029889]
 [0.00845097]] ; Loss_test [[0.10749564]
 [0.08383466]
 [0.03945656]
 [0.01455921]
 [0.01325489]]
training finished
349
Epoch:  349 ; Time per epoch:  5.465396165847778 ; Loss_train:  [[0.10941265]
 [0.08493344]
 [0.0389044 ]
 [0.01031363]
 [0.00845381]] ; Loss_test [[0.10749559]
 [0.08385094]
 [0.03948643]
 [0.01456886]
 [0.013255  ]]
training finished
350
Epoch:  350 ; Time per epoch:  5.472796678543091 ; Loss_train:  [[0.10936036]
 [0.08494041]
 [0.03894491]
 [0.01033457]
 [0.00846406]] ; Loss_test [[0.10744534]
 [0.0838605 ]
 [0.03952372]
 [0.01458725]
 [0.01326562]]
training finished
351
Epoch:  351 ; Time per epoch:  5.487898588180542 ; Loss_train:  [[0.10939189]
 [0.08497296]
 [0.03898647]
 [0.01034893]
 [0.00845315]] ; Loss_test [[0.10747565]
 [0.08388809]
 [0.0395609 ]
 [0.0145983 ]
 [0.01325522]]
training finished
352
Epoch:  352 ; Time per epoch:  5.457525730133057 ; Loss_train:  [[0.10936897]
 [0.08491386]
 [0.0389295 ]
 [0.01033153]
 [0.00845277]] ; Loss_test [[0.10745154]
 [0.08382866]
 [0.03950675]
 [0.01458135]
 [0.01325407]]
training finished
353
Epoch:  353 ; Time per epoch:  5.431589603424072 ; Loss_train:  [[0.10938535]
 [0.08491705]
 [0.03891902]
 [0.01032573]
 [0.00845114]] ; Loss_test [[0.1074664 ]
 [0.08383188]
 [0.039499  ]
 [0.01457603]
 [0.01325297]]
training finished
354
Epoch:  354 ; Time per epoch:  5.447253227233887 ; Loss_train:  [[0.10941972]
 [0.08494078]
 [0.03892484]
 [0.01032652]
 [0.00844526]] ; Loss_test [[0.10750125]
 [0.08385403]
 [0.03950418]
 [0.01457779]
 [0.01324993]]
training finished
355
Epoch:  355 ; Time per epoch:  5.4313812255859375 ; Loss_train:  [[0.10931963]
 [0.08484647]
 [0.03887741]
 [0.01031495]
 [0.00844531]] ; Loss_test [[0.10740845]
 [0.08376724]
 [0.039458  ]
 [0.01456417]
 [0.01324584]]
training finished
356
Epoch:  356 ; Time per epoch:  5.4029459953308105 ; Loss_train:  [[0.10926073]
 [0.08478181]
 [0.03881553]
 [0.01029049]
 [0.00844577]] ; Loss_test [[0.10734862]
 [0.08370412]
 [0.03939924]
 [0.01454245]
 [0.01324562]]
training finished
357
Epoch:  357 ; Time per epoch:  5.412926912307739 ; Loss_train:  [[0.10924309]
 [0.08478422]
 [0.03879122]
 [0.01027893]
 [0.00845124]] ; Loss_test [[0.10732983]
 [0.08370513]
 [0.0393807 ]
 [0.01453601]
 [0.01325346]]
training finished
358
Epoch:  358 ; Time per epoch:  5.403350591659546 ; Loss_train:  [[0.10930461]
 [0.08481425]
 [0.03880347]
 [0.01028589]
 [0.00844905]] ; Loss_test [[0.10739028]
 [0.08373159]
 [0.03938882]
 [0.01453949]
 [0.01325022]]
training finished
359
Epoch:  359 ; Time per epoch:  5.417415380477905 ; Loss_train:  [[0.10932414]
 [0.08485553]
 [0.03885833]
 [0.01031167]
 [0.00845581]] ; Loss_test [[0.10740709]
 [0.08377056]
 [0.03944062]
 [0.01456096]
 [0.01325459]]
training finished
360
Epoch:  360 ; Time per epoch:  5.469470739364624 ; Loss_train:  [[0.1093277 ]
 [0.08489563]
 [0.03890108]
 [0.01032449]
 [0.00845106]] ; Loss_test [[0.10740966]
 [0.08380929]
 [0.03948393]
 [0.01457637]
 [0.01325416]]
training finished
361
Epoch:  361 ; Time per epoch:  5.462156534194946 ; Loss_train:  [[0.10934533]
 [0.08491347]
 [0.03894193]
 [0.01033474]
 [0.0084421 ]] ; Loss_test [[0.10742652]
 [0.08382674]
 [0.03951887]
 [0.01458392]
 [0.01324368]]
training finished
362
Epoch:  362 ; Time per epoch:  5.502626180648804 ; Loss_train:  [[0.10943312]
 [0.08500863]
 [0.03902766]
 [0.01036241]
 [0.00843976]] ; Loss_test [[0.10751276]
 [0.08391892]
 [0.03960164]
 [0.01460949]
 [0.01324352]]
training finished
363
Epoch:  363 ; Time per epoch:  5.483943223953247 ; Loss_train:  [[0.10947113]
 [0.08503476]
 [0.03902541]
 [0.01036047]
 [0.00844625]] ; Loss_test [[0.10754804]
 [0.08394288]
 [0.03960095]
 [0.01460969]
 [0.01324949]]
training finished
364
Epoch:  364 ; Time per epoch:  5.494069337844849 ; Loss_train:  [[0.10942481]
 [0.08501317]
 [0.03902255]
 [0.01035929]
 [0.0084443 ]] ; Loss_test [[0.10750391]
 [0.08392417]
 [0.03959721]
 [0.0146093 ]
 [0.01324947]]
training finished
365
Epoch:  365 ; Time per epoch:  5.471951246261597 ; Loss_train:  [[0.10936303]
 [0.08491746]
 [0.03894012]
 [0.01033732]
 [0.00845361]] ; Loss_test [[0.10744519]
 [0.0838323 ]
 [0.03951755]
 [0.01458846]
 [0.01325406]]
training finished
366
Epoch:  366 ; Time per epoch:  5.471729040145874 ; Loss_train:  [[0.10944325]
 [0.0849935 ]
 [0.03897453]
 [0.01034281]
 [0.0084462 ]] ; Loss_test [[0.10752074]
 [0.08390436]
 [0.03955256]
 [0.01459477]
 [0.01325061]]
training finished
367
Epoch:  367 ; Time per epoch:  5.459917068481445 ; Loss_train:  [[0.10938495]
 [0.08495599]
 [0.03896619]
 [0.0103391 ]
 [0.00843956]] ; Loss_test [[0.10746375]
 [0.08386859]
 [0.03954139]
 [0.01458965]
 [0.01324284]]
training finished
368
Epoch:  368 ; Time per epoch:  5.484925270080566 ; Loss_train:  [[0.1093964 ]
 [0.0849272 ]
 [0.03891459]
 [0.01031605]
 [0.00843935]] ; Loss_test [[0.10747684]
 [0.08384088]
 [0.03949369]
 [0.01456998]
 [0.01324209]]
training finished
369
Epoch:  369 ; Time per epoch:  5.733642339706421 ; Loss_train:  [[0.10939217]
 [0.08491578]
 [0.0389076 ]
 [0.01031614]
 [0.00844015]] ; Loss_test [[0.10747204]
 [0.08382943]
 [0.03948406]
 [0.01456724]
 [0.01324107]]
training finished
370
Epoch:  370 ; Time per epoch:  5.4638402462005615 ; Loss_train:  [[0.10935394]
 [0.08490039]
 [0.03889893]
 [0.01031321]
 [0.00844389]] ; Loss_test [[0.10743537]
 [0.08381607]
 [0.03947573]
 [0.01456551]
 [0.01324584]]
training finished
371
Epoch:  371 ; Time per epoch:  5.435704231262207 ; Loss_train:  [[0.10941661]
 [0.08496045]
 [0.03894773]
 [0.01032724]
 [0.00844314]] ; Loss_test [[0.10749501]
 [0.0838749 ]
 [0.0395242 ]
 [0.01457962]
 [0.01324601]]
training finished
372
Epoch:  372 ; Time per epoch:  5.394370794296265 ; Loss_train:  [[0.10937051]
 [0.08493429]
 [0.038945  ]
 [0.01032648]
 [0.00844429]] ; Loss_test [[0.10745169]
 [0.08385167]
 [0.03951833]
 [0.01457758]
 [0.0132472 ]]
training finished
373
Epoch:  373 ; Time per epoch:  5.440184593200684 ; Loss_train:  [[0.10949371]
 [0.08501877]
 [0.0389681 ]
 [0.01032156]
 [0.00843742]] ; Loss_test [[0.10757159]
 [0.08393165]
 [0.03954482]
 [0.01457783]
 [0.0132441 ]]
training finished
374
Epoch:  374 ; Time per epoch:  5.431035280227661 ; Loss_train:  [[0.109346  ]
 [0.08490704]
 [0.03893164]
 [0.01032564]
 [0.0084443 ]] ; Loss_test [[0.10742915]
 [0.08382296]
 [0.03950585]
 [0.01457683]
 [0.01324673]]
training finished
375
Epoch:  375 ; Time per epoch:  5.470328330993652 ; Loss_train:  [[0.10934503]
 [0.08488441]
 [0.03890392]
 [0.01031958]
 [0.00845012]] ; Loss_test [[0.10742754]
 [0.08380096]
 [0.03948016]
 [0.01457084]
 [0.01325062]]
training finished
376
Epoch:  376 ; Time per epoch:  5.501913070678711 ; Loss_train:  [[0.10935115]
 [0.08491061]
 [0.03892921]
 [0.01032945]
 [0.0084512 ]] ; Loss_test [[0.10743178]
 [0.08382507]
 [0.03950364]
 [0.01458082]
 [0.01325369]]
training finished
377
Epoch:  377 ; Time per epoch:  5.499603271484375 ; Loss_train:  [[0.10929796]
 [0.08484519]
 [0.03887795]
 [0.01031265]
 [0.00845109]] ; Loss_test [[0.10737998]
 [0.08376046]
 [0.03945386]
 [0.01456454]
 [0.01325155]]
training finished
378
Epoch:  378 ; Time per epoch:  5.478899240493774 ; Loss_train:  [[0.109329  ]
 [0.08490624]
 [0.03893137]
 [0.01033009]
 [0.00845168]] ; Loss_test [[0.10740948]
 [0.08381992]
 [0.03950622]
 [0.01458124]
 [0.01325426]]
training finished
379
Epoch:  379 ; Time per epoch:  5.491950035095215 ; Loss_train:  [[0.10935122]
 [0.08489963]
 [0.0389082 ]
 [0.01031735]
 [0.00844436]] ; Loss_test [[0.1074338 ]
 [0.08381318]
 [0.03948226]
 [0.01456857]
 [0.01324639]]
training finished
380
Epoch:  380 ; Time per epoch:  5.471604824066162 ; Loss_train:  [[0.10944142]
 [0.08498456]
 [0.03894111]
 [0.01031822]
 [0.00844234]] ; Loss_test [[0.10751915]
 [0.08389466]
 [0.03951613]
 [0.01457285]
 [0.01324824]]
training finished
381
Epoch:  381 ; Time per epoch:  5.758387804031372 ; Loss_train:  [[0.10941613]
 [0.08495852]
 [0.03894677]
 [0.01032051]
 [0.00843565]] ; Loss_test [[0.10749548]
 [0.08386944]
 [0.03952124]
 [0.01457324]
 [0.01324084]]
training finished
382
Epoch:  382 ; Time per epoch:  5.461514234542847 ; Loss_train:  [[0.10938516]
 [0.08491571]
 [0.03890296]
 [0.01031248]
 [0.00844594]] ; Loss_test [[0.10746223]
 [0.08382691]
 [0.03947973]
 [0.01456431]
 [0.01324854]]
training finished
383
Epoch:  383 ; Time per epoch:  5.465268611907959 ; Loss_train:  [[0.10936762]
 [0.08491901]
 [0.03892118]
 [0.01032047]
 [0.00844382]] ; Loss_test [[0.10744613]
 [0.08383055]
 [0.03949322]
 [0.01456977]
 [0.01324659]]
training finished
384
Epoch:  384 ; Time per epoch:  5.460578918457031 ; Loss_train:  [[0.10931043]
 [0.08484514]
 [0.03885052]
 [0.01030105]
 [0.00845679]] ; Loss_test [[0.1073918 ]
 [0.08376095]
 [0.03942671]
 [0.0145544 ]
 [0.01325856]]
training finished
385
Epoch:  385 ; Time per epoch:  5.530735731124878 ; Loss_train:  [[0.1092961 ]
 [0.08482685]
 [0.03882274]
 [0.01029124]
 [0.00845611]] ; Loss_test [[0.10737693]
 [0.08374085]
 [0.03940231]
 [0.01454478]
 [0.01325692]]
training finished
386
Epoch:  386 ; Time per epoch:  5.419910907745361 ; Loss_train:  [[0.10939261]
 [0.08488888]
 [0.03886022]
 [0.01028888]
 [0.00843632]] ; Loss_test [[0.10747188]
 [0.0837995 ]
 [0.03943964]
 [0.01454342]
 [0.01323852]]
training finished
387
Epoch:  387 ; Time per epoch:  5.4422266483306885 ; Loss_train:  [[0.10937366]
 [0.08487624]
 [0.03885533]
 [0.01028737]
 [0.00844222]] ; Loss_test [[0.10745435]
 [0.08378848]
 [0.03943572]
 [0.01454408]
 [0.01324493]]
training finished
388
Epoch:  388 ; Time per epoch:  5.475037574768066 ; Loss_train:  [[0.10937617]
 [0.08489944]
 [0.03890742]
 [0.01030629]
 [0.00843102]] ; Loss_test [[0.1074596 ]
 [0.08381315]
 [0.03948383]
 [0.01455899]
 [0.01323338]]
training finished
389
Epoch:  389 ; Time per epoch:  5.442814350128174 ; Loss_train:  [[0.10937192]
 [0.0849435 ]
 [0.03896061]
 [0.01032943]
 [0.00844123]] ; Loss_test [[0.10745359]
 [0.08385833]
 [0.03953836]
 [0.0145812 ]
 [0.01324387]]
training finished
390
Epoch:  390 ; Time per epoch:  5.475126266479492 ; Loss_train:  [[0.10935188]
 [0.08492611]
 [0.03895378]
 [0.01033215]
 [0.00844703]] ; Loss_test [[0.10743392]
 [0.08384223]
 [0.03953181]
 [0.0145833 ]
 [0.01324869]]
training finished
391
Epoch:  391 ; Time per epoch:  5.450403690338135 ; Loss_train:  [[0.10930664]
 [0.08490154]
 [0.03894391]
 [0.01033103]
 [0.00844655]] ; Loss_test [[0.10739122]
 [0.08381996]
 [0.03952125]
 [0.01458222]
 [0.01324889]]
training finished
392
Epoch:  392 ; Time per epoch:  5.474968671798706 ; Loss_train:  [[0.10932525]
 [0.08490776]
 [0.03894225]
 [0.01033263]
 [0.00844975]] ; Loss_test [[0.10740849]
 [0.08382405]
 [0.0395201 ]
 [0.01458415]
 [0.01325197]]
training finished
393
Epoch:  393 ; Time per epoch:  5.44018030166626 ; Loss_train:  [[0.1093474 ]
 [0.08493079]
 [0.03894395]
 [0.01032968]
 [0.00844922]] ; Loss_test [[0.10742968]
 [0.08384635]
 [0.03952192]
 [0.01458249]
 [0.01325293]]
training finished
394
Epoch:  394 ; Time per epoch:  5.452591896057129 ; Loss_train:  [[0.10934072]
 [0.08490037]
 [0.03891077]
 [0.01031915]
 [0.00845109]] ; Loss_test [[0.10742361]
 [0.08381581]
 [0.03949099]
 [0.0145716 ]
 [0.01325182]]
training finished
395
Epoch:  395 ; Time per epoch:  5.460027694702148 ; Loss_train:  [[0.10934905]
 [0.08489528]
 [0.0388983 ]
 [0.01031206]
 [0.0084486 ]] ; Loss_test [[0.10743213]
 [0.08381096]
 [0.03947803]
 [0.01456615]
 [0.01325036]]
training finished
396
Epoch:  396 ; Time per epoch:  5.476412534713745 ; Loss_train:  [[0.10939135]
 [0.08491148]
 [0.03889755]
 [0.01030899]
 [0.00844949]] ; Loss_test [[0.107472  ]
 [0.08382546]
 [0.03947889]
 [0.01456475]
 [0.01325117]]
training finished
397
Epoch:  397 ; Time per epoch:  5.459898948669434 ; Loss_train:  [[0.10936009]
 [0.08490435]
 [0.03891776]
 [0.01031644]
 [0.00844558]] ; Loss_test [[0.10744228]
 [0.08382013]
 [0.03949626]
 [0.01457036]
 [0.01324791]]
training finished
398
Epoch:  398 ; Time per epoch:  5.392143249511719 ; Loss_train:  [[0.10942812]
 [0.08494227]
 [0.03892068]
 [0.01031061]
 [0.00844256]] ; Loss_test [[0.10750669]
 [0.08385494]
 [0.0395015 ]
 [0.01456612]
 [0.01324492]]
training finished
399
Epoch:  399 ; Time per epoch:  5.404143333435059 ; Loss_train:  [[0.10940802]
 [0.08492148]
 [0.03889439]
 [0.01030414]
 [0.00844529]] ; Loss_test [[0.10748748]
 [0.08383398]
 [0.03947772]
 [0.01455883]
 [0.01324747]]
training finished
400
Epoch:  400 ; Time per epoch:  5.4126527309417725 ; Loss_train:  [[0.10939818]
 [0.08493076]
 [0.03891642]
 [0.01031707]
 [0.00844628]] ; Loss_test [[0.10747794]
 [0.08384327]
 [0.03949797]
 [0.01457117]
 [0.01325039]]
training finished
401
Epoch:  401 ; Time per epoch:  5.45677924156189 ; Loss_train:  [[0.10934101]
 [0.08486911]
 [0.03888172]
 [0.01030674]
 [0.00844226]] ; Loss_test [[0.10742425]
 [0.08378378]
 [0.03946172]
 [0.01456093]
 [0.01324417]]
training finished
402
Epoch:  402 ; Time per epoch:  5.494116544723511 ; Loss_train:  [[0.10935859]
 [0.08488004]
 [0.03888263]
 [0.01030895]
 [0.0084494 ]] ; Loss_test [[0.10744072]
 [0.08379485]
 [0.03946482]
 [0.0145642 ]
 [0.01325142]]
training finished
403
Epoch:  403 ; Time per epoch:  5.4613423347473145 ; Loss_train:  [[0.10940344]
 [0.08490805]
 [0.038902  ]
 [0.01031311]
 [0.00844528]] ; Loss_test [[0.10748218]
 [0.08381924]
 [0.03948383]
 [0.01456596]
 [0.01324694]]
training finished
404
Epoch:  404 ; Time per epoch:  5.491086006164551 ; Loss_train:  [[0.10935067]
 [0.0848879 ]
 [0.03891438]
 [0.01031759]
 [0.00844139]] ; Loss_test [[0.1074319 ]
 [0.08380211]
 [0.03949301]
 [0.0145705 ]
 [0.01324354]]
training finished
405
Epoch:  405 ; Time per epoch:  5.482477188110352 ; Loss_train:  [[0.10940307]
 [0.08492725]
 [0.03891243]
 [0.01031199]
 [0.00844377]] ; Loss_test [[0.10748399]
 [0.08384067]
 [0.03949305]
 [0.01456859]
 [0.01324819]]
training finished
406
Epoch:  406 ; Time per epoch:  5.482161998748779 ; Loss_train:  [[0.1093809 ]
 [0.08490418]
 [0.03890885]
 [0.01031474]
 [0.0084468 ]] ; Loss_test [[0.10746257]
 [0.08381808]
 [0.03949098]
 [0.01457071]
 [0.0132503 ]]
training finished
407
Epoch:  407 ; Time per epoch:  5.459162950515747 ; Loss_train:  [[0.1093264 ]
 [0.08483366]
 [0.03885828]
 [0.01030552]
 [0.00845448]] ; Loss_test [[0.10741165]
 [0.08375037]
 [0.03944131]
 [0.01456029]
 [0.01325419]]
training finished
408
Epoch:  408 ; Time per epoch:  5.454859018325806 ; Loss_train:  [[0.10940101]
 [0.08490688]
 [0.03889278]
 [0.01031091]
 [0.00844952]] ; Loss_test [[0.10748145]
 [0.08382055]
 [0.03947674]
 [0.01456633]
 [0.01325321]]
training finished
409
Epoch:  409 ; Time per epoch:  5.463779926300049 ; Loss_train:  [[0.10935787]
 [0.08489053]
 [0.03891556]
 [0.01031534]
 [0.00843865]] ; Loss_test [[0.10744029]
 [0.08380468]
 [0.03949507]
 [0.01457014]
 [0.01324233]]
training finished
410
Epoch:  410 ; Time per epoch:  5.446485996246338 ; Loss_train:  [[0.10934979]
 [0.08487809]
 [0.03890406]
 [0.01031411]
 [0.00844233]] ; Loss_test [[0.10743297]
 [0.08379342]
 [0.03948274]
 [0.01456801]
 [0.01324468]]
training finished
411
Epoch:  411 ; Time per epoch:  5.488111734390259 ; Loss_train:  [[0.10937387]
 [0.08488728]
 [0.03889576]
 [0.01030516]
 [0.00843895]] ; Loss_test [[0.10745683]
 [0.08380162]
 [0.0394764 ]
 [0.01456171]
 [0.0132414 ]]
training finished
412
Epoch:  412 ; Time per epoch:  5.461568832397461 ; Loss_train:  [[0.10944416]
 [0.08493346]
 [0.038904  ]
 [0.01030736]
 [0.0084421 ]] ; Loss_test [[0.10752375]
 [0.08384454]
 [0.03948716]
 [0.01456389]
 [0.01324585]]
training finished
413
Epoch:  413 ; Time per epoch:  5.4118921756744385 ; Loss_train:  [[0.10942987]
 [0.08493885]
 [0.03892231]
 [0.01031677]
 [0.00844629]] ; Loss_test [[0.10750908]
 [0.08385162]
 [0.03950337]
 [0.0145717 ]
 [0.01324965]]
training finished
414
Epoch:  414 ; Time per epoch:  5.420122861862183 ; Loss_train:  [[0.10941081]
 [0.08493096]
 [0.03893492]
 [0.01031901]
 [0.00843986]] ; Loss_test [[0.10749222]
 [0.08384444]
 [0.03951302]
 [0.01457473]
 [0.01324371]]
training finished
415
Epoch:  415 ; Time per epoch:  5.435072422027588 ; Loss_train:  [[0.10939089]
 [0.08490741]
 [0.03891152]
 [0.01031496]
 [0.00844444]] ; Loss_test [[0.10747186]
 [0.08382099]
 [0.03949179]
 [0.01457016]
 [0.01324696]]
training finished
416
Epoch:  416 ; Time per epoch:  5.443770885467529 ; Loss_train:  [[0.10938167]
 [0.08492686]
 [0.03893058]
 [0.01032095]
 [0.00844204]] ; Loss_test [[0.10746326]
 [0.08384153]
 [0.03950961]
 [0.01457505]
 [0.01324556]]
training finished
417
Epoch:  417 ; Time per epoch:  5.50694727897644 ; Loss_train:  [[0.10938267]
 [0.08490435]
 [0.03891172]
 [0.01031361]
 [0.00843745]] ; Loss_test [[0.10746435]
 [0.08381834]
 [0.03949092]
 [0.01456603]
 [0.01323989]]
training finished
418
Epoch:  418 ; Time per epoch:  5.475924968719482 ; Loss_train:  [[0.10941257]
 [0.08491295]
 [0.038895  ]
 [0.01031101]
 [0.00844972]] ; Loss_test [[0.10749213]
 [0.08382562]
 [0.03947831]
 [0.01456532]
 [0.01325145]]
training finished
419
Epoch:  419 ; Time per epoch:  5.477163076400757 ; Loss_train:  [[0.10941084]
 [0.08493547]
 [0.03891411]
 [0.01031595]
 [0.00844555]] ; Loss_test [[0.10749052]
 [0.08384889]
 [0.03949606]
 [0.01457046]
 [0.01324894]]
training finished
420
Epoch:  420 ; Time per epoch:  5.495373487472534 ; Loss_train:  [[0.10938329]
 [0.08491463]
 [0.03891216]
 [0.01031698]
 [0.0084437 ]] ; Loss_test [[0.10746555]
 [0.08382986]
 [0.03949244]
 [0.0145696 ]
 [0.01324649]]
training finished
421
Epoch:  421 ; Time per epoch:  5.489877462387085 ; Loss_train:  [[0.109372  ]
 [0.08491619]
 [0.03892145]
 [0.01032048]
 [0.0084429 ]] ; Loss_test [[0.10745367]
 [0.08383178]
 [0.03950072]
 [0.01457204]
 [0.01324553]]
training finished
422
Epoch:  422 ; Time per epoch:  5.47882080078125 ; Loss_train:  [[0.10938349]
 [0.08492127]
 [0.03891186]
 [0.01031897]
 [0.00845081]] ; Loss_test [[0.10746266]
 [0.08383477]
 [0.03949461]
 [0.01457298]
 [0.01325377]]
training finished
423
Epoch:  423 ; Time per epoch:  5.4944305419921875 ; Loss_train:  [[0.10934173]
 [0.08488147]
 [0.03889248]
 [0.01031277]
 [0.00844548]] ; Loss_test [[0.10742284]
 [0.08379614]
 [0.03947325]
 [0.01456496]
 [0.01324793]]
training finished
424
Epoch:  424 ; Time per epoch:  5.470432281494141 ; Loss_train:  [[0.10934009]
 [0.08487471]
 [0.0388842 ]
 [0.01030776]
 [0.00844346]] ; Loss_test [[0.10742134]
 [0.08378974]
 [0.03946493]
 [0.01456096]
 [0.01324517]]
training finished
425
Epoch:  425 ; Time per epoch:  5.472631931304932 ; Loss_train:  [[0.10933173]
 [0.08485116]
 [0.03886327]
 [0.01030528]
 [0.00845124]] ; Loss_test [[0.10741439]
 [0.08376677]
 [0.03944534]
 [0.01455777]
 [0.01325033]]
training finished
426
Epoch:  426 ; Time per epoch:  5.464836120605469 ; Loss_train:  [[0.10932828]
 [0.08485631]
 [0.03887786]
 [0.01030987]
 [0.00844635]] ; Loss_test [[0.10741192]
 [0.08377226]
 [0.03945745]
 [0.01456078]
 [0.01324605]]
training finished
427
Epoch:  427 ; Time per epoch:  5.438426733016968 ; Loss_train:  [[0.10935995]
 [0.08489192]
 [0.03890245]
 [0.0103156 ]
 [0.00844692]] ; Loss_test [[0.10744192]
 [0.08380791]
 [0.03948269]
 [0.01456723]
 [0.01324765]]
training finished
428
Epoch:  428 ; Time per epoch:  5.412777662277222 ; Loss_train:  [[0.10937992]
 [0.0849055 ]
 [0.03890311]
 [0.01031305]
 [0.00844601]] ; Loss_test [[0.10746147]
 [0.08382136]
 [0.03948425]
 [0.01456666]
 [0.01324793]]
training finished
429
Epoch:  429 ; Time per epoch:  5.420380353927612 ; Loss_train:  [[0.10935965]
 [0.08490729]
 [0.03891277]
 [0.0103168 ]
 [0.00844462]] ; Loss_test [[0.10744121]
 [0.08382279]
 [0.03949375]
 [0.01457029]
 [0.01324762]]
training finished
430
Epoch:  430 ; Time per epoch:  5.420991897583008 ; Loss_train:  [[0.10932594]
 [0.08489902]
 [0.03891951]
 [0.01031833]
 [0.0084401 ]] ; Loss_test [[0.10740829]
 [0.08381484]
 [0.03949881]
 [0.01457088]
 [0.01324434]]
training finished
431
Epoch:  431 ; Time per epoch:  5.46113133430481 ; Loss_train:  [[0.10938852]
 [0.08490689]
 [0.03889604]
 [0.01031028]
 [0.00844358]] ; Loss_test [[0.10746901]
 [0.08382107]
 [0.03947799]
 [0.01456377]
 [0.01324552]]
training finished
432
Epoch:  432 ; Time per epoch:  5.50080943107605 ; Loss_train:  [[0.10940142]
 [0.08492713]
 [0.03891766]
 [0.01031536]
 [0.00844149]] ; Loss_test [[0.10748189]
 [0.08384162]
 [0.03949914]
 [0.01456905]
 [0.01324475]]
training finished
433
Epoch:  433 ; Time per epoch:  5.496642112731934 ; Loss_train:  [[0.10938943]
 [0.08492813]
 [0.03893096]
 [0.01031511]
 [0.00843051]] ; Loss_test [[0.10747086]
 [0.08384152]
 [0.03950953]
 [0.01456894]
 [0.01323458]]
training finished
434
Epoch:  434 ; Time per epoch:  5.507184267044067 ; Loss_train:  [[0.10942731]
 [0.08495595]
 [0.03894205]
 [0.0103162 ]
 [0.00843163]] ; Loss_test [[0.10750828]
 [0.08386896]
 [0.03952229]
 [0.01457151]
 [0.01323587]]
training finished
435
Epoch:  435 ; Time per epoch:  5.50340461730957 ; Loss_train:  [[0.10939673]
 [0.08492094]
 [0.03891598]
 [0.01031666]
 [0.00844525]] ; Loss_test [[0.10747899]
 [0.08383576]
 [0.03949761]
 [0.0145716 ]
 [0.01324789]]
training finished
436
Epoch:  436 ; Time per epoch:  5.455644369125366 ; Loss_train:  [[0.10939912]
 [0.08492289]
 [0.03891324]
 [0.01031933]
 [0.00844664]] ; Loss_test [[0.10748036]
 [0.08383774]
 [0.03949479]
 [0.01457182]
 [0.01324935]]
training finished
437
Epoch:  437 ; Time per epoch:  5.457826137542725 ; Loss_train:  [[0.10940799]
 [0.08492539]
 [0.0389032 ]
 [0.01031403]
 [0.0084472 ]] ; Loss_test [[0.10748886]
 [0.08384062]
 [0.0394857 ]
 [0.01456845]
 [0.01325081]]
training finished
438
Epoch:  438 ; Time per epoch:  5.479857444763184 ; Loss_train:  [[0.10942637]
 [0.08494218]
 [0.03891804]
 [0.01031456]
 [0.0084405 ]] ; Loss_test [[0.1075059 ]
 [0.08385519]
 [0.03949964]
 [0.01456807]
 [0.01324402]]
training finished
439
Epoch:  439 ; Time per epoch:  5.456970930099487 ; Loss_train:  [[0.10941748]
 [0.08494352]
 [0.0389227 ]
 [0.01031733]
 [0.00844289]] ; Loss_test [[0.10749565]
 [0.083856  ]
 [0.03950465]
 [0.01457109]
 [0.01324626]]
training finished
440
Epoch:  440 ; Time per epoch:  5.476410627365112 ; Loss_train:  [[0.10940246]
 [0.08491191]
 [0.03889458]
 [0.01031121]
 [0.00844681]] ; Loss_test [[0.10748205]
 [0.08382459]
 [0.03947765]
 [0.01456523]
 [0.01324881]]
training finished
441
Epoch:  441 ; Time per epoch:  5.437896966934204 ; Loss_train:  [[0.10939284]
 [0.08494105]
 [0.03892165]
 [0.01031927]
 [0.0084446 ]] ; Loss_test [[0.10747258]
 [0.08385459]
 [0.03950387]
 [0.01457384]
 [0.01324893]]
training finished
442
Epoch:  442 ; Time per epoch:  5.456060409545898 ; Loss_train:  [[0.10939793]
 [0.08493815]
 [0.03892132]
 [0.01031606]
 [0.0084404 ]] ; Loss_test [[0.10747816]
 [0.08385105]
 [0.03950324]
 [0.01457138]
 [0.01324576]]
training finished
443
Epoch:  443 ; Time per epoch:  5.4529149532318115 ; Loss_train:  [[0.10936145]
 [0.08490641]
 [0.0389013 ]
 [0.01031355]
 [0.00844077]] ; Loss_test [[0.1074423 ]
 [0.0838196 ]
 [0.03948284]
 [0.01456739]
 [0.01324473]]
training finished
444
Epoch:  444 ; Time per epoch:  5.460838794708252 ; Loss_train:  [[0.10930648]
 [0.08485461]
 [0.03887311]
 [0.01030944]
 [0.0084437 ]] ; Loss_test [[0.10738838]
 [0.08376926]
 [0.03945383]
 [0.01456076]
 [0.01324453]]
training finished
445
Epoch:  445 ; Time per epoch:  5.478533744812012 ; Loss_train:  [[0.10935701]
 [0.08489423]
 [0.03890217]
 [0.01031194]
 [0.00843801]] ; Loss_test [[0.1074379 ]
 [0.08380822]
 [0.03948203]
 [0.01456438]
 [0.01324095]]
training finished
446
Epoch:  446 ; Time per epoch:  5.451452970504761 ; Loss_train:  [[0.10936839]
 [0.0849193 ]
 [0.03892588]
 [0.01032014]
 [0.00843739]] ; Loss_test [[0.10745066]
 [0.08383318]
 [0.03950391]
 [0.01457196]
 [0.0132417 ]]
training finished
447
Epoch:  447 ; Time per epoch:  5.429644584655762 ; Loss_train:  [[0.1093455 ]
 [0.0849041 ]
 [0.03892715]
 [0.01031777]
 [0.0084313 ]] ; Loss_test [[0.10742799]
 [0.08381747]
 [0.039505  ]
 [0.01457012]
 [0.01323466]]
training finished
448
Epoch:  448 ; Time per epoch:  5.418636322021484 ; Loss_train:  [[0.1093197 ]
 [0.08487783]
 [0.03891242]
 [0.01031914]
 [0.00844   ]] ; Loss_test [[0.10740294]
 [0.08379309]
 [0.03949114]
 [0.01457116]
 [0.01324197]]
training finished
449
Epoch:  449 ; Time per epoch:  5.456243991851807 ; Loss_train:  [[0.10937268]
 [0.084899  ]
 [0.03891664]
 [0.0103155 ]
 [0.00843322]] ; Loss_test [[0.10745551]
 [0.08381283]
 [0.03949413]
 [0.0145683 ]
 [0.01323561]]
training finished
450
Epoch:  450 ; Time per epoch:  5.4165565967559814 ; Loss_train:  [[0.10935292]
 [0.08488233]
 [0.03890323]
 [0.01031396]
 [0.00844027]] ; Loss_test [[0.10743482]
 [0.08379672]
 [0.0394824 ]
 [0.01456744]
 [0.01324209]]
training finished
451
Epoch:  451 ; Time per epoch:  5.4747631549835205 ; Loss_train:  [[0.10941684]
 [0.08491737]
 [0.03890564]
 [0.01031071]
 [0.00844508]] ; Loss_test [[0.10749785]
 [0.08383116]
 [0.03948789]
 [0.01456717]
 [0.0132479 ]]
training finished
452
Epoch:  452 ; Time per epoch:  5.454726457595825 ; Loss_train:  [[0.10939519]
 [0.08491015]
 [0.03890294]
 [0.01031693]
 [0.00845328]] ; Loss_test [[0.10747534]
 [0.08382428]
 [0.03948643]
 [0.01457154]
 [0.01325574]]
training finished
453
Epoch:  453 ; Time per epoch:  5.462846517562866 ; Loss_train:  [[0.1093528 ]
 [0.08487678]
 [0.03889034]
 [0.01031236]
 [0.00844292]] ; Loss_test [[0.10743453]
 [0.08379126]
 [0.03947173]
 [0.01456479]
 [0.01324448]]
training finished
454
Epoch:  454 ; Time per epoch:  5.457952260971069 ; Loss_train:  [[0.10941945]
 [0.08489372]
 [0.03887985]
 [0.01030716]
 [0.00844932]] ; Loss_test [[0.10749823]
 [0.08380552]
 [0.03946376]
 [0.01456112]
 [0.01324969]]
training finished
455
Epoch:  455 ; Time per epoch:  5.46579122543335 ; Loss_train:  [[0.10944157]
 [0.0849402 ]
 [0.03891625]
 [0.01031423]
 [0.00844292]] ; Loss_test [[0.10752161]
 [0.08385337]
 [0.03949873]
 [0.01456962]
 [0.013247  ]]
training finished
456
Epoch:  456 ; Time per epoch:  5.474402666091919 ; Loss_train:  [[0.10935678]
 [0.08490846]
 [0.03892047]
 [0.01032071]
 [0.00844422]] ; Loss_test [[0.1074377 ]
 [0.08382324]
 [0.03950135]
 [0.01457427]
 [0.01324817]]
training finished
457
Epoch:  457 ; Time per epoch:  5.4634130001068115 ; Loss_train:  [[0.10939046]
 [0.08491416]
 [0.03891758]
 [0.0103134 ]
 [0.00843934]] ; Loss_test [[0.10747109]
 [0.0838288 ]
 [0.03949836]
 [0.01456732]
 [0.0132425 ]]
training finished
458
Epoch:  458 ; Time per epoch:  5.460844039916992 ; Loss_train:  [[0.10939564]
 [0.0849219 ]
 [0.03892039]
 [0.01031751]
 [0.00844411]] ; Loss_test [[0.10747499]
 [0.08383673]
 [0.03950174]
 [0.01457122]
 [0.01324708]]
training finished
459
Epoch:  459 ; Time per epoch:  5.491639137268066 ; Loss_train:  [[0.10940878]
 [0.08493832]
 [0.03893026]
 [0.01031398]
 [0.00843683]] ; Loss_test [[0.10748939]
 [0.08385234]
 [0.03951094]
 [0.01457061]
 [0.01324134]]
training finished
460
Epoch:  460 ; Time per epoch:  5.464273452758789 ; Loss_train:  [[0.10935963]
 [0.08489088]
 [0.03891248]
 [0.01031361]
 [0.00844101]] ; Loss_test [[0.107442  ]
 [0.08380678]
 [0.03949216]
 [0.01456882]
 [0.01324402]]
training finished
461
Epoch:  461 ; Time per epoch:  5.461413860321045 ; Loss_train:  [[0.10937537]
 [0.08490139]
 [0.03891341]
 [0.01031597]
 [0.00844559]] ; Loss_test [[0.1074576 ]
 [0.08381788]
 [0.03949378]
 [0.01457155]
 [0.01324844]]
training finished
462
Epoch:  462 ; Time per epoch:  5.465904474258423 ; Loss_train:  [[0.10935973]
 [0.08490208]
 [0.03892285]
 [0.01031838]
 [0.00844079]] ; Loss_test [[0.10744165]
 [0.08381785]
 [0.0395029 ]
 [0.01457279]
 [0.01324346]]
training finished
463
Epoch:  463 ; Time per epoch:  5.451113224029541 ; Loss_train:  [[0.10937144]
 [0.0849244 ]
 [0.03893707]
 [0.01032179]
 [0.00844086]] ; Loss_test [[0.10745224]
 [0.08383914]
 [0.03951727]
 [0.01457694]
 [0.01324497]]
training finished
464
Epoch:  464 ; Time per epoch:  5.441556453704834 ; Loss_train:  [[0.10940276]
 [0.0849388 ]
 [0.0389395 ]
 [0.01032251]
 [0.00844542]] ; Loss_test [[0.107483  ]
 [0.08385309]
 [0.03952085]
 [0.01457885]
 [0.01325017]]
training finished
465
Epoch:  465 ; Time per epoch:  5.445518970489502 ; Loss_train:  [[0.10941437]
 [0.08494959]
 [0.03894596]
 [0.01032022]
 [0.00843413]] ; Loss_test [[0.10749522]
 [0.08386336]
 [0.03952552]
 [0.0145762 ]
 [0.01323962]]
training finished
466
Epoch:  466 ; Time per epoch:  5.4167938232421875 ; Loss_train:  [[0.10939797]
 [0.08492051]
 [0.03892802]
 [0.01031975]
 [0.00844004]] ; Loss_test [[0.10747842]
 [0.08383432]
 [0.03950854]
 [0.01457425]
 [0.01324288]]
training finished
467
Epoch:  467 ; Time per epoch:  5.399247169494629 ; Loss_train:  [[0.10938517]
 [0.08492746]
 [0.03893266]
 [0.01032194]
 [0.00844325]] ; Loss_test [[0.10746481]
 [0.08384263]
 [0.03951348]
 [0.0145769 ]
 [0.01324664]]
training finished
468
Epoch:  468 ; Time per epoch:  5.406535387039185 ; Loss_train:  [[0.10941929]
 [0.08494616]
 [0.03893221]
 [0.01031815]
 [0.00844344]] ; Loss_test [[0.10749806]
 [0.08386033]
 [0.03951418]
 [0.01457469]
 [0.0132475 ]]
training finished
469
Epoch:  469 ; Time per epoch:  5.440781354904175 ; Loss_train:  [[0.10941485]
 [0.0849354 ]
 [0.0389262 ]
 [0.01031451]
 [0.00843926]] ; Loss_test [[0.10749491]
 [0.08385035]
 [0.03950682]
 [0.01457054]
 [0.013243  ]]
training finished
470
Epoch:  470 ; Time per epoch:  5.4607744216918945 ; Loss_train:  [[0.10944767]
 [0.08496672]
 [0.03894137]
 [0.01031799]
 [0.00843734]] ; Loss_test [[0.10752649]
 [0.08387965]
 [0.03952184]
 [0.01457425]
 [0.01324209]]
training finished
471
Epoch:  471 ; Time per epoch:  5.448403596878052 ; Loss_train:  [[0.10938086]
 [0.08492258]
 [0.03893043]
 [0.01031624]
 [0.00843383]] ; Loss_test [[0.10746325]
 [0.08383809]
 [0.0395095 ]
 [0.01457126]
 [0.01323812]]
training finished
472
Epoch:  472 ; Time per epoch:  5.462152004241943 ; Loss_train:  [[0.10939212]
 [0.08493265]
 [0.03893678]
 [0.01031719]
 [0.00843323]] ; Loss_test [[0.10747408]
 [0.08384811]
 [0.0395155 ]
 [0.01457222]
 [0.01323763]]
training finished
473
Epoch:  473 ; Time per epoch:  5.460617542266846 ; Loss_train:  [[0.10937005]
 [0.08491459]
 [0.03892957]
 [0.01032093]
 [0.00843952]] ; Loss_test [[0.10745205]
 [0.08383052]
 [0.03950843]
 [0.01457459]
 [0.01324207]]
training finished
474
Epoch:  474 ; Time per epoch:  5.4728288650512695 ; Loss_train:  [[0.1093744 ]
 [0.0849174 ]
 [0.03892792]
 [0.01032343]
 [0.00844665]] ; Loss_test [[0.10745509]
 [0.08383213]
 [0.039508  ]
 [0.01457729]
 [0.01324878]]
training finished
475
Epoch:  475 ; Time per epoch:  5.495877027511597 ; Loss_train:  [[0.10937386]
 [0.08491938]
 [0.03893149]
 [0.01032185]
 [0.00844315]] ; Loss_test [[0.10745537]
 [0.08383496]
 [0.03951114]
 [0.01457624]
 [0.01324624]]
training finished
476
Epoch:  476 ; Time per epoch:  5.4890687465667725 ; Loss_train:  [[0.10936722]
 [0.08491229]
 [0.0389225 ]
 [0.01032151]
 [0.00844667]] ; Loss_test [[0.10744946]
 [0.08382805]
 [0.03950233]
 [0.01457645]
 [0.01325021]]
training finished
477
Epoch:  477 ; Time per epoch:  5.468803405761719 ; Loss_train:  [[0.10938437]
 [0.08493347]
 [0.03893877]
 [0.01032337]
 [0.00844088]] ; Loss_test [[0.10746644]
 [0.08384828]
 [0.03951742]
 [0.01457859]
 [0.01324609]]
training finished
478
Epoch:  478 ; Time per epoch:  5.536830902099609 ; Loss_train:  [[0.10934481]
 [0.08490373]
 [0.0389329 ]
 [0.01032504]
 [0.00844232]] ; Loss_test [[0.10742838]
 [0.08381995]
 [0.03951099]
 [0.0145789 ]
 [0.01324621]]
training finished
479
Epoch:  479 ; Time per epoch:  5.488408327102661 ; Loss_train:  [[0.10936823]
 [0.08492228]
 [0.0389406 ]
 [0.01032396]
 [0.00843767]] ; Loss_test [[0.10745133]
 [0.08383816]
 [0.03951757]
 [0.0145775 ]
 [0.01324165]]
training finished
480
Epoch:  480 ; Time per epoch:  5.482855796813965 ; Loss_train:  [[0.10940389]
 [0.08493423]
 [0.03893983]
 [0.01032111]
 [0.00843458]] ; Loss_test [[0.10748692]
 [0.08384933]
 [0.03951725]
 [0.01457501]
 [0.01323837]]
training finished
481
Epoch:  481 ; Time per epoch:  5.491931200027466 ; Loss_train:  [[0.10942861]
 [0.08496932]
 [0.0389591 ]
 [0.01033318]
 [0.00844692]] ; Loss_test [[0.10750979]
 [0.083883  ]
 [0.03953972]
 [0.01458809]
 [0.01325121]]
training finished
482
Epoch:  482 ; Time per epoch:  5.757530450820923 ; Loss_train:  [[0.10943966]
 [0.08496399]
 [0.03894576]
 [0.01032709]
 [0.00844371]] ; Loss_test [[0.10752047]
 [0.083877  ]
 [0.03952575]
 [0.01458232]
 [0.0132477 ]]
training finished
483
Epoch:  483 ; Time per epoch:  5.4732232093811035 ; Loss_train:  [[0.10941114]
 [0.08494355]
 [0.03893475]
 [0.01032253]
 [0.00844283]] ; Loss_test [[0.10749201]
 [0.08385804]
 [0.03951425]
 [0.01457784]
 [0.01324689]]
training finished
484
Epoch:  484 ; Time per epoch:  5.48763108253479 ; Loss_train:  [[0.10940874]
 [0.08492544]
 [0.03892118]
 [0.01031937]
 [0.00844364]] ; Loss_test [[0.10749008]
 [0.08384006]
 [0.03950045]
 [0.01457391]
 [0.01324622]]
training finished
485
Epoch:  485 ; Time per epoch:  5.48005747795105 ; Loss_train:  [[0.10937746]
 [0.08491652]
 [0.03893095]
 [0.01032258]
 [0.00843746]] ; Loss_test [[0.10745955]
 [0.08383092]
 [0.03950821]
 [0.01457612]
 [0.01324121]]
training finished
486
Epoch:  486 ; Time per epoch:  5.474078178405762 ; Loss_train:  [[0.10936321]
 [0.08490412]
 [0.03892012]
 [0.01032473]
 [0.00844879]] ; Loss_test [[0.10744504]
 [0.0838197 ]
 [0.03949878]
 [0.01457802]
 [0.01325106]]
training finished
487
Epoch:  487 ; Time per epoch:  5.510811805725098 ; Loss_train:  [[0.10936166]
 [0.08489634]
 [0.03891453]
 [0.01032093]
 [0.00844607]] ; Loss_test [[0.10744444]
 [0.08381241]
 [0.03949369]
 [0.01457438]
 [0.01324795]]
training finished
488
Epoch:  488 ; Time per epoch:  5.494871139526367 ; Loss_train:  [[0.10939011]
 [0.08491071]
 [0.03892006]
 [0.01031917]
 [0.00844229]] ; Loss_test [[0.10747168]
 [0.08382564]
 [0.0394983 ]
 [0.01457331]
 [0.01324517]]
training finished
489
Epoch:  489 ; Time per epoch:  5.5143210887908936 ; Loss_train:  [[0.10939795]
 [0.08493476]
 [0.03893691]
 [0.01032772]
 [0.00845005]] ; Loss_test [[0.10747781]
 [0.08384915]
 [0.03951649]
 [0.01458238]
 [0.01325371]]
training finished
490
Epoch:  490 ; Time per epoch:  5.455426931381226 ; Loss_train:  [[0.10938956]
 [0.08492547]
 [0.03893066]
 [0.01032787]
 [0.00845187]] ; Loss_test [[0.10747039]
 [0.0838399 ]
 [0.0395112 ]
 [0.01458258]
 [0.01325529]]
training finished
491
Epoch:  491 ; Time per epoch:  5.46790885925293 ; Loss_train:  [[0.1093806 ]
 [0.08492131]
 [0.03892633]
 [0.01032542]
 [0.00844508]] ; Loss_test [[0.10746132]
 [0.08383562]
 [0.03950524]
 [0.01457886]
 [0.01324823]]
training finished
492
Epoch:  492 ; Time per epoch:  5.468084096908569 ; Loss_train:  [[0.1093413 ]
 [0.08487986]
 [0.03890725]
 [0.01031908]
 [0.00844374]] ; Loss_test [[0.10742312]
 [0.08379611]
 [0.03948536]
 [0.01457048]
 [0.01324432]]
training finished
493
Epoch:  493 ; Time per epoch:  5.495000600814819 ; Loss_train:  [[0.10941491]
 [0.08493758]
 [0.03892503]
 [0.01032087]
 [0.00844137]] ; Loss_test [[0.10749514]
 [0.08385129]
 [0.03950438]
 [0.0145737 ]
 [0.01324503]]
training finished
494
Epoch:  494 ; Time per epoch:  5.50115966796875 ; Loss_train:  [[0.10934674]
 [0.08489281]
 [0.0389143 ]
 [0.01031896]
 [0.00844203]] ; Loss_test [[0.10742943]
 [0.08380952]
 [0.03949329]
 [0.01457168]
 [0.01324579]]
training finished
495
Epoch:  495 ; Time per epoch:  5.494086027145386 ; Loss_train:  [[0.10934772]
 [0.0848973 ]
 [0.03891608]
 [0.01032201]
 [0.00844425]] ; Loss_test [[0.10743033]
 [0.08381452]
 [0.0394952 ]
 [0.01457393]
 [0.01324719]]
training finished
496
Epoch:  496 ; Time per epoch:  5.504504680633545 ; Loss_train:  [[0.10934629]
 [0.08490948]
 [0.03892993]
 [0.01032547]
 [0.00844212]] ; Loss_test [[0.10742773]
 [0.08382513]
 [0.03950909]
 [0.0145773 ]
 [0.01324594]]
training finished
497
Epoch:  497 ; Time per epoch:  5.564544439315796 ; Loss_train:  [[0.10943702]
 [0.0849743 ]
 [0.03895478]
 [0.01032428]
 [0.00843172]] ; Loss_test [[0.10751659]
 [0.08388679]
 [0.03953251]
 [0.01457756]
 [0.01323807]]
training finished
498
Epoch:  498 ; Time per epoch:  5.826111316680908 ; Loss_train:  [[0.10936894]
 [0.08490349]
 [0.03891728]
 [0.01032177]
 [0.00844021]] ; Loss_test [[0.10745034]
 [0.08381815]
 [0.03949614]
 [0.01457228]
 [0.01324274]]
training finished
499
Epoch:  499 ; Time per epoch:  5.545975208282471 ; Loss_train:  [[0.10934311]
 [0.08488465]
 [0.03890748]
 [0.01032294]
 [0.0084472 ]] ; Loss_test [[0.10742571]
 [0.08380158]
 [0.03948656]
 [0.01457348]
 [0.01324902]]


==> logs/rotating_mnist/p4l3.txt <==
p4l3
(1042, 16, 784)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>, <tf.Tensor 'Mean_3:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_8/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_8/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_9/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_9/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_10/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_10/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_11/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_11/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>, <tf.Tensor 'mul_12:0' shape=() dtype=float32>, <tf.Tensor 'mul_13:0' shape=() dtype=float32>, <tf.Tensor 'mul_14:0' shape=() dtype=float32>, <tf.Tensor 'mul_15:0' shape=() dtype=float32>, <tf.Tensor 'mul_16:0' shape=() dtype=float32>, <tf.Tensor 'mul_17:0' shape=() dtype=float32>, <tf.Tensor 'mul_18:0' shape=() dtype=float32>, <tf.Tensor 'mul_19:0' shape=() dtype=float32>, <tf.Tensor 'mul_20:0' shape=() dtype=float32>, <tf.Tensor 'mul_21:0' shape=() dtype=float32>, <tf.Tensor 'mul_22:0' shape=() dtype=float32>, <tf.Tensor 'mul_23:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_24:0", shape=(), dtype=float32)
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 16, 28, 28)
t_shape:  [16]
x.shape:  (None, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(None, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
y.shape:  (400, 28, 28)
z[0].shape:  (None, 28, 28)
out_mask.shape:  (400,)
losses:  [<tf.Tensor 'Mean:0' shape=() dtype=float32>, <tf.Tensor 'Mean_1:0' shape=() dtype=float32>, <tf.Tensor 'Mean_2:0' shape=() dtype=float32>, <tf.Tensor 'Mean_3:0' shape=() dtype=float32>]
norm_w:  [<tf.Variable 'auto_diff_in_im_net/dense/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_1/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_2/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_3/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_4/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_5/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_6/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_7/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_8/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_8/bias:0' shape=(21,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_9/kernel:0' shape=(21, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_9/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_10/kernel:0' shape=(40, 40) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_10/bias:0' shape=(40,) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_11/kernel:0' shape=(40, 21) dtype=float32>, <tf.Variable 'auto_diff_in_im_net/dense_11/bias:0' shape=(21,) dtype=float32>]
norms:  [<tf.Tensor 'mul:0' shape=() dtype=float32>, <tf.Tensor 'mul_1:0' shape=() dtype=float32>, <tf.Tensor 'mul_2:0' shape=() dtype=float32>, <tf.Tensor 'mul_3:0' shape=() dtype=float32>, <tf.Tensor 'mul_4:0' shape=() dtype=float32>, <tf.Tensor 'mul_5:0' shape=() dtype=float32>, <tf.Tensor 'mul_6:0' shape=() dtype=float32>, <tf.Tensor 'mul_7:0' shape=() dtype=float32>, <tf.Tensor 'mul_8:0' shape=() dtype=float32>, <tf.Tensor 'mul_9:0' shape=() dtype=float32>, <tf.Tensor 'mul_10:0' shape=() dtype=float32>, <tf.Tensor 'mul_11:0' shape=() dtype=float32>, <tf.Tensor 'mul_12:0' shape=() dtype=float32>, <tf.Tensor 'mul_13:0' shape=() dtype=float32>, <tf.Tensor 'mul_14:0' shape=() dtype=float32>, <tf.Tensor 'mul_15:0' shape=() dtype=float32>, <tf.Tensor 'mul_16:0' shape=() dtype=float32>, <tf.Tensor 'mul_17:0' shape=() dtype=float32>, <tf.Tensor 'mul_18:0' shape=() dtype=float32>, <tf.Tensor 'mul_19:0' shape=() dtype=float32>, <tf.Tensor 'mul_20:0' shape=() dtype=float32>, <tf.Tensor 'mul_21:0' shape=() dtype=float32>, <tf.Tensor 'mul_22:0' shape=() dtype=float32>, <tf.Tensor 'mul_23:0' shape=() dtype=float32>]
w_regularisation:  Tensor("Sum_24:0", shape=(), dtype=float32)
training finished
0
d_x.shape:  (25, 1, 28, 28)
d_im.shape:  (25, 1, 28, 28)
t_shape:  [1]
x.shape:  (25, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(25, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
d_x.shape:  (17, 1, 28, 28)
d_im.shape:  (17, 1, 28, 28)
t_shape:  [1]
x.shape:  (17, 21)
[<tf.Tensor 'auto_diff_in_im_net/concat:0' shape=(17, 21) dtype=float32>]
ell:  0
ell:  1
ell:  2
ell:  3
0
1
2
3
4
call finished
Epoch:  0 ; Time per epoch:  54.560874462127686 ; Loss_train:  [[0.06456116]
 [0.06247755]
 [0.06047842]
 [0.05916258]
 [0.05691607]] ; Loss_test [[0.0642639 ]
 [0.0620853 ]
 [0.05999412]
 [0.05862678]
 [0.05631695]]
training finished
1
Epoch:  1 ; Time per epoch:  5.765566110610962 ; Loss_train:  [[0.07292846]
 [0.07018428]
 [0.0679986 ]
 [0.06704452]
 [0.06492891]] ; Loss_test [[0.07255895]
 [0.06967612]
 [0.06741005]
 [0.0664261 ]
 [0.06426423]]
training finished
2
Epoch:  2 ; Time per epoch:  5.763005256652832 ; Loss_train:  [[0.07249352]
 [0.0709339 ]
 [0.06992711]
 [0.06954326]
 [0.06844699]] ; Loss_test [[0.07215513]
 [0.07050474]
 [0.06945171]
 [0.06905039]
 [0.0679005 ]]
training finished
3
Epoch:  3 ; Time per epoch:  6.030538320541382 ; Loss_train:  [[0.07290979]
 [0.07180136]
 [0.07120738]
 [0.07099672]
 [0.07042467]] ; Loss_test [[0.07258113]
 [0.07141702]
 [0.0707962 ]
 [0.07057516]
 [0.06997321]]
training finished
4
Epoch:  4 ; Time per epoch:  5.637343645095825 ; Loss_train:  [[0.07359619]
 [0.07267053]
 [0.07223486]
 [0.07207564]
 [0.07174164]] ; Loss_test [[0.07328017]
 [0.07231563]
 [0.07186655]
 [0.07170134]
 [0.07135484]]
training finished
5
Epoch:  5 ; Time per epoch:  5.95642876625061 ; Loss_train:  [[0.0742733 ]
 [0.07370069]
 [0.07339586]
 [0.07324969]
 [0.07304652]] ; Loss_test [[0.07389034]
 [0.07329272]
 [0.07298164]
 [0.07283416]
 [0.07261619]]
training finished
6
Epoch:  6 ; Time per epoch:  5.8785622119903564 ; Loss_train:  [[0.07107571]
 [0.07051621]
 [0.07021368]
 [0.07010709]
 [0.06997827]] ; Loss_test [[0.07061606]
 [0.07003949]
 [0.06973642]
 [0.06963623]
 [0.06949951]]
training finished
7
Epoch:  7 ; Time per epoch:  5.761125326156616 ; Loss_train:  [[0.06752182]
 [0.06676368]
 [0.0664124 ]
 [0.06633002]
 [0.06620571]] ; Loss_test [[0.06694534]
 [0.06618275]
 [0.06583028]
 [0.06575686]
 [0.06562965]]
training finished
8
Epoch:  8 ; Time per epoch:  5.679474830627441 ; Loss_train:  [[0.06326293]
 [0.06273559]
 [0.06258094]
 [0.06252398]
 [0.06243161]] ; Loss_test [[0.06266011]
 [0.06214543]
 [0.06200756]
 [0.06196257]
 [0.06187201]]
training finished
9
Epoch:  9 ; Time per epoch:  5.705004930496216 ; Loss_train:  [[0.06153083]
 [0.06096982]
 [0.06084552]
 [0.06077622]
 [0.0606394 ]] ; Loss_test [[0.06090021]
 [0.0603528 ]
 [0.06023939]
 [0.06017957]
 [0.06004352]]
training finished
10
Epoch:  10 ; Time per epoch:  5.718890905380249 ; Loss_train:  [[0.05944201]
 [0.05893462]
 [0.05881862]
 [0.05871884]
 [0.05860716]] ; Loss_test [[0.05881467]
 [0.05832438]
 [0.05821468]
 [0.05812978]
 [0.05801505]]
training finished
11
Epoch:  11 ; Time per epoch:  5.680943012237549 ; Loss_train:  [[0.05739152]
 [0.0569526 ]
 [0.05685192]
 [0.05676233]
 [0.05665938]] ; Loss_test [[0.05679922]
 [0.05637219]
 [0.05627543]
 [0.05620205]
 [0.05609579]]
training finished
12
Epoch:  12 ; Time per epoch:  5.985561847686768 ; Loss_train:  [[0.05634601]
 [0.05601463]
 [0.05591435]
 [0.05583858]
 [0.05577509]] ; Loss_test [[0.05573525]
 [0.05541489]
 [0.05532323]
 [0.05526248]
 [0.05519768]]
training finished
13
Epoch:  13 ; Time per epoch:  5.904226541519165 ; Loss_train:  [[0.05530097]
 [0.05498254]
 [0.05490234]
 [0.05481424]
 [0.05474496]] ; Loss_test [[0.05473069]
 [0.05442353]
 [0.05435088]
 [0.05427648]
 [0.05420018]]
training finished
14
Epoch:  14 ; Time per epoch:  6.163437604904175 ; Loss_train:  [[0.05478279]
 [0.054467  ]
 [0.05439333]
 [0.05427254]
 [0.05420092]] ; Loss_test [[0.05422935]
 [0.0539244 ]
 [0.05385226]
 [0.05374463]
 [0.05366973]]
training finished
15
Epoch:  15 ; Time per epoch:  5.712956190109253 ; Loss_train:  [[0.0553704 ]
 [0.05496904]
 [0.05493345]
 [0.05480376]
 [0.05474496]] ; Loss_test [[0.05487702]
 [0.0544941 ]
 [0.05446231]
 [0.05434844]
 [0.05427678]]
training finished
16
Epoch:  16 ; Time per epoch:  6.322345018386841 ; Loss_train:  [[0.052801  ]
 [0.05245193]
 [0.05242702]
 [0.05227779]
 [0.0522102 ]] ; Loss_test [[0.05233426]
 [0.05200292]
 [0.05197633]
 [0.0518455 ]
 [0.05176902]]
training finished
17
Epoch:  17 ; Time per epoch:  5.683852195739746 ; Loss_train:  [[0.05038545]
 [0.05006075]
 [0.05005458]
 [0.04981203]
 [0.04980197]] ; Loss_test [[0.04988088]
 [0.04957435]
 [0.04955619]
 [0.04933783]
 [0.04931301]]
training finished
18
Epoch:  18 ; Time per epoch:  5.6306986808776855 ; Loss_train:  [[0.0513518 ]
 [0.05095832]
 [0.05096872]
 [0.05074135]
 [0.0507766 ]] ; Loss_test [[0.05084322]
 [0.05048082]
 [0.05048088]
 [0.05027213]
 [0.05027777]]
training finished
19
Epoch:  19 ; Time per epoch:  5.659029245376587 ; Loss_train:  [[0.05500606]
 [0.05442778]
 [0.05450936]
 [0.05402363]
 [0.05397673]] ; Loss_test [[0.0544591 ]
 [0.05390231]
 [0.05397429]
 [0.05354967]
 [0.05346474]]
training finished
20
Epoch:  20 ; Time per epoch:  5.670455694198608 ; Loss_train:  [[0.05359721]
 [0.0526913 ]
 [0.05286539]
 [0.05163816]
 [0.05169436]] ; Loss_test [[0.05299832]
 [0.0521416 ]
 [0.0523137 ]
 [0.05124369]
 [0.05130959]]
training finished
21
Epoch:  21 ; Time per epoch:  5.665631532669067 ; Loss_train:  [[0.05045601]
 [0.04975822]
 [0.04977491]
 [0.04919725]
 [0.04937465]] ; Loss_test [[0.04995055]
 [0.04930737]
 [0.04932693]
 [0.04886942]
 [0.04907786]]
training finished
22
Epoch:  22 ; Time per epoch:  5.679215669631958 ; Loss_train:  [[0.05501008]
 [0.05418558]
 [0.05412026]
 [0.05340204]
 [0.05350496]] ; Loss_test [[0.05469895]
 [0.05385822]
 [0.05382896]
 [0.05314726]
 [0.05322353]]
training finished
23
Epoch:  23 ; Time per epoch:  5.689289331436157 ; Loss_train:  [[0.05666383]
 [0.0508196 ]
 [0.04904175]
 [0.04111181]
 [0.03901117]] ; Loss_test [[0.05552614]
 [0.04992843]
 [0.04833594]
 [0.04118112]
 [0.0391522 ]]
training finished
24
Epoch:  24 ; Time per epoch:  5.700350522994995 ; Loss_train:  [[0.0687012 ]
 [0.05766042]
 [0.0535687 ]
 [0.03707853]
 [0.03303068]] ; Loss_test [[0.06751923]
 [0.0566052 ]
 [0.05271612]
 [0.03691598]
 [0.03346224]]
training finished
25
Epoch:  25 ; Time per epoch:  5.980979919433594 ; Loss_train:  [[0.08622411]
 [0.0640246 ]
 [0.05586822]
 [0.03866509]
 [0.03346007]] ; Loss_test [[0.084247  ]
 [0.06270481]
 [0.05485557]
 [0.03902995]
 [0.03401173]]
training finished
26
Epoch:  26 ; Time per epoch:  5.71640157699585 ; Loss_train:  [[0.08964489]
 [0.05943582]
 [0.04859999]
 [0.02803697]
 [0.02565161]] ; Loss_test [[0.08766314]
 [0.05776103]
 [0.04736233]
 [0.02867394]
 [0.02642568]]
training finished
27
Epoch:  27 ; Time per epoch:  5.72920823097229 ; Loss_train:  [[0.10439295]
 [0.06662901]
 [0.05209026]
 [0.02933364]
 [0.02818878]] ; Loss_test [[0.10255941]
 [0.06511584]
 [0.0510914 ]
 [0.03036307]
 [0.02931601]]
training finished
28
Epoch:  28 ; Time per epoch:  5.753258228302002 ; Loss_train:  [[0.0993927 ]
 [0.06219997]
 [0.0460935 ]
 [0.02311848]
 [0.02276274]] ; Loss_test [[0.097655  ]
 [0.0608578 ]
 [0.04537406]
 [0.02425577]
 [0.02385772]]
training finished
29
Epoch:  29 ; Time per epoch:  5.761152267456055 ; Loss_train:  [[0.11376712]
 [0.07609972]
 [0.05796544]
 [0.03047774]
 [0.02762224]] ; Loss_test [[0.11113516]
 [0.07398009]
 [0.05656639]
 [0.031388  ]
 [0.02873569]]
training finished
30
Epoch:  30 ; Time per epoch:  5.755319833755493 ; Loss_train:  [[0.09942015]
 [0.06308301]
 [0.04534864]
 [0.02037673]
 [0.01976834]] ; Loss_test [[0.09737322]
 [0.06123415]
 [0.04423029]
 [0.0216973 ]
 [0.02126341]]
training finished
31
Epoch:  31 ; Time per epoch:  5.777143955230713 ; Loss_train:  [[0.10350827]
 [0.06856274]
 [0.04983987]
 [0.02152542]
 [0.01969284]] ; Loss_test [[0.10153422]
 [0.06667551]
 [0.04866332]
 [0.02285161]
 [0.02123887]]
training finished
32
Epoch:  32 ; Time per epoch:  5.76036810874939 ; Loss_train:  [[0.10631257]
 [0.07222504]
 [0.05217757]
 [0.021219  ]
 [0.01900115]] ; Loss_test [[0.10418689]
 [0.07007722]
 [0.05093857]
 [0.0227593 ]
 [0.02073879]]
training finished
33
Epoch:  33 ; Time per epoch:  5.7757017612457275 ; Loss_train:  [[0.10706653]
 [0.0722368 ]
 [0.05057234]
 [0.01910829]
 [0.01752437]] ; Loss_test [[0.10513518]
 [0.07003314]
 [0.04931612]
 [0.020801  ]
 [0.01944455]]
training finished
34
Epoch:  34 ; Time per epoch:  5.762913227081299 ; Loss_train:  [[0.10517858]
 [0.07134938]
 [0.05032776]
 [0.01859296]
 [0.01729741]] ; Loss_test [[0.10291699]
 [0.06908595]
 [0.04928067]
 [0.02048861]
 [0.01932219]]
training finished
35
Epoch:  35 ; Time per epoch:  5.743530988693237 ; Loss_train:  [[0.10088598]
 [0.06732692]
 [0.0463479 ]
 [0.01780825]
 [0.01728144]] ; Loss_test [[0.09913031]
 [0.06577142]
 [0.0458876 ]
 [0.01983122]
 [0.0193299 ]]
training finished
36
Epoch:  36 ; Time per epoch:  5.753252744674683 ; Loss_train:  [[0.10234518]
 [0.06900212]
 [0.04755929]
 [0.01720288]
 [0.0161406 ]] ; Loss_test [[0.10018604]
 [0.06704638]
 [0.04674314]
 [0.01929403]
 [0.01840366]]
training finished
37
Epoch:  37 ; Time per epoch:  5.779804944992065 ; Loss_train:  [[0.10157721]
 [0.07114158]
 [0.04958061]
 [0.01768929]
 [0.01617859]] ; Loss_test [[0.09936434]
 [0.06917618]
 [0.04864293]
 [0.01974781]
 [0.01846125]]
training finished
38
Epoch:  38 ; Time per epoch:  5.748974800109863 ; Loss_train:  [[0.09636694]
 [0.0672912 ]
 [0.04628697]
 [0.01706031]
 [0.01604802]] ; Loss_test [[0.09425776]
 [0.0657265 ]
 [0.04597807]
 [0.01945777]
 [0.01859838]]
training finished
39
Epoch:  39 ; Time per epoch:  5.7551188468933105 ; Loss_train:  [[0.10350654]
 [0.06808911]
 [0.04456811]
 [0.016076  ]
 [0.01611457]] ; Loss_test [[0.10124139]
 [0.06664962]
 [0.04439765]
 [0.01854706]
 [0.01860371]]
training finished
40
Epoch:  40 ; Time per epoch:  5.736087083816528 ; Loss_train:  [[0.09770761]
 [0.07103434]
 [0.05060023]
 [0.01828007]
 [0.01568088]] ; Loss_test [[0.09556694]
 [0.0691001 ]
 [0.0497103 ]
 [0.02054824]
 [0.01826022]]
training finished
41
Epoch:  41 ; Time per epoch:  5.7543628215789795 ; Loss_train:  [[0.10309761]
 [0.07528371]
 [0.05323218]
 [0.01769787]
 [0.01473653]] ; Loss_test [[0.10070405]
 [0.07326412]
 [0.0525982 ]
 [0.02023948]
 [0.01740882]]
training finished
42
Epoch:  42 ; Time per epoch:  5.727238178253174 ; Loss_train:  [[0.10183222]
 [0.07270391]
 [0.04992913]
 [0.01688004]
 [0.01442623]] ; Loss_test [[0.09945247]
 [0.07096052]
 [0.04940206]
 [0.019332  ]
 [0.01711116]]
training finished
43
Epoch:  43 ; Time per epoch:  5.761029005050659 ; Loss_train:  [[0.09660086]
 [0.06959642]
 [0.04763659]
 [0.0159263 ]
 [0.01453328]] ; Loss_test [[0.0943646 ]
 [0.06767615]
 [0.04701304]
 [0.01858347]
 [0.01734309]]
training finished
44
Epoch:  44 ; Time per epoch:  5.74246621131897 ; Loss_train:  [[0.1057881 ]
 [0.07602263]
 [0.05131435]
 [0.01598841]
 [0.01394321]] ; Loss_test [[0.10318819]
 [0.07410447]
 [0.0506426 ]
 [0.01853904]
 [0.01658647]]
training finished
45
Epoch:  45 ; Time per epoch:  5.7515482902526855 ; Loss_train:  [[0.10793234]
 [0.07836945]
 [0.05355194]
 [0.01683056]
 [0.0137948 ]] ; Loss_test [[0.10526477]
 [0.07608356]
 [0.05263473]
 [0.01947528]
 [0.01664108]]
training finished
46
Epoch:  46 ; Time per epoch:  5.762397527694702 ; Loss_train:  [[0.10018373]
 [0.07420577]
 [0.05073632]
 [0.0152379 ]
 [0.01326168]] ; Loss_test [[0.09772278]
 [0.07230159]
 [0.05004973]
 [0.01802752]
 [0.01613633]]
training finished
47
Epoch:  47 ; Time per epoch:  5.749222278594971 ; Loss_train:  [[0.10211265]
 [0.07251744]
 [0.04817753]
 [0.01466361]
 [0.01327272]] ; Loss_test [[0.09964415]
 [0.07081241]
 [0.04782019]
 [0.01757924]
 [0.01621823]]
training finished
48
Epoch:  48 ; Time per epoch:  5.74203634262085 ; Loss_train:  [[0.10066518]
 [0.07199583]
 [0.04823282]
 [0.01450455]
 [0.01280133]] ; Loss_test [[0.09837805]
 [0.07053462]
 [0.04795128]
 [0.01744343]
 [0.01582939]]
training finished
49
Epoch:  49 ; Time per epoch:  5.76282000541687 ; Loss_train:  [[0.09623104]
 [0.07033178]
 [0.04764169]
 [0.01521205]
 [0.01318416]] ; Loss_test [[0.09398302]
 [0.06872145]
 [0.04730872]
 [0.01826753]
 [0.01633846]]
training finished
50
Epoch:  50 ; Time per epoch:  5.761719226837158 ; Loss_train:  [[0.10051212]
 [0.07359073]
 [0.049091  ]
 [0.01490469]
 [0.01260067]] ; Loss_test [[0.09813868]
 [0.07208005]
 [0.04874922]
 [0.01788842]
 [0.01574322]]
training finished
51
Epoch:  51 ; Time per epoch:  5.744265556335449 ; Loss_train:  [[0.10113237]
 [0.07164691]
 [0.04762813]
 [0.01396419]
 [0.01255841]] ; Loss_test [[0.09871332]
 [0.07013512]
 [0.04752666]
 [0.01706198]
 [0.01560931]]
training finished
52
Epoch:  52 ; Time per epoch:  5.772211790084839 ; Loss_train:  [[0.09496142]
 [0.06793273]
 [0.04530952]
 [0.01453128]
 [0.01380719]] ; Loss_test [[0.09283499]
 [0.06672776]
 [0.04538876]
 [0.01773587]
 [0.01690138]]
training finished
53
Epoch:  53 ; Time per epoch:  5.740826368331909 ; Loss_train:  [[0.09961996]
 [0.07246184]
 [0.04910789]
 [0.01458786]
 [0.01235605]] ; Loss_test [[0.09716714]
 [0.070833  ]
 [0.04887379]
 [0.01777987]
 [0.0156613 ]]
training finished
54
Epoch:  54 ; Time per epoch:  5.731057167053223 ; Loss_train:  [[0.09500508]
 [0.06933468]
 [0.04752823]
 [0.01480358]
 [0.0131614 ]] ; Loss_test [[0.09284993]
 [0.06791662]
 [0.04741409]
 [0.01813458]
 [0.01656138]]
training finished
55
Epoch:  55 ; Time per epoch:  6.034386157989502 ; Loss_train:  [[0.0949454 ]
 [0.06897192]
 [0.04758463]
 [0.0159074 ]
 [0.01386009]] ; Loss_test [[0.09273395]
 [0.06772239]
 [0.04758615]
 [0.01906803]
 [0.01714977]]
training finished
56
Epoch:  56 ; Time per epoch:  5.757809162139893 ; Loss_train:  [[0.09940093]
 [0.06983481]
 [0.04615492]
 [0.013262  ]
 [0.0121369 ]] ; Loss_test [[0.09689782]
 [0.0684464 ]
 [0.04607135]
 [0.01662182]
 [0.01549339]]
training finished
57
Epoch:  57 ; Time per epoch:  5.751343011856079 ; Loss_train:  [[0.09956481]
 [0.07207575]
 [0.04907656]
 [0.01376461]
 [0.01179282]] ; Loss_test [[0.09712664]
 [0.07049059]
 [0.04863252]
 [0.01694659]
 [0.01514142]]
training finished
58
Epoch:  58 ; Time per epoch:  5.728934049606323 ; Loss_train:  [[0.09939206]
 [0.07324129]
 [0.05061339]
 [0.01448207]
 [0.01211467]] ; Loss_test [[0.09726682]
 [0.07198105]
 [0.05043927]
 [0.01776695]
 [0.01555016]]
training finished
59
Epoch:  59 ; Time per epoch:  5.724738836288452 ; Loss_train:  [[0.10156686]
 [0.0734494 ]
 [0.04972979]
 [0.0135733 ]
 [0.01113093]] ; Loss_test [[0.09923007]
 [0.07199652]
 [0.04949033]
 [0.01682111]
 [0.01450663]]
training finished
60
Epoch:  60 ; Time per epoch:  5.725186824798584 ; Loss_train:  [[0.10058241]
 [0.07348224]
 [0.0502442 ]
 [0.01347745]
 [0.01100539]] ; Loss_test [[0.09814703]
 [0.07190612]
 [0.04984498]
 [0.0167767 ]
 [0.01449452]]
training finished
61
Epoch:  61 ; Time per epoch:  5.72304368019104 ; Loss_train:  [[0.09972732]
 [0.07305915]
 [0.05042516]
 [0.01431765]
 [0.01144549]] ; Loss_test [[0.09768738]
 [0.07190441]
 [0.05033804]
 [0.01774225]
 [0.01507773]]
training finished
62
Epoch:  62 ; Time per epoch:  5.735739469528198 ; Loss_train:  [[0.10076619]
 [0.07268704]
 [0.04889699]
 [0.01254076]
 [0.01052011]] ; Loss_test [[0.09846007]
 [0.07148984]
 [0.04891429]
 [0.01604593]
 [0.01411764]]
training finished
63
Epoch:  63 ; Time per epoch:  5.727037191390991 ; Loss_train:  [[0.10219696]
 [0.07380726]
 [0.04966186]
 [0.01290844]
 [0.01042205]] ; Loss_test [[0.09978164]
 [0.07242095]
 [0.04942686]
 [0.01627832]
 [0.01404907]]
training finished
64
Epoch:  64 ; Time per epoch:  5.713592290878296 ; Loss_train:  [[0.09879828]
 [0.0720529 ]
 [0.04940603]
 [0.01384989]
 [0.01135768]] ; Loss_test [[0.09660676]
 [0.07071411]
 [0.04918111]
 [0.01728585]
 [0.01503722]]
training finished
65
Epoch:  65 ; Time per epoch:  5.711241960525513 ; Loss_train:  [[0.1012373 ]
 [0.07334974]
 [0.05021589]
 [0.01358402]
 [0.01106794]] ; Loss_test [[0.09917439]
 [0.07219395]
 [0.05014264]
 [0.01699583]
 [0.01466379]]
training finished
66
Epoch:  66 ; Time per epoch:  5.725349426269531 ; Loss_train:  [[0.09786794]
 [0.07145561]
 [0.04818837]
 [0.01288816]
 [0.01115721]] ; Loss_test [[0.09586202]
 [0.0703783 ]
 [0.04824079]
 [0.01643503]
 [0.01479848]]
training finished
67
Epoch:  67 ; Time per epoch:  5.738239049911499 ; Loss_train:  [[0.10601987]
 [0.07567958]
 [0.05078675]
 [0.0123522 ]
 [0.00991298]] ; Loss_test [[0.10362471]
 [0.07433758]
 [0.05061628]
 [0.01583515]
 [0.01354517]]
training finished
68
Epoch:  68 ; Time per epoch:  5.7515246868133545 ; Loss_train:  [[0.10346269]
 [0.07471979]
 [0.05084278]
 [0.01276062]
 [0.01006721]] ; Loss_test [[0.10116845]
 [0.07361034]
 [0.05089206]
 [0.01627473]
 [0.01370984]]
training finished
69
Epoch:  69 ; Time per epoch:  5.736518144607544 ; Loss_train:  [[0.09765926]
 [0.07055876]
 [0.04730945]
 [0.0122145 ]
 [0.01077771]] ; Loss_test [[0.09556355]
 [0.06946734]
 [0.04733049]
 [0.01583684]
 [0.01452265]]
training finished
70
Epoch:  70 ; Time per epoch:  5.72523045539856 ; Loss_train:  [[0.10115778]
 [0.07240894]
 [0.04864693]
 [0.01218417]
 [0.01014225]] ; Loss_test [[0.09891716]
 [0.07139573]
 [0.04873656]
 [0.0157859 ]
 [0.01391829]]
training finished
71
Epoch:  71 ; Time per epoch:  5.720314979553223 ; Loss_train:  [[0.09956459]
 [0.07112052]
 [0.04721094]
 [0.01176917]
 [0.0104711 ]] ; Loss_test [[0.09737767]
 [0.07005703]
 [0.04735199]
 [0.01543765]
 [0.01422787]]
training finished
72
Epoch:  72 ; Time per epoch:  5.70641827583313 ; Loss_train:  [[0.10100999]
 [0.07395532]
 [0.04997775]
 [0.01249471]
 [0.01026166]] ; Loss_test [[0.09876906]
 [0.07284854]
 [0.05005098]
 [0.01613661]
 [0.01403405]]
training finished
73
Epoch:  73 ; Time per epoch:  5.718423843383789 ; Loss_train:  [[0.10240281]
 [0.07330033]
 [0.0480842 ]
 [0.01141358]
 [0.00984131]] ; Loss_test [[0.10004318]
 [0.07216958]
 [0.04817957]
 [0.01511278]
 [0.01361828]]
training finished
74
Epoch:  74 ; Time per epoch:  5.735227346420288 ; Loss_train:  [[0.10470839]
 [0.0751774 ]
 [0.05105605]
 [0.01348115]
 [0.0099188 ]] ; Loss_test [[0.10234044]
 [0.07400997]
 [0.05101588]
 [0.01698827]
 [0.01374959]]
training finished
75
Epoch:  75 ; Time per epoch:  6.018758058547974 ; Loss_train:  [[0.10402292]
 [0.07437773]
 [0.04946078]
 [0.01217531]
 [0.00965245]] ; Loss_test [[0.1016976 ]
 [0.07314853]
 [0.04945123]
 [0.01574103]
 [0.01341822]]
training finished
76
Epoch:  76 ; Time per epoch:  5.736337900161743 ; Loss_train:  [[0.0999762 ]
 [0.073299  ]
 [0.04980937]
 [0.01230242]
 [0.00999867]] ; Loss_test [[0.09775257]
 [0.0721636 ]
 [0.04986998]
 [0.01600848]
 [0.01383537]]
training finished
77
Epoch:  77 ; Time per epoch:  5.732633113861084 ; Loss_train:  [[0.10367832]
 [0.07423087]
 [0.05002127]
 [0.01246128]
 [0.00964137]] ; Loss_test [[0.10147459]
 [0.07306778]
 [0.04986674]
 [0.01606846]
 [0.01350088]]
training finished
78
Epoch:  78 ; Time per epoch:  5.723584413528442 ; Loss_train:  [[0.10485616]
 [0.07379479]
 [0.04930992]
 [0.01217241]
 [0.00955531]] ; Loss_test [[0.10262689]
 [0.07271303]
 [0.04929199]
 [0.01580861]
 [0.01343709]]
training finished
79
Epoch:  79 ; Time per epoch:  5.779280185699463 ; Loss_train:  [[0.10276352]
 [0.07296769]
 [0.04874799]
 [0.01230781]
 [0.00974735]] ; Loss_test [[0.1008639 ]
 [0.0721762 ]
 [0.04897246]
 [0.01602545]
 [0.01367878]]
training finished
80
Epoch:  80 ; Time per epoch:  5.747833251953125 ; Loss_train:  [[0.10017667]
 [0.07149371]
 [0.04770591]
 [0.01179761]
 [0.00970707]] ; Loss_test [[0.09808188]
 [0.07038889]
 [0.04768014]
 [0.01541738]
 [0.01354414]]
training finished
81
Epoch:  81 ; Time per epoch:  5.7315380573272705 ; Loss_train:  [[0.10300437]
 [0.07349343]
 [0.0497961 ]
 [0.0119966 ]
 [0.00933469]] ; Loss_test [[0.1008596 ]
 [0.07224741]
 [0.04958509]
 [0.01578114]
 [0.0133417 ]]
training finished
82
Epoch:  82 ; Time per epoch:  5.770582914352417 ; Loss_train:  [[0.10234433]
 [0.07329325]
 [0.04963709]
 [0.0121544 ]
 [0.00968118]] ; Loss_test [[0.10044166]
 [0.0723402 ]
 [0.04958889]
 [0.01590119]
 [0.01363588]]
training finished
83
Epoch:  83 ; Time per epoch:  5.750270128250122 ; Loss_train:  [[0.0987947 ]
 [0.07171953]
 [0.04901149]
 [0.01332211]
 [0.01027695]] ; Loss_test [[0.09682723]
 [0.07067572]
 [0.04900681]
 [0.01699521]
 [0.01418927]]
training finished
84
Epoch:  84 ; Time per epoch:  5.737591028213501 ; Loss_train:  [[0.10390255]
 [0.07596777]
 [0.05213134]
 [0.01290821]
 [0.00932287]] ; Loss_test [[0.1017711 ]
 [0.07475941]
 [0.05190076]
 [0.01655152]
 [0.01327289]]
training finished
85
Epoch:  85 ; Time per epoch:  5.79312539100647 ; Loss_train:  [[0.09927835]
 [0.07254641]
 [0.04964101]
 [0.01222917]
 [0.00924972]] ; Loss_test [[0.09726329]
 [0.07138781]
 [0.0494019 ]
 [0.01593509]
 [0.01326907]]
training finished
86
Epoch:  86 ; Time per epoch:  5.737717151641846 ; Loss_train:  [[0.10403025]
 [0.07420294]
 [0.05019984]
 [0.01170236]
 [0.00894349]] ; Loss_test [[0.1018962 ]
 [0.07298147]
 [0.05001754]
 [0.0155149 ]
 [0.01297102]]
training finished
87
Epoch:  87 ; Time per epoch:  5.770057439804077 ; Loss_train:  [[0.10344134]
 [0.07539629]
 [0.05136839]
 [0.01239827]
 [0.00936401]] ; Loss_test [[0.10148897]
 [0.07427086]
 [0.05129018]
 [0.01623072]
 [0.01338118]]
training finished
88
Epoch:  88 ; Time per epoch:  5.7502052783966064 ; Loss_train:  [[0.10163242]
 [0.07460935]
 [0.05113349]
 [0.01273825]
 [0.00934843]] ; Loss_test [[0.09959175]
 [0.07347138]
 [0.05102326]
 [0.01646413]
 [0.01337092]]
training finished
89
Epoch:  89 ; Time per epoch:  5.7631142139434814 ; Loss_train:  [[0.10494906]
 [0.07431746]
 [0.04909945]
 [0.01108426]
 [0.00933871]] ; Loss_test [[0.10264567]
 [0.07309251]
 [0.04894562]
 [0.01489635]
 [0.01329891]]
training finished
90
Epoch:  90 ; Time per epoch:  5.728335380554199 ; Loss_train:  [[0.10378144]
 [0.07419612]
 [0.04934816]
 [0.01104181]
 [0.00893905]] ; Loss_test [[0.10159408]
 [0.07307822]
 [0.04927938]
 [0.01488533]
 [0.01291981]]
training finished
91
Epoch:  91 ; Time per epoch:  5.748981952667236 ; Loss_train:  [[0.10084955]
 [0.07229839]
 [0.04872433]
 [0.01159863]
 [0.00914843]] ; Loss_test [[0.09887133]
 [0.07124749]
 [0.04863691]
 [0.01545137]
 [0.0132028 ]]
training finished
92
Epoch:  92 ; Time per epoch:  5.737581491470337 ; Loss_train:  [[0.09957486]
 [0.07245041]
 [0.04908051]
 [0.01168003]
 [0.00922692]] ; Loss_test [[0.09762425]
 [0.07136202]
 [0.0490503 ]
 [0.01557921]
 [0.01328126]]
training finished
93
Epoch:  93 ; Time per epoch:  5.7479681968688965 ; Loss_train:  [[0.1016435 ]
 [0.07379815]
 [0.04985836]
 [0.01155967]
 [0.00879563]] ; Loss_test [[0.09971695]
 [0.07271023]
 [0.04978709]
 [0.0154409 ]
 [0.01289499]]
training finished
94
Epoch:  94 ; Time per epoch:  5.772780179977417 ; Loss_train:  [[0.10089079]
 [0.07287087]
 [0.04954241]
 [0.01223953]
 [0.00915718]] ; Loss_test [[0.09891357]
 [0.07173449]
 [0.04939182]
 [0.0160737 ]
 [0.01329329]]
training finished
95
Epoch:  95 ; Time per epoch:  5.7378740310668945 ; Loss_train:  [[0.10169624]
 [0.07388797]
 [0.04990722]
 [0.01153359]
 [0.00870324]] ; Loss_test [[0.09956222]
 [0.07269557]
 [0.04978159]
 [0.01542279]
 [0.01285256]]
training finished
96
Epoch:  96 ; Time per epoch:  5.74022912979126 ; Loss_train:  [[0.1003555 ]
 [0.07246695]
 [0.04875965]
 [0.01156105]
 [0.00894727]] ; Loss_test [[0.09834907]
 [0.07138921]
 [0.04868643]
 [0.01545245]
 [0.01309434]]
training finished
97
Epoch:  97 ; Time per epoch:  5.787851333618164 ; Loss_train:  [[0.10310902]
 [0.07419529]
 [0.05013165]
 [0.01162239]
 [0.00868078]] ; Loss_test [[0.10101539]
 [0.07297481]
 [0.0499432 ]
 [0.01552057]
 [0.01285789]]
training finished
98
Epoch:  98 ; Time per epoch:  5.746147155761719 ; Loss_train:  [[0.10121568]
 [0.07303379]
 [0.04940404]
 [0.01191312]
 [0.0088691 ]] ; Loss_test [[0.09921825]
 [0.07187895]
 [0.04923823]
 [0.01576191]
 [0.01303616]]
training finished
99
Epoch:  99 ; Time per epoch:  5.7383997440338135 ; Loss_train:  [[0.10300463]
 [0.07429294]
 [0.05046853]
 [0.0123502 ]
 [0.00902333]] ; Loss_test [[0.10104083]
 [0.07314684]
 [0.05025261]
 [0.01615407]
 [0.01318766]]
training finished
100
Epoch:  100 ; Time per epoch:  5.749418020248413 ; Loss_train:  [[0.10348299]
 [0.07396872]
 [0.05003947]
 [0.01190583]
 [0.00873631]] ; Loss_test [[0.1014753 ]
 [0.07293714]
 [0.0498963 ]
 [0.01576307]
 [0.01289083]]
training finished
101
Epoch:  101 ; Time per epoch:  5.73921275138855 ; Loss_train:  [[0.09982117]
 [0.07189256]
 [0.04887544]
 [0.01218305]
 [0.00891288]] ; Loss_test [[0.09799542]
 [0.07085843]
 [0.04873849]
 [0.01602983]
 [0.01311902]]
training finished
102
Epoch:  102 ; Time per epoch:  5.7288007736206055 ; Loss_train:  [[0.09855601]
 [0.07158639]
 [0.0490926 ]
 [0.01253625]
 [0.00913766]] ; Loss_test [[0.09680042]
 [0.07059233]
 [0.04898803]
 [0.01644444]
 [0.0133734 ]]
training finished
103
Epoch:  103 ; Time per epoch:  5.730731725692749 ; Loss_train:  [[0.1020838 ]
 [0.07357638]
 [0.04954797]
 [0.01197675]
 [0.00870652]] ; Loss_test [[0.10011744]
 [0.07252052]
 [0.04943368]
 [0.01587309]
 [0.01292417]]
training finished
104
Epoch:  104 ; Time per epoch:  5.7411534786224365 ; Loss_train:  [[0.10139694]
 [0.07362692]
 [0.04973717]
 [0.01196487]
 [0.00871917]] ; Loss_test [[0.09934573]
 [0.07242085]
 [0.04948249]
 [0.0158493 ]
 [0.01294978]]
training finished
105
Epoch:  105 ; Time per epoch:  5.737697601318359 ; Loss_train:  [[0.10120092]
 [0.07371115]
 [0.05039637]
 [0.01248303]
 [0.00880428]] ; Loss_test [[0.09926728]
 [0.07260512]
 [0.05020919]
 [0.01636871]
 [0.01306515]]
training finished
106
Epoch:  106 ; Time per epoch:  5.758555889129639 ; Loss_train:  [[0.10403147]
 [0.0750086 ]
 [0.0505842 ]
 [0.01169016]
 [0.0084812 ]] ; Loss_test [[0.10201694]
 [0.07387666]
 [0.05034442]
 [0.01561269]
 [0.01274178]]
training finished
107
Epoch:  107 ; Time per epoch:  5.749739170074463 ; Loss_train:  [[0.10226002]
 [0.07486299]
 [0.05179819]
 [0.01313604]
 [0.00875878]] ; Loss_test [[0.1004336 ]
 [0.07373367]
 [0.05155522]
 [0.01698396]
 [0.01305666]]
training finished
108
Epoch:  108 ; Time per epoch:  5.734952926635742 ; Loss_train:  [[0.10730348]
 [0.07635058]
 [0.05124106]
 [0.01177901]
 [0.00843705]] ; Loss_test [[0.10516879]
 [0.07514257]
 [0.05089392]
 [0.01560743]
 [0.012641  ]]
training finished
109
Epoch:  109 ; Time per epoch:  5.730227708816528 ; Loss_train:  [[0.10486051]
 [0.07505915]
 [0.05013824]
 [0.01175315]
 [0.00848962]] ; Loss_test [[0.10280561]
 [0.07394568]
 [0.04991172]
 [0.01564276]
 [0.01273006]]
training finished
110
Epoch:  110 ; Time per epoch:  6.002261400222778 ; Loss_train:  [[0.10003997]
 [0.07223894]
 [0.04869118]
 [0.01184647]
 [0.00872139]] ; Loss_test [[0.09818624]
 [0.07125259]
 [0.04859034]
 [0.01580457]
 [0.01299108]]
training finished
111
Epoch:  111 ; Time per epoch:  5.7341320514678955 ; Loss_train:  [[0.09962321]
 [0.07244758]
 [0.04899872]
 [0.01245043]
 [0.00898193]] ; Loss_test [[0.09780003]
 [0.07131889]
 [0.04877773]
 [0.01634922]
 [0.01326805]]
training finished
112
Epoch:  112 ; Time per epoch:  5.747373342514038 ; Loss_train:  [[0.10295791]
 [0.07436498]
 [0.04974208]
 [0.01191467]
 [0.00848851]] ; Loss_test [[0.10096307]
 [0.07310507]
 [0.04947049]
 [0.0158104 ]
 [0.01278902]]
training finished
113
Epoch:  113 ; Time per epoch:  5.729776382446289 ; Loss_train:  [[0.10431566]
 [0.07418688]
 [0.04924792]
 [0.01144707]
 [0.00834881]] ; Loss_test [[0.10222884]
 [0.0729948 ]
 [0.0489952 ]
 [0.01539165]
 [0.01264148]]
training finished
114
Epoch:  114 ; Time per epoch:  5.7527875900268555 ; Loss_train:  [[0.10166371]
 [0.07345907]
 [0.04952627]
 [0.01191536]
 [0.00835795]] ; Loss_test [[0.09975173]
 [0.07226273]
 [0.04923768]
 [0.01586236]
 [0.0127128 ]]
training finished
115
Epoch:  115 ; Time per epoch:  5.758548974990845 ; Loss_train:  [[0.10389358]
 [0.07520764]
 [0.05102876]
 [0.01243585]
 [0.00831725]] ; Loss_test [[0.10181379]
 [0.07397569]
 [0.05064351]
 [0.01627451]
 [0.01263612]]
training finished
116
Epoch:  116 ; Time per epoch:  5.740451812744141 ; Loss_train:  [[0.10361528]
 [0.07374595]
 [0.04924388]
 [0.01133582]
 [0.00850601]] ; Loss_test [[0.1015996 ]
 [0.07260136]
 [0.04901954]
 [0.01532006]
 [0.01281699]]
training finished
117
Epoch:  117 ; Time per epoch:  5.751209259033203 ; Loss_train:  [[0.10363319]
 [0.07401385]
 [0.04981337]
 [0.01158451]
 [0.00856287]] ; Loss_test [[0.10168277]
 [0.07300159]
 [0.04973399]
 [0.01571839]
 [0.01296189]]
training finished
118
Epoch:  118 ; Time per epoch:  5.754481554031372 ; Loss_train:  [[0.10266972]
 [0.07443855]
 [0.05042842]
 [0.01223196]
 [0.00839042]] ; Loss_test [[0.10065272]
 [0.07328269]
 [0.05011492]
 [0.01614921]
 [0.01278777]]
training finished
119
Epoch:  119 ; Time per epoch:  5.7409374713897705 ; Loss_train:  [[0.10414628]
 [0.07474677]
 [0.05051069]
 [0.01236103]
 [0.00831664]] ; Loss_test [[0.10224565]
 [0.07366348]
 [0.05025603]
 [0.01623077]
 [0.01269675]]
training finished
120
Epoch:  120 ; Time per epoch:  5.726287126541138 ; Loss_train:  [[0.10218494]
 [0.07402156]
 [0.05007828]
 [0.01232197]
 [0.00842183]] ; Loss_test [[0.10016901]
 [0.07291254]
 [0.04982148]
 [0.01622716]
 [0.01279894]]
training finished
121
Epoch:  121 ; Time per epoch:  5.756630182266235 ; Loss_train:  [[0.10354746]
 [0.07502192]
 [0.05064118]
 [0.0121243 ]
 [0.00819993]] ; Loss_test [[0.10148665]
 [0.07381541]
 [0.05028926]
 [0.01600207]
 [0.01257033]]
training finished
122
Epoch:  122 ; Time per epoch:  5.739778280258179 ; Loss_train:  [[0.10348201]
 [0.07442666]
 [0.05009301]
 [0.01178678]
 [0.00813405]] ; Loss_test [[0.10150222]
 [0.07331877]
 [0.04986213]
 [0.01578595]
 [0.01256499]]
training finished
123
Epoch:  123 ; Time per epoch:  5.752942085266113 ; Loss_train:  [[0.10238378]
 [0.07458402]
 [0.05085572]
 [0.01247183]
 [0.00828055]] ; Loss_test [[0.10037009]
 [0.07341598]
 [0.05057754]
 [0.0164234 ]
 [0.01271445]]
training finished
124
Epoch:  124 ; Time per epoch:  5.748268127441406 ; Loss_train:  [[0.10239436]
 [0.07357205]
 [0.04924699]
 [0.01145091]
 [0.00827148]] ; Loss_test [[0.10040216]
 [0.07251646]
 [0.04909604]
 [0.01550859]
 [0.012663  ]]
training finished
125
Epoch:  125 ; Time per epoch:  5.766366958618164 ; Loss_train:  [[0.10609111]
 [0.07606261]
 [0.05103369]
 [0.01200235]
 [0.00821831]] ; Loss_test [[0.10398744]
 [0.07486825]
 [0.0507413 ]
 [0.01594313]
 [0.01261947]]
training finished
126
Epoch:  126 ; Time per epoch:  5.752912759780884 ; Loss_train:  [[0.10184142]
 [0.0738538 ]
 [0.04994445]
 [0.01229868]
 [0.00848595]] ; Loss_test [[0.09998652]
 [0.07283812]
 [0.04979515]
 [0.01631059]
 [0.01294662]]
training finished
127
Epoch:  127 ; Time per epoch:  5.771024703979492 ; Loss_train:  [[0.1025016 ]
 [0.07446403]
 [0.05031721]
 [0.01237529]
 [0.00843457]] ; Loss_test [[0.10051277]
 [0.07326163]
 [0.0500028 ]
 [0.01629354]
 [0.01285988]]
training finished
128
Epoch:  128 ; Time per epoch:  5.753605842590332 ; Loss_train:  [[0.10476018]
 [0.07464212]
 [0.04993231]
 [0.01189605]
 [0.00825588]] ; Loss_test [[0.10273147]
 [0.07351992]
 [0.04964776]
 [0.01585284]
 [0.01268965]]
training finished
129
Epoch:  129 ; Time per epoch:  5.7542030811309814 ; Loss_train:  [[0.10144185]
 [0.07385502]
 [0.04977492]
 [0.01176161]
 [0.00824392]] ; Loss_test [[0.09953125]
 [0.07274412]
 [0.04953178]
 [0.01577758]
 [0.01266106]]
training finished
130
Epoch:  130 ; Time per epoch:  5.754971742630005 ; Loss_train:  [[0.10436464]
 [0.07448839]
 [0.04952925]
 [0.01127976]
 [0.00816493]] ; Loss_test [[0.10232523]
 [0.07339231]
 [0.04928962]
 [0.01532886]
 [0.01260602]]
training finished
131
Epoch:  131 ; Time per epoch:  5.766090393066406 ; Loss_train:  [[0.10227779]
 [0.0746566 ]
 [0.05045955]
 [0.01189973]
 [0.00811147]] ; Loss_test [[0.10022099]
 [0.07340281]
 [0.05008879]
 [0.0158721 ]
 [0.01254592]]
training finished
132
Epoch:  132 ; Time per epoch:  5.744318246841431 ; Loss_train:  [[0.10359029]
 [0.07482295]
 [0.05012582]
 [0.01177031]
 [0.00810661]] ; Loss_test [[0.10156956]
 [0.07365293]
 [0.04982512]
 [0.01574035]
 [0.0125283 ]]
training finished
133
Epoch:  133 ; Time per epoch:  5.76503586769104 ; Loss_train:  [[0.1031202 ]
 [0.07461448]
 [0.05001593]
 [0.01186751]
 [0.00818182]] ; Loss_test [[0.1011744 ]
 [0.07352766]
 [0.04976887]
 [0.01586803]
 [0.01262096]]
training finished
134
Epoch:  134 ; Time per epoch:  5.768203020095825 ; Loss_train:  [[0.10227445]
 [0.07431635]
 [0.04988771]
 [0.0119357 ]
 [0.00809145]] ; Loss_test [[0.10023929]
 [0.07319291]
 [0.04961193]
 [0.01591923]
 [0.01255601]]
training finished
135
Epoch:  135 ; Time per epoch:  5.7696778774261475 ; Loss_train:  [[0.1018535 ]
 [0.07401264]
 [0.04981717]
 [0.01188474]
 [0.00818135]] ; Loss_test [[0.09980416]
 [0.07288272]
 [0.04953298]
 [0.01587483]
 [0.01263981]]
training finished
136
Epoch:  136 ; Time per epoch:  5.751694202423096 ; Loss_train:  [[0.10303729]
 [0.07420217]
 [0.04986179]
 [0.01180751]
 [0.00809827]] ; Loss_test [[0.10111883]
 [0.07313062]
 [0.04963499]
 [0.01585002]
 [0.01261236]]
training finished
137
Epoch:  137 ; Time per epoch:  5.796275854110718 ; Loss_train:  [[0.10390879]
 [0.07516349]
 [0.0505373 ]
 [0.0121088 ]
 [0.00811864]] ; Loss_test [[0.10176082]
 [0.07395463]
 [0.05020623]
 [0.0160517 ]
 [0.01259148]]
training finished
138
Epoch:  138 ; Time per epoch:  5.762362718582153 ; Loss_train:  [[0.10162961]
 [0.07337516]
 [0.04910992]
 [0.01161473]
 [0.00823968]] ; Loss_test [[0.09975525]
 [0.07234589]
 [0.04892825]
 [0.01572261]
 [0.01275764]]
training finished
139
Epoch:  139 ; Time per epoch:  5.785921573638916 ; Loss_train:  [[0.10136496]
 [0.07343822]
 [0.04948634]
 [0.0122856 ]
 [0.00847449]] ; Loss_test [[0.09944952]
 [0.07236415]
 [0.04924604]
 [0.0162459 ]
 [0.01295076]]
training finished
140
Epoch:  140 ; Time per epoch:  5.771499395370483 ; Loss_train:  [[0.10263615]
 [0.07397088]
 [0.04923894]
 [0.01140837]
 [0.00790861]] ; Loss_test [[0.10061286]
 [0.07289027]
 [0.04897921]
 [0.01544995]
 [0.01238387]]
training finished
141
Epoch:  141 ; Time per epoch:  5.776771545410156 ; Loss_train:  [[0.10404645]
 [0.07494086]
 [0.05018233]
 [0.01189939]
 [0.0080471 ]] ; Loss_test [[0.10195256]
 [0.07373778]
 [0.0498272 ]
 [0.01590639]
 [0.01257041]]
training finished
142
Epoch:  142 ; Time per epoch:  5.793274641036987 ; Loss_train:  [[0.10208179]
 [0.07394534]
 [0.04977567]
 [0.01205317]
 [0.00825933]] ; Loss_test [[0.10014307]
 [0.0728198 ]
 [0.04949544]
 [0.0160922 ]
 [0.01279915]]
training finished
143
Epoch:  143 ; Time per epoch:  5.800788879394531 ; Loss_train:  [[0.10392082]
 [0.07526638]
 [0.05091354]
 [0.01232691]
 [0.0080702 ]] ; Loss_test [[0.10187836]
 [0.07405949]
 [0.05051745]
 [0.01629562]
 [0.01261247]]
training finished
144
Epoch:  144 ; Time per epoch:  5.782600164413452 ; Loss_train:  [[0.10469458]
 [0.07585895]
 [0.05117117]
 [0.01242186]
 [0.00816103]] ; Loss_test [[0.10266881]
 [0.07467849]
 [0.05082139]
 [0.01634742]
 [0.01264277]]
training finished
145
Epoch:  145 ; Time per epoch:  5.792764902114868 ; Loss_train:  [[0.1033754 ]
 [0.07423924]
 [0.04957463]
 [0.01161735]
 [0.00809737]] ; Loss_test [[0.10142537]
 [0.07311494]
 [0.04927158]
 [0.0156651 ]
 [0.01262172]]
training finished
146
Epoch:  146 ; Time per epoch:  5.773366689682007 ; Loss_train:  [[0.10211078]
 [0.07480295]
 [0.05085659]
 [0.01290936]
 [0.00831095]] ; Loss_test [[0.10023616]
 [0.07371563]
 [0.05060398]
 [0.01685097]
 [0.01283757]]
training finished
147
Epoch:  147 ; Time per epoch:  5.770550489425659 ; Loss_train:  [[0.10126109]
 [0.07315014]
 [0.04910741]
 [0.01233132]
 [0.00846143]] ; Loss_test [[0.09945652]
 [0.0721392 ]
 [0.04890865]
 [0.01633818]
 [0.01298559]]
training finished
148
Epoch:  148 ; Time per epoch:  5.7844226360321045 ; Loss_train:  [[0.10237207]
 [0.07369494]
 [0.04955219]
 [0.01231877]
 [0.00832775]] ; Loss_test [[0.10051768]
 [0.07268301]
 [0.04933283]
 [0.01634851]
 [0.01287989]]
training finished
149
Epoch:  149 ; Time per epoch:  5.803705930709839 ; Loss_train:  [[0.10208258]
 [0.07465436]
 [0.05053548]
 [0.0127343 ]
 [0.00814801]] ; Loss_test [[0.10017999]
 [0.0735507 ]
 [0.0502421 ]
 [0.01666969]
 [0.01270496]]
training finished
150
Epoch:  150 ; Time per epoch:  5.8039796352386475 ; Loss_train:  [[0.10354228]
 [0.075181  ]
 [0.05045274]
 [0.01221852]
 [0.00796573]] ; Loss_test [[0.10159164]
 [0.07405298]
 [0.05016591]
 [0.01622627]
 [0.01251908]]
training finished
151
Epoch:  151 ; Time per epoch:  5.804351329803467 ; Loss_train:  [[0.10231011]
 [0.0740582 ]
 [0.04951723]
 [0.01185036]
 [0.00806419]] ; Loss_test [[0.10035718]
 [0.07297952]
 [0.04931203]
 [0.0159507 ]
 [0.01263269]]
training finished
152
Epoch:  152 ; Time per epoch:  5.790222406387329 ; Loss_train:  [[0.10279647]
 [0.07414343]
 [0.04960878]
 [0.01192881]
 [0.00801544]] ; Loss_test [[0.10082984]
 [0.07304752]
 [0.04937043]
 [0.01598463]
 [0.01257358]]
training finished
153
Epoch:  153 ; Time per epoch:  5.7657151222229 ; Loss_train:  [[0.10254521]
 [0.07434418]
 [0.04995379]
 [0.01224258]
 [0.00812522]] ; Loss_test [[0.10055711]
 [0.07325711]
 [0.04970519]
 [0.01629607]
 [0.0126913 ]]
training finished
154
Epoch:  154 ; Time per epoch:  5.763271331787109 ; Loss_train:  [[0.10215498]
 [0.07346793]
 [0.0491114 ]
 [0.01183676]
 [0.00815394]] ; Loss_test [[0.10023807]
 [0.07243549]
 [0.04891393]
 [0.01592666]
 [0.01270661]]
training finished
155
Epoch:  155 ; Time per epoch:  5.7587854862213135 ; Loss_train:  [[0.10363609]
 [0.07478409]
 [0.05014887]
 [0.01200095]
 [0.00796146]] ; Loss_test [[0.101684  ]
 [0.07369128]
 [0.04989157]
 [0.01607089]
 [0.0125452 ]]
training finished
156
Epoch:  156 ; Time per epoch:  5.797020196914673 ; Loss_train:  [[0.10352764]
 [0.07434149]
 [0.04970327]
 [0.01189179]
 [0.00804763]] ; Loss_test [[0.10155348]
 [0.07327563]
 [0.04946891]
 [0.0159587 ]
 [0.01261421]]
training finished
157
Epoch:  157 ; Time per epoch:  5.77119779586792 ; Loss_train:  [[0.10233275]
 [0.07349356]
 [0.04921862]
 [0.01188417]
 [0.00806168]] ; Loss_test [[0.10037189]
 [0.07238463]
 [0.04895949]
 [0.0159537 ]
 [0.01262517]]
training finished
158
Epoch:  158 ; Time per epoch:  5.7724175453186035 ; Loss_train:  [[0.10433673]
 [0.07491694]
 [0.05013628]
 [0.01196443]
 [0.00785395]] ; Loss_test [[0.10229383]
 [0.07375281]
 [0.04977952]
 [0.01599611]
 [0.01244989]]
training finished
159
Epoch:  159 ; Time per epoch:  5.814016819000244 ; Loss_train:  [[0.1031059 ]
 [0.0740174 ]
 [0.04946904]
 [0.0118355 ]
 [0.00801274]] ; Loss_test [[0.10113575]
 [0.07294323]
 [0.04922107]
 [0.01592315]
 [0.01260685]]
training finished
160
Epoch:  160 ; Time per epoch:  5.802291631698608 ; Loss_train:  [[0.10287956]
 [0.07352167]
 [0.04890922]
 [0.01167273]
 [0.00798873]] ; Loss_test [[0.10092093]
 [0.07242596]
 [0.04864877]
 [0.01576485]
 [0.01258676]]
training finished
161
Epoch:  161 ; Time per epoch:  5.7722392082214355 ; Loss_train:  [[0.10165085]
 [0.07404523]
 [0.04987061]
 [0.01234931]
 [0.00805942]] ; Loss_test [[0.099774  ]
 [0.07293481]
 [0.04957625]
 [0.01635949]
 [0.0126626 ]]
training finished
162
Epoch:  162 ; Time per epoch:  5.788986682891846 ; Loss_train:  [[0.10405529]
 [0.07538988]
 [0.0507989 ]
 [0.01243521]
 [0.00795934]] ; Loss_test [[0.10214249]
 [0.07427421]
 [0.05050112]
 [0.01646239]
 [0.01257566]]
training finished
163
Epoch:  163 ; Time per epoch:  5.754859685897827 ; Loss_train:  [[0.103455  ]
 [0.07487018]
 [0.05034415]
 [0.01227671]
 [0.00795243]] ; Loss_test [[0.10152691]
 [0.07381187]
 [0.0501166 ]
 [0.01632063]
 [0.01255663]]
training finished
164
Epoch:  164 ; Time per epoch:  5.779236555099487 ; Loss_train:  [[0.10228003]
 [0.07350045]
 [0.04940458]
 [0.01212471]
 [0.00805286]] ; Loss_test [[0.10035232]
 [0.07244517]
 [0.04917791]
 [0.01619737]
 [0.0126629 ]]
training finished
165
Epoch:  165 ; Time per epoch:  5.767243385314941 ; Loss_train:  [[0.10466249]
 [0.07544726]
 [0.05061949]
 [0.01223239]
 [0.00793704]] ; Loss_test [[0.10258745]
 [0.07425658]
 [0.05028622]
 [0.01627924]
 [0.0125449 ]]
training finished
166
Epoch:  166 ; Time per epoch:  5.816508769989014 ; Loss_train:  [[0.10396536]
 [0.07494376]
 [0.05052256]
 [0.01244632]
 [0.00793048]] ; Loss_test [[0.10199392]
 [0.07382611]
 [0.05020931]
 [0.01648293]
 [0.01257225]]
training finished
167
Epoch:  167 ; Time per epoch:  5.816246271133423 ; Loss_train:  [[0.10381997]
 [0.07453887]
 [0.04997372]
 [0.01219985]
 [0.00789615]] ; Loss_test [[0.10189117]
 [0.0734264 ]
 [0.04971336]
 [0.01625446]
 [0.01252639]]
training finished
168
Epoch:  168 ; Time per epoch:  5.772641897201538 ; Loss_train:  [[0.10275368]
 [0.07406152]
 [0.04977929]
 [0.01242399]
 [0.00814759]] ; Loss_test [[0.10091235]
 [0.07303471]
 [0.04957168]
 [0.01647133]
 [0.01275933]]
training finished
169
Epoch:  169 ; Time per epoch:  5.7711403369903564 ; Loss_train:  [[0.10281686]
 [0.07410887]
 [0.04996074]
 [0.0125375 ]
 [0.00804945]] ; Loss_test [[0.10091678]
 [0.07303612]
 [0.04969179]
 [0.01651719]
 [0.01265994]]
training finished
170
Epoch:  170 ; Time per epoch:  5.7828896045684814 ; Loss_train:  [[0.1033788 ]
 [0.07440268]
 [0.04983507]
 [0.01196829]
 [0.00793067]] ; Loss_test [[0.10148045]
 [0.07331364]
 [0.04956907]
 [0.0160552 ]
 [0.01256055]]
training finished
171
Epoch:  171 ; Time per epoch:  5.78974461555481 ; Loss_train:  [[0.10174881]
 [0.07351521]
 [0.04939731]
 [0.01227007]
 [0.00819128]] ; Loss_test [[0.09991006]
 [0.07244188]
 [0.04915832]
 [0.01632962]
 [0.01281984]]
training finished
172
Epoch:  172 ; Time per epoch:  5.778592109680176 ; Loss_train:  [[0.10385647]
 [0.07448399]
 [0.04970372]
 [0.01179575]
 [0.00785249]] ; Loss_test [[0.10188569]
 [0.07334092]
 [0.04939556]
 [0.01589348]
 [0.01250309]]
training finished
173
Epoch:  173 ; Time per epoch:  5.784888744354248 ; Loss_train:  [[0.10516459]
 [0.07553115]
 [0.05060196]
 [0.01203963]
 [0.0077743 ]] ; Loss_test [[0.10315178]
 [0.07438025]
 [0.05027596]
 [0.01611504]
 [0.01242392]]
training finished
174
Epoch:  174 ; Time per epoch:  6.0531837940216064 ; Loss_train:  [[0.10308371]
 [0.07439379]
 [0.05022551]
 [0.0122655 ]
 [0.00799692]] ; Loss_test [[0.10119579]
 [0.07331182]
 [0.04996354]
 [0.0163734 ]
 [0.01266573]]
training finished
175
Epoch:  175 ; Time per epoch:  5.800697326660156 ; Loss_train:  [[0.10333111]
 [0.07480191]
 [0.05050026]
 [0.0124572 ]
 [0.00792996]] ; Loss_test [[0.10133944]
 [0.07363871]
 [0.05018527]
 [0.01653481]
 [0.01260776]]
training finished
176
Epoch:  176 ; Time per epoch:  5.768999338150024 ; Loss_train:  [[0.10439447]
 [0.07567979]
 [0.05096264]
 [0.01249652]
 [0.00782792]] ; Loss_test [[0.10239117]
 [0.07453882]
 [0.05066452]
 [0.01654395]
 [0.01249954]]
training finished
177
Epoch:  177 ; Time per epoch:  5.779042959213257 ; Loss_train:  [[0.10519299]
 [0.07553571]
 [0.05052283]
 [0.01214043]
 [0.00781382]] ; Loss_test [[0.10315582]
 [0.07436504]
 [0.05020116]
 [0.01620318]
 [0.01247677]]
training finished
178
Epoch:  178 ; Time per epoch:  5.774954795837402 ; Loss_train:  [[0.10116819]
 [0.07344814]
 [0.04967065]
 [0.01261041]
 [0.00822981]] ; Loss_test [[0.09932256]
 [0.07239043]
 [0.04945349]
 [0.01668933]
 [0.01288842]]
training finished
179
Epoch:  179 ; Time per epoch:  5.752636432647705 ; Loss_train:  [[0.1022112 ]
 [0.07308497]
 [0.04851072]
 [0.01160115]
 [0.00809066]] ; Loss_test [[0.10033535]
 [0.07207246]
 [0.04836092]
 [0.0157743 ]
 [0.01272951]]
training finished
180
Epoch:  180 ; Time per epoch:  5.770191669464111 ; Loss_train:  [[0.10395402]
 [0.07474871]
 [0.05005016]
 [0.0119855 ]
 [0.00781428]] ; Loss_test [[0.10197318]
 [0.07362694]
 [0.04975768]
 [0.01608913]
 [0.0124811 ]]
training finished
181
Epoch:  181 ; Time per epoch:  5.765548944473267 ; Loss_train:  [[0.10335729]
 [0.07442588]
 [0.0498942 ]
 [0.01210248]
 [0.00793323]] ; Loss_test [[0.10141539]
 [0.07334611]
 [0.04964695]
 [0.01620605]
 [0.01260346]]
training finished
182
Epoch:  182 ; Time per epoch:  6.031273603439331 ; Loss_train:  [[0.10260093]
 [0.07404692]
 [0.04981208]
 [0.01215537]
 [0.00795881]] ; Loss_test [[0.10064426]
 [0.07294995]
 [0.04953863]
 [0.01624257]
 [0.01262885]]
training finished
183
Epoch:  183 ; Time per epoch:  5.7757344245910645 ; Loss_train:  [[0.10475148]
 [0.0751035 ]
 [0.05016852]
 [0.01194073]
 [0.00779758]] ; Loss_test [[0.10276216]
 [0.07398587]
 [0.04986312]
 [0.01603946]
 [0.01247241]]
training finished
184
Epoch:  184 ; Time per epoch:  5.781077861785889 ; Loss_train:  [[0.10287952]
 [0.07395385]
 [0.04947061]
 [0.01193928]
 [0.00796349]] ; Loss_test [[0.10091911]
 [0.07287438]
 [0.04921149]
 [0.01606135]
 [0.01263526]]
training finished
185
Epoch:  185 ; Time per epoch:  5.788012742996216 ; Loss_train:  [[0.10387431]
 [0.07474003]
 [0.05003325]
 [0.01196881]
 [0.00781228]] ; Loss_test [[0.10190125]
 [0.07363532]
 [0.04976015]
 [0.01610058]
 [0.01251498]]
training finished
186
Epoch:  186 ; Time per epoch:  5.790332794189453 ; Loss_train:  [[0.10360646]
 [0.07470683]
 [0.05011896]
 [0.01208818]
 [0.00780729]] ; Loss_test [[0.10163105]
 [0.0735887 ]
 [0.04981824]
 [0.01617775]
 [0.01249621]]
training finished
187
Epoch:  187 ; Time per epoch:  5.773092031478882 ; Loss_train:  [[0.1030797 ]
 [0.07414087]
 [0.04959627]
 [0.0118353 ]
 [0.00792303]] ; Loss_test [[0.10113923]
 [0.07304251]
 [0.04932814]
 [0.01596794]
 [0.01260138]]
training finished
188
Epoch:  188 ; Time per epoch:  5.761050224304199 ; Loss_train:  [[0.10348474]
 [0.07468381]
 [0.05011571]
 [0.01203217]
 [0.00783336]] ; Loss_test [[0.10152312]
 [0.07356972]
 [0.04982523]
 [0.01612823]
 [0.01251558]]
training finished
189
Epoch:  189 ; Time per epoch:  5.75744104385376 ; Loss_train:  [[0.1024883 ]
 [0.07402287]
 [0.04974123]
 [0.0120105 ]
 [0.00790617]] ; Loss_test [[0.10060205]
 [0.07295834]
 [0.04948795]
 [0.01614496]
 [0.01260549]]
training finished
190
Epoch:  190 ; Time per epoch:  5.769486427307129 ; Loss_train:  [[0.10390398]
 [0.07466065]
 [0.04991152]
 [0.01178473]
 [0.00780389]] ; Loss_test [[0.10191655]
 [0.0735192 ]
 [0.04958298]
 [0.01591423]
 [0.0124963 ]]
training finished
191
Epoch:  191 ; Time per epoch:  5.805842161178589 ; Loss_train:  [[0.10354511]
 [0.07467984]
 [0.05024507]
 [0.01223947]
 [0.00792045]] ; Loss_test [[0.10159953]
 [0.07356717]
 [0.04993223]
 [0.01631413]
 [0.01260785]]
training finished
192
Epoch:  192 ; Time per epoch:  5.774323225021362 ; Loss_train:  [[0.10317558]
 [0.07434015]
 [0.04978976]
 [0.01187285]
 [0.00790699]] ; Loss_test [[0.10124756]
 [0.07326519]
 [0.04951696]
 [0.01601066]
 [0.01259894]]
training finished
193
Epoch:  193 ; Time per epoch:  5.734208345413208 ; Loss_train:  [[0.10250983]
 [0.07430597]
 [0.05006732]
 [0.01219684]
 [0.00792507]] ; Loss_test [[0.10059311]
 [0.0732099 ]
 [0.04979585]
 [0.01629877]
 [0.01262224]]
training finished
194
Epoch:  194 ; Time per epoch:  6.010921478271484 ; Loss_train:  [[0.10359123]
 [0.07446236]
 [0.04977835]
 [0.01177499]
 [0.00781129]] ; Loss_test [[0.10163958]
 [0.07335013]
 [0.04947181]
 [0.01591025]
 [0.0125131 ]]
training finished
195
Epoch:  195 ; Time per epoch:  5.748827695846558 ; Loss_train:  [[0.10358824]
 [0.07452766]
 [0.04982179]
 [0.01189461]
 [0.00789362]] ; Loss_test [[0.10161799]
 [0.07342829]
 [0.04953725]
 [0.01603662]
 [0.01259427]]
training finished
196
Epoch:  196 ; Time per epoch:  5.735027551651001 ; Loss_train:  [[0.10320436]
 [0.07474432]
 [0.05025166]
 [0.01212746]
 [0.00785087]] ; Loss_test [[0.10127722]
 [0.07360655]
 [0.04993474]
 [0.01623062]
 [0.0125529 ]]
training finished
197
Epoch:  197 ; Time per epoch:  5.7459471225738525 ; Loss_train:  [[0.10286835]
 [0.07472334]
 [0.05041235]
 [0.01228352]
 [0.0079043 ]] ; Loss_test [[0.10092093]
 [0.07353115]
 [0.0500671 ]
 [0.01637524]
 [0.01261004]]
training finished
198
Epoch:  198 ; Time per epoch:  5.767005920410156 ; Loss_train:  [[0.10377397]
 [0.07470167]
 [0.05004533]
 [0.01189851]
 [0.00782632]] ; Loss_test [[0.10181181]
 [0.07356016]
 [0.04972357]
 [0.01603314]
 [0.01253807]]
training finished
199
Epoch:  199 ; Time per epoch:  5.750210762023926 ; Loss_train:  [[0.10375482]
 [0.07502051]
 [0.05057488]
 [0.01233603]
 [0.00790335]] ; Loss_test [[0.10180528]
 [0.0738962 ]
 [0.0502625 ]
 [0.01643755]
 [0.01261487]]
training finished
200
Epoch:  200 ; Time per epoch:  5.740588903427124 ; Loss_train:  [[0.10428461]
 [0.07505723]
 [0.05022066]
 [0.01181586]
 [0.00779315]] ; Loss_test [[0.10232941]
 [0.07396476]
 [0.04992748]
 [0.01596893]
 [0.01250266]]
training finished
201
Epoch:  201 ; Time per epoch:  5.744803428649902 ; Loss_train:  [[0.10403067]
 [0.07501905]
 [0.05031655]
 [0.0120489 ]
 [0.00776146]] ; Loss_test [[0.10205992]
 [0.07389174]
 [0.04998978]
 [0.01615579]
 [0.01247535]]
training finished
202
Epoch:  202 ; Time per epoch:  5.7514424324035645 ; Loss_train:  [[0.10241229]
 [0.07400354]
 [0.04948868]
 [0.01178537]
 [0.00789495]] ; Loss_test [[0.10048031]
 [0.07290921]
 [0.04923103]
 [0.0159475 ]
 [0.01260022]]
training finished
203
Epoch:  203 ; Time per epoch:  5.7358174324035645 ; Loss_train:  [[0.10364459]
 [0.07495028]
 [0.05039454]
 [0.01212035]
 [0.00781822]] ; Loss_test [[0.10173584]
 [0.07381455]
 [0.05006078]
 [0.01623359]
 [0.01253703]]
training finished
204
Epoch:  204 ; Time per epoch:  5.739789962768555 ; Loss_train:  [[0.1041619 ]
 [0.07496689]
 [0.05001995]
 [0.01192142]
 [0.00785139]] ; Loss_test [[0.10217129]
 [0.07382578]
 [0.04969798]
 [0.0160455 ]
 [0.01255488]]
training finished
205
Epoch:  205 ; Time per epoch:  5.744641065597534 ; Loss_train:  [[0.1040442 ]
 [0.07462746]
 [0.04961932]
 [0.01167617]
 [0.00783275]] ; Loss_test [[0.10205815]
 [0.0735167 ]
 [0.04933669]
 [0.01584341]
 [0.01252819]]
training finished
206
Epoch:  206 ; Time per epoch:  5.761230707168579 ; Loss_train:  [[0.10418765]
 [0.07484842]
 [0.04989379]
 [0.01189413]
 [0.00781876]] ; Loss_test [[0.10218205]
 [0.07373692]
 [0.04960159]
 [0.01601961]
 [0.01251662]]
training finished
207
Epoch:  207 ; Time per epoch:  5.731900930404663 ; Loss_train:  [[0.10223485]
 [0.07427567]
 [0.05002658]
 [0.01241906]
 [0.0079527 ]] ; Loss_test [[0.10032415]
 [0.07314946]
 [0.04972158]
 [0.01648428]
 [0.01265556]]
training finished
208
Epoch:  208 ; Time per epoch:  5.7383081912994385 ; Loss_train:  [[0.10361113]
 [0.0746233 ]
 [0.04972023]
 [0.01173207]
 [0.00776772]] ; Loss_test [[0.10165687]
 [0.07349229]
 [0.04941623]
 [0.01587601]
 [0.01248183]]
training finished
209
Epoch:  209 ; Time per epoch:  5.737109899520874 ; Loss_train:  [[0.10313468]
 [0.07452681]
 [0.04986045]
 [0.01189034]
 [0.00786862]] ; Loss_test [[0.10119403]
 [0.07343183]
 [0.04960369]
 [0.01604369]
 [0.01256217]]
training finished
210
Epoch:  210 ; Time per epoch:  5.756495475769043 ; Loss_train:  [[0.10343285]
 [0.07506441]
 [0.05043411]
 [0.01223846]
 [0.00782359]] ; Loss_test [[0.10151173]
 [0.07393204]
 [0.05010586]
 [0.01632459]
 [0.01253879]]
training finished
211
Epoch:  211 ; Time per epoch:  5.7459588050842285 ; Loss_train:  [[0.10367802]
 [0.07493347]
 [0.05024557]
 [0.01217715]
 [0.0078533 ]] ; Loss_test [[0.10173229]
 [0.07381015]
 [0.04993049]
 [0.01627092]
 [0.01256779]]
training finished
212
Epoch:  212 ; Time per epoch:  5.7383506298065186 ; Loss_train:  [[0.1032164 ]
 [0.07482852]
 [0.05018732]
 [0.01209192]
 [0.00782786]] ; Loss_test [[0.10125449]
 [0.07369415]
 [0.04987915]
 [0.01621081]
 [0.01254756]]
training finished
213
Epoch:  213 ; Time per epoch:  5.745924711227417 ; Loss_train:  [[0.10336509]
 [0.07480793]
 [0.05018574]
 [0.01214473]
 [0.00781597]] ; Loss_test [[0.10142828]
 [0.07369189]
 [0.04986714]
 [0.0162396 ]
 [0.01253351]]
training finished
214
Epoch:  214 ; Time per epoch:  5.759587526321411 ; Loss_train:  [[0.10313741]
 [0.07441711]
 [0.04974059]
 [0.01181352]
 [0.00781845]] ; Loss_test [[0.10122104]
 [0.07332227]
 [0.04945002]
 [0.01596354]
 [0.01253676]]
training finished
215
Epoch:  215 ; Time per epoch:  5.731341123580933 ; Loss_train:  [[0.10367862]
 [0.07494175]
 [0.05023672]
 [0.01213715]
 [0.00781595]] ; Loss_test [[0.1017115 ]
 [0.07381311]
 [0.04990547]
 [0.01623633]
 [0.01253878]]
training finished
216
Epoch:  216 ; Time per epoch:  5.717365980148315 ; Loss_train:  [[0.10333028]
 [0.07484385]
 [0.05032901]
 [0.01228446]
 [0.0078509 ]] ; Loss_test [[0.10140059]
 [0.07372805]
 [0.05001768]
 [0.01637319]
 [0.01257584]]
training finished
217
Epoch:  217 ; Time per epoch:  5.738627672195435 ; Loss_train:  [[0.10277897]
 [0.07458655]
 [0.05014389]
 [0.01227107]
 [0.00788636]] ; Loss_test [[0.10086545]
 [0.07347413]
 [0.0498435 ]
 [0.01637242]
 [0.01261617]]
training finished
218
Epoch:  218 ; Time per epoch:  5.732168912887573 ; Loss_train:  [[0.10388683]
 [0.07499924]
 [0.05021677]
 [0.01214072]
 [0.00778203]] ; Loss_test [[0.101942  ]
 [0.07386674]
 [0.0498891 ]
 [0.01624679]
 [0.01251748]]
training finished
219
Epoch:  219 ; Time per epoch:  5.714238405227661 ; Loss_train:  [[0.10336496]
 [0.07446828]
 [0.04965943]
 [0.01186656]
 [0.00781871]] ; Loss_test [[0.10143487]
 [0.07338601]
 [0.04939951]
 [0.01602517]
 [0.01254626]]
training finished
220
Epoch:  220 ; Time per epoch:  5.727139949798584 ; Loss_train:  [[0.10340733]
 [0.07470294]
 [0.05001631]
 [0.01209813]
 [0.007841  ]] ; Loss_test [[0.1014706 ]
 [0.07359383]
 [0.04972593]
 [0.01623256]
 [0.01257828]]
training finished
221
Epoch:  221 ; Time per epoch:  5.7386674880981445 ; Loss_train:  [[0.10345346]
 [0.0745509 ]
 [0.04987035]
 [0.01206045]
 [0.00781939]] ; Loss_test [[0.10151245]
 [0.07345481]
 [0.04958436]
 [0.01617947]
 [0.01253979]]
training finished
222
Epoch:  222 ; Time per epoch:  5.73859429359436 ; Loss_train:  [[0.1029217 ]
 [0.07434147]
 [0.0497428 ]
 [0.01193619]
 [0.00782489]] ; Loss_test [[0.10101271]
 [0.07324237]
 [0.04945249]
 [0.01608379]
 [0.01255465]]
training finished
223
Epoch:  223 ; Time per epoch:  5.7370924949646 ; Loss_train:  [[0.1032014 ]
 [0.07466541]
 [0.05010245]
 [0.01219064]
 [0.00782005]] ; Loss_test [[0.10127239]
 [0.07354713]
 [0.04979478]
 [0.01630631]
 [0.01255648]]
training finished
224
Epoch:  224 ; Time per epoch:  5.750951528549194 ; Loss_train:  [[0.10394806]
 [0.07461225]
 [0.04976136]
 [0.01188186]
 [0.00784453]] ; Loss_test [[0.1020209 ]
 [0.07355938]
 [0.04950007]
 [0.01603361]
 [0.01256738]]
training finished
225
Epoch:  225 ; Time per epoch:  5.740073204040527 ; Loss_train:  [[0.10352924]
 [0.07469128]
 [0.04984646]
 [0.01183565]
 [0.00777051]] ; Loss_test [[0.1015581 ]
 [0.0735614 ]
 [0.04954267]
 [0.0159991 ]
 [0.01249759]]
training finished
226
Epoch:  226 ; Time per epoch:  5.738430738449097 ; Loss_train:  [[0.10277111]
 [0.07423025]
 [0.04971224]
 [0.01206108]
 [0.00787632]] ; Loss_test [[0.10085176]
 [0.0731415 ]
 [0.04944571]
 [0.0162099 ]
 [0.01260805]]
training finished
227
Epoch:  227 ; Time per epoch:  6.014939308166504 ; Loss_train:  [[0.10362816]
 [0.07484821]
 [0.05012392]
 [0.0120687 ]
 [0.00776737]] ; Loss_test [[0.10167877]
 [0.07374265]
 [0.0498335 ]
 [0.01620771]
 [0.01250638]]
training finished
228
Epoch:  228 ; Time per epoch:  5.7454774379730225 ; Loss_train:  [[0.10318473]
 [0.07466495]
 [0.05004103]
 [0.01207465]
 [0.00776474]] ; Loss_test [[0.10124023]
 [0.07354631]
 [0.04974018]
 [0.01620614]
 [0.01250486]]
training finished
229
Epoch:  229 ; Time per epoch:  5.7541563510894775 ; Loss_train:  [[0.10336296]
 [0.07447441]
 [0.04973637]
 [0.01193765]
 [0.00782327]] ; Loss_test [[0.10142599]
 [0.07338299]
 [0.04946282]
 [0.01608704]
 [0.01255617]]
training finished
230
Epoch:  230 ; Time per epoch:  5.75314736366272 ; Loss_train:  [[0.10311557]
 [0.07459471]
 [0.05000387]
 [0.01213526]
 [0.00783662]] ; Loss_test [[0.10121798]
 [0.07350524]
 [0.04972054]
 [0.01626095]
 [0.01257116]]
training finished
231
Epoch:  231 ; Time per epoch:  5.767487525939941 ; Loss_train:  [[0.10365211]
 [0.07482106]
 [0.05008641]
 [0.01203946]
 [0.0077729 ]] ; Loss_test [[0.10170076]
 [0.0736982 ]
 [0.04976975]
 [0.01617036]
 [0.01251026]]
training finished
232
Epoch:  232 ; Time per epoch:  5.7621917724609375 ; Loss_train:  [[0.10288087]
 [0.07454491]
 [0.05011156]
 [0.01227679]
 [0.00776076]] ; Loss_test [[0.10098494]
 [0.07344443]
 [0.04981587]
 [0.0163858 ]
 [0.0125139 ]]
training finished
233
Epoch:  233 ; Time per epoch:  5.752431869506836 ; Loss_train:  [[0.10343827]
 [0.07437771]
 [0.04954339]
 [0.01178123]
 [0.00780704]] ; Loss_test [[0.10150766]
 [0.07328534]
 [0.04926354]
 [0.01594725]
 [0.01254448]]
training finished
234
Epoch:  234 ; Time per epoch:  6.025172710418701 ; Loss_train:  [[0.10354417]
 [0.07479771]
 [0.05000674]
 [0.01206076]
 [0.00780914]] ; Loss_test [[0.10160275]
 [0.07369639]
 [0.04971292]
 [0.0161916 ]
 [0.01255025]]
training finished
235
Epoch:  235 ; Time per epoch:  5.723606824874878 ; Loss_train:  [[0.10308395]
 [0.0744062 ]
 [0.04986532]
 [0.01211085]
 [0.00782205]] ; Loss_test [[0.10118125]
 [0.07331206]
 [0.04958609]
 [0.01625838]
 [0.01257747]]
training finished
236
Epoch:  236 ; Time per epoch:  5.739058494567871 ; Loss_train:  [[0.10310405]
 [0.07436972]
 [0.04967126]
 [0.01189019]
 [0.00786596]] ; Loss_test [[0.1011849 ]
 [0.07330766]
 [0.04941931]
 [0.01606785]
 [0.01260304]]
training finished
237
Epoch:  237 ; Time per epoch:  5.757870674133301 ; Loss_train:  [[0.10352389]
 [0.07467692]
 [0.04993207]
 [0.01197456]
 [0.00778801]] ; Loss_test [[0.10158939]
 [0.07357483]
 [0.04964418]
 [0.01614022]
 [0.0125483 ]]
training finished
238
Epoch:  238 ; Time per epoch:  5.771639585494995 ; Loss_train:  [[0.10353711]
 [0.07461521]
 [0.04997051]
 [0.01208972]
 [0.00782246]] ; Loss_test [[0.10157138]
 [0.07349775]
 [0.04967167]
 [0.01623011]
 [0.01257213]]
training finished
239
Epoch:  239 ; Time per epoch:  5.747056484222412 ; Loss_train:  [[0.10287673]
 [0.0745289 ]
 [0.05007675]
 [0.01220405]
 [0.00780727]] ; Loss_test [[0.10095108]
 [0.07342255]
 [0.04978079]
 [0.01633384]
 [0.01256992]]
training finished
240
Epoch:  240 ; Time per epoch:  5.7471582889556885 ; Loss_train:  [[0.10339963]
 [0.07447463]
 [0.04975699]
 [0.01193279]
 [0.00778834]] ; Loss_test [[0.10145091]
 [0.07337543]
 [0.04947324]
 [0.01609513]
 [0.01254742]]
training finished
241
Epoch:  241 ; Time per epoch:  5.754590749740601 ; Loss_train:  [[0.10364091]
 [0.07484976]
 [0.05019348]
 [0.01217188]
 [0.00780815]] ; Loss_test [[0.10170017]
 [0.07375632]
 [0.04990913]
 [0.01630848]
 [0.01256807]]
training finished
242
Epoch:  242 ; Time per epoch:  5.762689828872681 ; Loss_train:  [[0.10331853]
 [0.07453741]
 [0.04987485]
 [0.01201257]
 [0.00778948]] ; Loss_test [[0.10136741]
 [0.07343426]
 [0.04958739]
 [0.01616407]
 [0.01254703]]
training finished
243
Epoch:  243 ; Time per epoch:  5.7460713386535645 ; Loss_train:  [[0.10330189]
 [0.07431106]
 [0.049597  ]
 [0.01185722]
 [0.00779616]] ; Loss_test [[0.10137339]
 [0.07323831]
 [0.04933187]
 [0.0160344 ]
 [0.01255372]]
training finished
244
Epoch:  244 ; Time per epoch:  5.7508323192596436 ; Loss_train:  [[0.10375072]
 [0.07475363]
 [0.05000658]
 [0.01199899]
 [0.00779354]] ; Loss_test [[0.10181842]
 [0.07366322]
 [0.04972221]
 [0.01615741]
 [0.01254617]]
training finished
245
Epoch:  245 ; Time per epoch:  5.758352994918823 ; Loss_train:  [[0.10331758]
 [0.07464478]
 [0.05005065]
 [0.01213268]
 [0.00779803]] ; Loss_test [[0.10139265]
 [0.07354017]
 [0.04976216]
 [0.01628049]
 [0.01256431]]
training finished
246
Epoch:  246 ; Time per epoch:  6.008638143539429 ; Loss_train:  [[0.10325716]
 [0.07441255]
 [0.04973489]
 [0.01192141]
 [0.0077867 ]] ; Loss_test [[0.10132875]
 [0.07332361]
 [0.04945855]
 [0.01609731]
 [0.01254803]]
training finished
247
Epoch:  247 ; Time per epoch:  5.7479941844940186 ; Loss_train:  [[0.1036228 ]
 [0.07472743]
 [0.0500664 ]
 [0.01211839]
 [0.00777888]] ; Loss_test [[0.10168947]
 [0.07363428]
 [0.04977555]
 [0.01626273]
 [0.01254549]]
training finished
248
Epoch:  248 ; Time per epoch:  5.730722665786743 ; Loss_train:  [[0.10339666]
 [0.07440498]
 [0.04962904]
 [0.01184047]
 [0.00779762]] ; Loss_test [[0.10147406]
 [0.07333311]
 [0.04937518]
 [0.01602385]
 [0.01255384]]
training finished
249
Epoch:  249 ; Time per epoch:  5.750970125198364 ; Loss_train:  [[0.10378212]
 [0.07480531]
 [0.05003074]
 [0.01204174]
 [0.00775293]] ; Loss_test [[0.10184155]
 [0.07370638]
 [0.0497424 ]
 [0.01618898]
 [0.01251462]]
training finished
250
Epoch:  250 ; Time per epoch:  5.7521162033081055 ; Loss_train:  [[0.1034651 ]
 [0.07464138]
 [0.04995583]
 [0.01205886]
 [0.00777345]] ; Loss_test [[0.10153361]
 [0.07353681]
 [0.04965848]
 [0.0162004 ]
 [0.01253487]]
training finished
251
Epoch:  251 ; Time per epoch:  5.731777191162109 ; Loss_train:  [[0.10365437]
 [0.07471877]
 [0.04992026]
 [0.01196543]
 [0.00775288]] ; Loss_test [[0.10172948]
 [0.07362031]
 [0.04963168]
 [0.01612001]
 [0.01251607]]
training finished
252
Epoch:  252 ; Time per epoch:  5.7418622970581055 ; Loss_train:  [[0.10314683]
 [0.07450014]
 [0.04987885]
 [0.01208982]
 [0.00779845]] ; Loss_test [[0.10123192]
 [0.07341955]
 [0.04960344]
 [0.01623394]
 [0.01256049]]
training finished
253
Epoch:  253 ; Time per epoch:  5.75440788269043 ; Loss_train:  [[0.10361746]
 [0.07464585]
 [0.04988627]
 [0.01204036]
 [0.00777679]] ; Loss_test [[0.10167795]
 [0.07354755]
 [0.0495891 ]
 [0.01617635]
 [0.01253647]]
training finished
254
Epoch:  254 ; Time per epoch:  5.745959520339966 ; Loss_train:  [[0.10328183]
 [0.07447263]
 [0.04981333]
 [0.01205199]
 [0.00779481]] ; Loss_test [[0.10137667]
 [0.07339368]
 [0.04953785]
 [0.01619695]
 [0.01255384]]
training finished
255
Epoch:  255 ; Time per epoch:  5.741703271865845 ; Loss_train:  [[0.10344274]
 [0.07465237]
 [0.04995925]
 [0.01204844]
 [0.00776977]] ; Loss_test [[0.10151307]
 [0.07355084]
 [0.04966947]
 [0.016193  ]
 [0.01252875]]
training finished
256
Epoch:  256 ; Time per epoch:  5.752985000610352 ; Loss_train:  [[0.10360985]
 [0.07452142]
 [0.04977989]
 [0.01198047]
 [0.00779459]] ; Loss_test [[0.10168976]
 [0.07343307]
 [0.04950232]
 [0.01613665]
 [0.01255101]]
training finished
257
Epoch:  257 ; Time per epoch:  5.719488143920898 ; Loss_train:  [[0.10362857]
 [0.07461786]
 [0.0498482 ]
 [0.01193616]
 [0.00777337]] ; Loss_test [[0.10170899]
 [0.07352799]
 [0.04956698]
 [0.01610193]
 [0.01253299]]
training finished
258
Epoch:  258 ; Time per epoch:  5.747525215148926 ; Loss_train:  [[0.10333148]
 [0.07461937]
 [0.05005001]
 [0.0121412 ]
 [0.007795  ]] ; Loss_test [[0.10140428]
 [0.07351142]
 [0.04975089]
 [0.01627908]
 [0.01255485]]
training finished
259
Epoch:  259 ; Time per epoch:  5.730797052383423 ; Loss_train:  [[0.10324067]
 [0.07452045]
 [0.04990405]
 [0.01203309]
 [0.00779284]] ; Loss_test [[0.10132741]
 [0.07341756]
 [0.04961258]
 [0.01618743]
 [0.01255277]]
training finished
260
Epoch:  260 ; Time per epoch:  5.735692977905273 ; Loss_train:  [[0.10359654]
 [0.07464706]
 [0.04991479]
 [0.01197802]
 [0.00777113]] ; Loss_test [[0.10165583]
 [0.07354159]
 [0.04961908]
 [0.01613022]
 [0.01252862]]
training finished
261
Epoch:  261 ; Time per epoch:  5.720251560211182 ; Loss_train:  [[0.1034136 ]
 [0.07466834]
 [0.05002177]
 [0.01211348]
 [0.00779159]] ; Loss_test [[0.10147678]
 [0.07355591]
 [0.04972523]
 [0.01625307]
 [0.01254991]]
training finished
262
Epoch:  262 ; Time per epoch:  5.73099422454834 ; Loss_train:  [[0.10345671]
 [0.07452668]
 [0.04984833]
 [0.01203283]
 [0.00779343]] ; Loss_test [[0.10153605]
 [0.0734205 ]
 [0.04955481]
 [0.01618445]
 [0.01255681]]
training finished
263
Epoch:  263 ; Time per epoch:  5.736830711364746 ; Loss_train:  [[0.10336169]
 [0.07444556]
 [0.0497427 ]
 [0.01198707]
 [0.00776634]] ; Loss_test [[0.10143723]
 [0.07334849]
 [0.04945407]
 [0.01613363]
 [0.01252349]]
training finished
264
Epoch:  264 ; Time per epoch:  5.724593162536621 ; Loss_train:  [[0.10358052]
 [0.07451373]
 [0.04977147]
 [0.01198396]
 [0.00777516]] ; Loss_test [[0.10164493]
 [0.07342735]
 [0.04948785]
 [0.0161322 ]
 [0.01253294]]
training finished
265
Epoch:  265 ; Time per epoch:  5.756042957305908 ; Loss_train:  [[0.10357065]
 [0.07471757]
 [0.05003952]
 [0.01211151]
 [0.00779607]] ; Loss_test [[0.10164373]
 [0.07362176]
 [0.0497478 ]
 [0.01625989]
 [0.01256123]]
training finished
266
Epoch:  266 ; Time per epoch:  5.757124900817871 ; Loss_train:  [[0.10351858]
 [0.07469732]
 [0.05003921]
 [0.01211374]
 [0.00777201]] ; Loss_test [[0.10160168]
 [0.07360953]
 [0.04974877]
 [0.01625514]
 [0.01253439]]
training finished
267
Epoch:  267 ; Time per epoch:  5.732057571411133 ; Loss_train:  [[0.10352073]
 [0.07450362]
 [0.04976697]
 [0.01196092]
 [0.00776393]] ; Loss_test [[0.10159355]
 [0.07340666]
 [0.0494712 ]
 [0.01611248]
 [0.01252694]]
training finished
268
Epoch:  268 ; Time per epoch:  5.738197088241577 ; Loss_train:  [[0.10350712]
 [0.07470503]
 [0.05004792]
 [0.01216943]
 [0.00780416]] ; Loss_test [[0.10158724]
 [0.07359955]
 [0.04974399]
 [0.01630349]
 [0.01257179]]
training finished
269
Epoch:  269 ; Time per epoch:  5.730243444442749 ; Loss_train:  [[0.10323306]
 [0.07442188]
 [0.04967429]
 [0.01193999]
 [0.00776836]] ; Loss_test [[0.10130388]
 [0.07332154]
 [0.0493853 ]
 [0.0160968 ]
 [0.01252909]]
training finished
270
Epoch:  270 ; Time per epoch:  5.719280242919922 ; Loss_train:  [[0.10324522]
 [0.07450909]
 [0.04983807]
 [0.01204606]
 [0.00777472]] ; Loss_test [[0.10132711]
 [0.07341108]
 [0.04954499]
 [0.01618768]
 [0.01253581]]
training finished
271
Epoch:  271 ; Time per epoch:  5.726084470748901 ; Loss_train:  [[0.10346484]
 [0.0748027 ]
 [0.05015405]
 [0.01220872]
 [0.00777977]] ; Loss_test [[0.10154944]
 [0.07371031]
 [0.04986035]
 [0.01633585]
 [0.01254504]]
training finished
272
Epoch:  272 ; Time per epoch:  5.712059259414673 ; Loss_train:  [[0.10340133]
 [0.07466348]
 [0.05001196]
 [0.01215622]
 [0.00777715]] ; Loss_test [[0.10147356]
 [0.07355832]
 [0.04970942]
 [0.01627881]
 [0.01253798]]
training finished
273
Epoch:  273 ; Time per epoch:  5.72200083732605 ; Loss_train:  [[0.10348783]
 [0.07464069]
 [0.04992222]
 [0.01204049]
 [0.00776056]] ; Loss_test [[0.10155717]
 [0.07353944]
 [0.04962981]
 [0.01618621]
 [0.01252324]]
training finished
274
Epoch:  274 ; Time per epoch:  5.725740194320679 ; Loss_train:  [[0.10331181]
 [0.07460944]
 [0.04997617]
 [0.01212605]
 [0.00778432]] ; Loss_test [[0.10139208]
 [0.07351226]
 [0.04968462]
 [0.01626718]
 [0.01255251]]
training finished
275
Epoch:  275 ; Time per epoch:  5.727415084838867 ; Loss_train:  [[0.10322443]
 [0.07449576]
 [0.04985901]
 [0.01207304]
 [0.00780412]] ; Loss_test [[0.10131022]
 [0.07340842]
 [0.04957645]
 [0.0162237 ]
 [0.0125684 ]]
training finished
276
Epoch:  276 ; Time per epoch:  5.740266799926758 ; Loss_train:  [[0.10354911]
 [0.07467528]
 [0.04992388]
 [0.01200638]
 [0.0077593 ]] ; Loss_test [[0.10162044]
 [0.07358343]
 [0.0496393 ]
 [0.01616488]
 [0.01252581]]
training finished
277
Epoch:  277 ; Time per epoch:  5.770907402038574 ; Loss_train:  [[0.10334323]
 [0.07454424]
 [0.04982622]
 [0.01199703]
 [0.00778814]] ; Loss_test [[0.10141452]
 [0.07345838]
 [0.04955308]
 [0.01616256]
 [0.01255596]]
training finished
278
Epoch:  278 ; Time per epoch:  5.761173486709595 ; Loss_train:  [[0.10334866]
 [0.07455634]
 [0.04984201]
 [0.01201125]
 [0.00777546]] ; Loss_test [[0.10140914]
 [0.07345971]
 [0.04955772]
 [0.01616772]
 [0.01254309]]
training finished
279
Epoch:  279 ; Time per epoch:  5.758360862731934 ; Loss_train:  [[0.10339638]
 [0.07463304]
 [0.04994563]
 [0.01208618]
 [0.00778236]] ; Loss_test [[0.10146481]
 [0.07353799]
 [0.04966522]
 [0.01624138]
 [0.01255383]]
training finished
280
Epoch:  280 ; Time per epoch:  5.74796724319458 ; Loss_train:  [[0.10322256]
 [0.07455326]
 [0.04995121]
 [0.01214199]
 [0.00780827]] ; Loss_test [[0.10129999]
 [0.0734695 ]
 [0.04967846]
 [0.01629303]
 [0.01257728]]
training finished
281
Epoch:  281 ; Time per epoch:  5.746963977813721 ; Loss_train:  [[0.1035118 ]
 [0.0745925 ]
 [0.04981571]
 [0.01194551]
 [0.00776219]] ; Loss_test [[0.10157736]
 [0.07350739]
 [0.04954258]
 [0.01611597]
 [0.01253242]]
training finished
282
Epoch:  282 ; Time per epoch:  5.755003452301025 ; Loss_train:  [[0.10334644]
 [0.07455031]
 [0.04981117]
 [0.01195807]
 [0.0077572 ]] ; Loss_test [[0.10142655]
 [0.07346004]
 [0.04953496]
 [0.01612711]
 [0.01252741]]
training finished
283
Epoch:  283 ; Time per epoch:  5.753883600234985 ; Loss_train:  [[0.10342857]
 [0.07461713]
 [0.04994177]
 [0.01208135]
 [0.00778618]] ; Loss_test [[0.10150719]
 [0.07351926]
 [0.04965264]
 [0.01623483]
 [0.01255708]]
training finished
284
Epoch:  284 ; Time per epoch:  5.7453083992004395 ; Loss_train:  [[0.10352726]
 [0.07474627]
 [0.05007266]
 [0.01212411]
 [0.00777146]] ; Loss_test [[0.10159469]
 [0.07363945]
 [0.04977422]
 [0.01626969]
 [0.01254397]]
training finished
285
Epoch:  285 ; Time per epoch:  5.74362325668335 ; Loss_train:  [[0.10336321]
 [0.07449907]
 [0.04982442]
 [0.01200963]
 [0.00778772]] ; Loss_test [[0.10144924]
 [0.07341226]
 [0.04954125]
 [0.01617021]
 [0.01255597]]
training finished
286
Epoch:  286 ; Time per epoch:  5.746417760848999 ; Loss_train:  [[0.10342953]
 [0.07459234]
 [0.0499269 ]
 [0.01207738]
 [0.00777851]] ; Loss_test [[0.10151321]
 [0.07349662]
 [0.04963331]
 [0.0162217 ]
 [0.01254822]]
training finished
287
Epoch:  287 ; Time per epoch:  5.749059677124023 ; Loss_train:  [[0.10334425]
 [0.07453696]
 [0.04984588]
 [0.01201794]
 [0.00777037]] ; Loss_test [[0.10141431]
 [0.07343671]
 [0.04955202]
 [0.01616686]
 [0.01253872]]
training finished
288
Epoch:  288 ; Time per epoch:  5.749865531921387 ; Loss_train:  [[0.1035415 ]
 [0.07460558]
 [0.04984242]
 [0.01197332]
 [0.00776829]] ; Loss_test [[0.10160895]
 [0.07351088]
 [0.04955295]
 [0.0161281 ]
 [0.01253144]]
training finished
289
Epoch:  289 ; Time per epoch:  5.765504837036133 ; Loss_train:  [[0.10335724]
 [0.07461308]
 [0.04994799]
 [0.01208339]
 [0.00776368]] ; Loss_test [[0.10142453]
 [0.07350627]
 [0.04964688]
 [0.01622555]
 [0.01253372]]
training finished
290
Epoch:  290 ; Time per epoch:  5.736752986907959 ; Loss_train:  [[0.10330855]
 [0.07450834]
 [0.04984115]
 [0.01203682]
 [0.00779701]] ; Loss_test [[0.10139085]
 [0.07341456]
 [0.04955806]
 [0.01619646]
 [0.01256677]]
training finished
291
Epoch:  291 ; Time per epoch:  5.7447898387908936 ; Loss_train:  [[0.10327668]
 [0.07450099]
 [0.04980983]
 [0.01199221]
 [0.00779941]] ; Loss_test [[0.10135269]
 [0.07340422]
 [0.04953221]
 [0.01615881]
 [0.01256564]]
training finished
292
Epoch:  292 ; Time per epoch:  5.739774703979492 ; Loss_train:  [[0.10349781]
 [0.07475933]
 [0.05004435]
 [0.01208365]
 [0.00776415]] ; Loss_test [[0.10157068]
 [0.07366072]
 [0.04975805]
 [0.01623676]
 [0.01253555]]
training finished
293
Epoch:  293 ; Time per epoch:  5.726715326309204 ; Loss_train:  [[0.10341419]
 [0.07475577]
 [0.05006139]
 [0.01209513]
 [0.00778176]] ; Loss_test [[0.10147815]
 [0.07364672]
 [0.04976556]
 [0.01624844]
 [0.01255008]]
training finished
294
Epoch:  294 ; Time per epoch:  5.748099327087402 ; Loss_train:  [[0.10328647]
 [0.07447845]
 [0.04975083]
 [0.01193938]
 [0.00778363]] ; Loss_test [[0.10136154]
 [0.07338436]
 [0.04946773]
 [0.01611006]
 [0.01254894]]
training finished
295
Epoch:  295 ; Time per epoch:  5.741942882537842 ; Loss_train:  [[0.1035699 ]
 [0.07464231]
 [0.04988773]
 [0.01200878]
 [0.00778245]] ; Loss_test [[0.10163987]
 [0.07354921]
 [0.04960719]
 [0.01617244]
 [0.01254942]]
training finished
296
Epoch:  296 ; Time per epoch:  5.727853059768677 ; Loss_train:  [[0.10349006]
 [0.07465567]
 [0.04991363]
 [0.01199149]
 [0.0077682 ]] ; Loss_test [[0.10156263]
 [0.07356045]
 [0.04963424]
 [0.01616189]
 [0.01253888]]
training finished
297
Epoch:  297 ; Time per epoch:  5.74843168258667 ; Loss_train:  [[0.10318923]
 [0.07446788]
 [0.04976384]
 [0.01194925]
 [0.00777685]] ; Loss_test [[0.10127867]
 [0.07338005]
 [0.04949358]
 [0.01612373]
 [0.01254756]]
training finished
298
Epoch:  298 ; Time per epoch:  5.728749513626099 ; Loss_train:  [[0.10361283]
 [0.07473838]
 [0.049975  ]
 [0.01201379]
 [0.00776191]] ; Loss_test [[0.10168667]
 [0.07364379]
 [0.0496931 ]
 [0.01618094]
 [0.01253349]]
training finished
299
Epoch:  299 ; Time per epoch:  5.7240331172943115 ; Loss_train:  [[0.10328672]
 [0.07459098]
 [0.04995747]
 [0.01207555]
 [0.00777305]] ; Loss_test [[0.10136969]
 [0.07349601]
 [0.04967283]
 [0.01623639]
 [0.01254623]]
training finished
300
Epoch:  300 ; Time per epoch:  5.721882581710815 ; Loss_train:  [[0.10344943]
 [0.07465386]
 [0.04996261]
 [0.01205241]
 [0.00776693]] ; Loss_test [[0.10152519]
 [0.07355877]
 [0.04967675]
 [0.01621284]
 [0.01253914]]
training finished
301
Epoch:  301 ; Time per epoch:  5.735071659088135 ; Loss_train:  [[0.10344499]
 [0.07459865]
 [0.04987678]
 [0.01200128]
 [0.00778409]] ; Loss_test [[0.10152245]
 [0.07351182]
 [0.04960133]
 [0.01617246]
 [0.01255573]]
training finished
302
Epoch:  302 ; Time per epoch:  5.729747533798218 ; Loss_train:  [[0.10343932]
 [0.07458404]
 [0.04985677]
 [0.01197757]
 [0.00777108]] ; Loss_test [[0.10151882]
 [0.07349399]
 [0.04957839]
 [0.01614908]
 [0.01254071]]
training finished
303
Epoch:  303 ; Time per epoch:  5.725231170654297 ; Loss_train:  [[0.10340535]
 [0.07459672]
 [0.04989003]
 [0.012013  ]
 [0.00777728]] ; Loss_test [[0.1014853 ]
 [0.07350586]
 [0.04961028]
 [0.01618234]
 [0.01254719]]
training finished
304
Epoch:  304 ; Time per epoch:  5.72687840461731 ; Loss_train:  [[0.10341229]
 [0.0745902 ]
 [0.04987781]
 [0.01201446]
 [0.00777698]] ; Loss_test [[0.10149327]
 [0.07350353]
 [0.04959828]
 [0.01617896]
 [0.01254631]]
training finished
305
Epoch:  305 ; Time per epoch:  5.706280946731567 ; Loss_train:  [[0.10359843]
 [0.07475056]
 [0.05000479]
 [0.01204014]
 [0.0077567 ]] ; Loss_test [[0.10167358]
 [0.07365428]
 [0.04971717]
 [0.01620226]
 [0.01252897]]
training finished
306
Epoch:  306 ; Time per epoch:  5.714121103286743 ; Loss_train:  [[0.10350636]
 [0.07464792]
 [0.04991067]
 [0.01200609]
 [0.00777338]] ; Loss_test [[0.10158984]
 [0.07356209]
 [0.04963289]
 [0.01617322]
 [0.01254423]]
training finished
307
Epoch:  307 ; Time per epoch:  5.72890305519104 ; Loss_train:  [[0.1034775 ]
 [0.07465205]
 [0.04992655]
 [0.01201044]
 [0.0077628 ]] ; Loss_test [[0.10156196]
 [0.07356416]
 [0.04964822]
 [0.01617899]
 [0.01253706]]
training finished
308
Epoch:  308 ; Time per epoch:  5.717376708984375 ; Loss_train:  [[0.10342493]
 [0.07460051]
 [0.04985461]
 [0.01196419]
 [0.0077658 ]] ; Loss_test [[0.10150681]
 [0.0735102 ]
 [0.04957747]
 [0.01613958]
 [0.01253967]]
training finished
309
Epoch:  309 ; Time per epoch:  5.744544267654419 ; Loss_train:  [[0.10336917]
 [0.0745451 ]
 [0.04981111]
 [0.0119727 ]
 [0.00778131]] ; Loss_test [[0.10145033]
 [0.07345292]
 [0.04953221]
 [0.01614592]
 [0.01255418]]
training finished
310
Epoch:  310 ; Time per epoch:  5.7311272621154785 ; Loss_train:  [[0.10342508]
 [0.07454777]
 [0.04980687]
 [0.01197326]
 [0.00777342]] ; Loss_test [[0.10150195]
 [0.07345846]
 [0.0495292 ]
 [0.01614349]
 [0.01254373]]
training finished
311
Epoch:  311 ; Time per epoch:  5.706822156906128 ; Loss_train:  [[0.103293  ]
 [0.0744523 ]
 [0.04972855]
 [0.01192335]
 [0.00776697]] ; Loss_test [[0.10138526]
 [0.07337131]
 [0.04945704]
 [0.0161028 ]
 [0.01254002]]
training finished
312
Epoch:  312 ; Time per epoch:  5.7445971965789795 ; Loss_train:  [[0.10339869]
 [0.07457203]
 [0.04984428]
 [0.01196964]
 [0.0077605 ]] ; Loss_test [[0.10149016]
 [0.07348833]
 [0.04956749]
 [0.01614199]
 [0.01253264]]
training finished
313
Epoch:  313 ; Time per epoch:  5.728811025619507 ; Loss_train:  [[0.10349709]
 [0.07466234]
 [0.04993112]
 [0.01201956]
 [0.00776877]] ; Loss_test [[0.10157947]
 [0.07356989]
 [0.04964685]
 [0.01618527]
 [0.01254132]]
training finished
314
Epoch:  314 ; Time per epoch:  5.710790157318115 ; Loss_train:  [[0.10354097]
 [0.07464474]
 [0.04988115]
 [0.01199287]
 [0.00776571]] ; Loss_test [[0.10161676]
 [0.07355163]
 [0.04959778]
 [0.01615623]
 [0.01253358]]
training finished
315
Epoch:  315 ; Time per epoch:  5.712981939315796 ; Loss_train:  [[0.10341263]
 [0.07453612]
 [0.04978714]
 [0.01197282]
 [0.00777392]] ; Loss_test [[0.10149547]
 [0.0734514 ]
 [0.04951406]
 [0.01614086]
 [0.01254338]]
training finished
316
Epoch:  316 ; Time per epoch:  5.734577894210815 ; Loss_train:  [[0.10333544]
 [0.07451674]
 [0.04980752]
 [0.0120084 ]
 [0.00778573]] ; Loss_test [[0.10142331]
 [0.07343642]
 [0.04953741]
 [0.01617456]
 [0.01255737]]
training finished
317
Epoch:  317 ; Time per epoch:  5.728850364685059 ; Loss_train:  [[0.1035684 ]
 [0.07469516]
 [0.04993816]
 [0.01203067]
 [0.00776617]] ; Loss_test [[0.10164366]
 [0.07360397]
 [0.04965772]
 [0.01619514]
 [0.01254129]]
training finished
318
Epoch:  318 ; Time per epoch:  5.737274169921875 ; Loss_train:  [[0.10335729]
 [0.07456587]
 [0.0498236 ]
 [0.01197025]
 [0.00777048]] ; Loss_test [[0.10143723]
 [0.07347777]
 [0.0495484 ]
 [0.01614562]
 [0.01254474]]
training finished
319
Epoch:  319 ; Time per epoch:  5.752100229263306 ; Loss_train:  [[0.10358761]
 [0.07474905]
 [0.04997889]
 [0.01201698]
 [0.00774675]] ; Loss_test [[0.10166169]
 [0.07365157]
 [0.04968918]
 [0.01618069]
 [0.01252165]]
training finished
320
Epoch:  320 ; Time per epoch:  5.736316919326782 ; Loss_train:  [[0.10342141]
 [0.07459362]
 [0.04987312]
 [0.01200971]
 [0.00776757]] ; Loss_test [[0.10150357]
 [0.07350298]
 [0.04959099]
 [0.01617287]
 [0.01253801]]
training finished
321
Epoch:  321 ; Time per epoch:  5.739870309829712 ; Loss_train:  [[0.10352899]
 [0.07458905]
 [0.04982118]
 [0.01195677]
 [0.007768  ]] ; Loss_test [[0.10160826]
 [0.07350286]
 [0.04954354]
 [0.01612766]
 [0.01253712]]
training finished
322
Epoch:  322 ; Time per epoch:  5.770669460296631 ; Loss_train:  [[0.1034786 ]
 [0.07466116]
 [0.0499539 ]
 [0.01204559]
 [0.00776308]] ; Loss_test [[0.10155986]
 [0.07356834]
 [0.04966561]
 [0.01620173]
 [0.012535  ]]
training finished
323
Epoch:  323 ; Time per epoch:  5.753710508346558 ; Loss_train:  [[0.10334089]
 [0.07461263]
 [0.04995267]
 [0.01207506]
 [0.00777291]] ; Loss_test [[0.10142657]
 [0.07351831]
 [0.04966414]
 [0.01622896]
 [0.01254654]]
training finished
324
Epoch:  324 ; Time per epoch:  5.770057201385498 ; Loss_train:  [[0.10331216]
 [0.0744832 ]
 [0.04978246]
 [0.01197385]
 [0.00777181]] ; Loss_test [[0.10139371]
 [0.07339031]
 [0.04950193]
 [0.01614172]
 [0.01254284]]
training finished
325
Epoch:  325 ; Time per epoch:  5.740818500518799 ; Loss_train:  [[0.10338588]
 [0.0745425 ]
 [0.0498086 ]
 [0.01196948]
 [0.00776503]] ; Loss_test [[0.10145748]
 [0.07344661]
 [0.04952614]
 [0.01613953]
 [0.01253856]]
training finished
326
Epoch:  326 ; Time per epoch:  5.7586846351623535 ; Loss_train:  [[0.10336077]
 [0.07457572]
 [0.04985037]
 [0.01198223]
 [0.00775083]] ; Loss_test [[0.10144004]
 [0.07348358]
 [0.04957167]
 [0.01615216]
 [0.01252535]]
training finished
327
Epoch:  327 ; Time per epoch:  5.770223379135132 ; Loss_train:  [[0.10335781]
 [0.07452307]
 [0.04979129]
 [0.01195777]
 [0.0077677 ]] ; Loss_test [[0.10144063]
 [0.0734371 ]
 [0.04952002]
 [0.01613599]
 [0.01254372]]
training finished
328
Epoch:  328 ; Time per epoch:  5.772578001022339 ; Loss_train:  [[0.10340964]
 [0.07454354]
 [0.04979061]
 [0.01195156]
 [0.00775402]] ; Loss_test [[0.10148516]
 [0.07345495]
 [0.04951552]
 [0.0161243 ]
 [0.01252902]]
training finished
329
Epoch:  329 ; Time per epoch:  5.765800476074219 ; Loss_train:  [[0.1033792 ]
 [0.0745004 ]
 [0.04976785]
 [0.01195176]
 [0.00776726]] ; Loss_test [[0.10145858]
 [0.07341176]
 [0.04949204]
 [0.01612915]
 [0.01254446]]
training finished
330
Epoch:  330 ; Time per epoch:  5.756355047225952 ; Loss_train:  [[0.10331895]
 [0.07448415]
 [0.04977276]
 [0.01197426]
 [0.00776835]] ; Loss_test [[0.10140193]
 [0.07339776]
 [0.0494966 ]
 [0.0161456 ]
 [0.01254516]]
training finished
331
Epoch:  331 ; Time per epoch:  5.764403581619263 ; Loss_train:  [[0.10342523]
 [0.07455946]
 [0.04981852]
 [0.01197459]
 [0.00775473]] ; Loss_test [[0.1015009 ]
 [0.07346696]
 [0.0495359 ]
 [0.016143  ]
 [0.01253046]]
training finished
332
Epoch:  332 ; Time per epoch:  5.746658086776733 ; Loss_train:  [[0.10344694]
 [0.07457925]
 [0.04983936]
 [0.01198766]
 [0.00776576]] ; Loss_test [[0.10152467]
 [0.07349059]
 [0.04956144]
 [0.01615968]
 [0.01254234]]
training finished
333
Epoch:  333 ; Time per epoch:  5.736581087112427 ; Loss_train:  [[0.10343923]
 [0.07455964]
 [0.04983009]
 [0.01199126]
 [0.00777134]] ; Loss_test [[0.10151733]
 [0.07347107]
 [0.04955168]
 [0.01616014]
 [0.01254501]]
training finished
334
Epoch:  334 ; Time per epoch:  5.753459215164185 ; Loss_train:  [[0.10349833]
 [0.07462701]
 [0.04989539]
 [0.01201342]
 [0.00776667]] ; Loss_test [[0.10157396]
 [0.07353345]
 [0.049614  ]
 [0.0161818 ]
 [0.0125417 ]]
training finished
335
Epoch:  335 ; Time per epoch:  5.770707607269287 ; Loss_train:  [[0.10348488]
 [0.07460992]
 [0.04988661]
 [0.01202465]
 [0.00776904]] ; Loss_test [[0.10155913]
 [0.07351554]
 [0.04960435]
 [0.01618945]
 [0.01254214]]
training finished
336
Epoch:  336 ; Time per epoch:  5.727180242538452 ; Loss_train:  [[0.10342991]
 [0.07457231]
 [0.04986063]
 [0.01201353]
 [0.0077613 ]] ; Loss_test [[0.10150746]
 [0.0734805 ]
 [0.04958035]
 [0.01617967]
 [0.01253473]]
training finished
337
Epoch:  337 ; Time per epoch:  5.735727071762085 ; Loss_train:  [[0.10345101]
 [0.07463867]
 [0.04992132]
 [0.01202363]
 [0.00775688]] ; Loss_test [[0.10153208]
 [0.07354632]
 [0.04963885]
 [0.01619239]
 [0.01253526]]
training finished
338
Epoch:  338 ; Time per epoch:  5.728407144546509 ; Loss_train:  [[0.1034914 ]
 [0.07466465]
 [0.04993345]
 [0.01201759]
 [0.007761  ]] ; Loss_test [[0.10156636]
 [0.07356951]
 [0.04965069]
 [0.01618839]
 [0.01253889]]
training finished
339
Epoch:  339 ; Time per epoch:  5.754339933395386 ; Loss_train:  [[0.10351188]
 [0.07463539]
 [0.04989651]
 [0.01200435]
 [0.00776461]] ; Loss_test [[0.1015816 ]
 [0.07353939]
 [0.04961375]
 [0.01617391]
 [0.01253843]]
training finished
340
Epoch:  340 ; Time per epoch:  5.732109785079956 ; Loss_train:  [[0.10342219]
 [0.07455952]
 [0.04983344]
 [0.01198935]
 [0.00777336]] ; Loss_test [[0.10149716]
 [0.07346935]
 [0.04955698]
 [0.01616126]
 [0.01254662]]
training finished
341
Epoch:  341 ; Time per epoch:  5.731163501739502 ; Loss_train:  [[0.10347439]
 [0.07460963]
 [0.04988017]
 [0.01199369]
 [0.00776299]] ; Loss_test [[0.10154866]
 [0.07351916]
 [0.04960242]
 [0.01616696]
 [0.01253758]]
training finished
342
Epoch:  342 ; Time per epoch:  5.716571092605591 ; Loss_train:  [[0.10352559]
 [0.07467449]
 [0.04994061]
 [0.01201929]
 [0.00776274]] ; Loss_test [[0.10159887]
 [0.07358122]
 [0.04966001]
 [0.01619023]
 [0.01253803]]
training finished
343
Epoch:  343 ; Time per epoch:  5.710097074508667 ; Loss_train:  [[0.10343492]
 [0.07461499]
 [0.04991104]
 [0.01203048]
 [0.00777206]] ; Loss_test [[0.1015112 ]
 [0.07352277]
 [0.04963095]
 [0.01619841]
 [0.01254652]]
training finished
344
Epoch:  344 ; Time per epoch:  5.70417332649231 ; Loss_train:  [[0.10331614]
 [0.07449465]
 [0.04980399]
 [0.01199663]
 [0.00778685]] ; Loss_test [[0.10139672]
 [0.07340575]
 [0.04952882]
 [0.01616825]
 [0.01256064]]
training finished
345
Epoch:  345 ; Time per epoch:  5.718204975128174 ; Loss_train:  [[0.1034338 ]
 [0.07457097]
 [0.04984313]
 [0.011984  ]
 [0.00776356]] ; Loss_test [[0.10150623]
 [0.07347533]
 [0.0495609 ]
 [0.01615447]
 [0.01253759]]
training finished
346
Epoch:  346 ; Time per epoch:  5.7289252281188965 ; Loss_train:  [[0.10342468]
 [0.07456446]
 [0.049822  ]
 [0.01197448]
 [0.00776794]] ; Loss_test [[0.10149698]
 [0.07346979]
 [0.04954141]
 [0.01614464]
 [0.01254144]]
training finished
347
Epoch:  347 ; Time per epoch:  5.7178955078125 ; Loss_train:  [[0.10328661]
 [0.07445521]
 [0.04973403]
 [0.01194718]
 [0.00777237]] ; Loss_test [[0.10136534]
 [0.07336745]
 [0.04945968]
 [0.01612334]
 [0.01254582]]
training finished
348
Epoch:  348 ; Time per epoch:  5.728294849395752 ; Loss_train:  [[0.10346434]
 [0.07456962]
 [0.04980081]
 [0.01194359]
 [0.00775826]] ; Loss_test [[0.10153551]
 [0.07347906]
 [0.04952344]
 [0.01611971]
 [0.01253172]]
training finished
349
Epoch:  349 ; Time per epoch:  5.71499490737915 ; Loss_train:  [[0.10341977]
 [0.0745397 ]
 [0.04977908]
 [0.0119452 ]
 [0.00776999]] ; Loss_test [[0.10149173]
 [0.07344886]
 [0.04950168]
 [0.01612167]
 [0.01254323]]
training finished
350
Epoch:  350 ; Time per epoch:  5.731194734573364 ; Loss_train:  [[0.10331557]
 [0.07448392]
 [0.04975424]
 [0.0119446 ]
 [0.00776624]] ; Loss_test [[0.10139497]
 [0.07339491]
 [0.04947971]
 [0.01612242]
 [0.01253995]]
training finished
351
Epoch:  351 ; Time per epoch:  5.717228889465332 ; Loss_train:  [[0.10345618]
 [0.07460552]
 [0.04986835]
 [0.01199002]
 [0.00775564]] ; Loss_test [[0.10153369]
 [0.07351227]
 [0.04958695]
 [0.01615995]
 [0.0125304 ]]
training finished
352
Epoch:  352 ; Time per epoch:  5.709380865097046 ; Loss_train:  [[0.1034263 ]
 [0.07459217]
 [0.04987428]
 [0.01201306]
 [0.00776279]] ; Loss_test [[0.10150498]
 [0.0735015 ]
 [0.04959306]
 [0.01617968]
 [0.0125372 ]]
training finished
353
Epoch:  353 ; Time per epoch:  5.715698719024658 ; Loss_train:  [[0.10345853]
 [0.07463077]
 [0.04989813]
 [0.01202055]
 [0.0077719 ]] ; Loss_test [[0.10153069]
 [0.0735371 ]
 [0.04961533]
 [0.01618809]
 [0.01254784]]
training finished
354
Epoch:  354 ; Time per epoch:  5.708140134811401 ; Loss_train:  [[0.10345224]
 [0.07460465]
 [0.04986235]
 [0.01198905]
 [0.0077555 ]] ; Loss_test [[0.10152651]
 [0.07351305]
 [0.04957896]
 [0.01615881]
 [0.01253187]]
training finished
355
Epoch:  355 ; Time per epoch:  5.727488279342651 ; Loss_train:  [[0.10332866]
 [0.07450811]
 [0.04980182]
 [0.0119851 ]
 [0.00775524]] ; Loss_test [[0.10140973]
 [0.07341715]
 [0.04951975]
 [0.01615279]
 [0.01252926]]
training finished
356
Epoch:  356 ; Time per epoch:  5.740998029708862 ; Loss_train:  [[0.10332239]
 [0.07447267]
 [0.0497667 ]
 [0.01198205]
 [0.00776922]] ; Loss_test [[0.10140371]
 [0.07338389]
 [0.04948914]
 [0.0161519 ]
 [0.01254316]]
training finished
357
Epoch:  357 ; Time per epoch:  5.7225635051727295 ; Loss_train:  [[0.10336526]
 [0.07454617]
 [0.04984314]
 [0.01200595]
 [0.00776079]] ; Loss_test [[0.1014476 ]
 [0.07345577]
 [0.04956226]
 [0.01617465]
 [0.01253794]]
training finished
358
Epoch:  358 ; Time per epoch:  5.715774774551392 ; Loss_train:  [[0.10342848]
 [0.07457916]
 [0.04985939]
 [0.01198804]
 [0.00774543]] ; Loss_test [[0.1015059 ]
 [0.07348372]
 [0.04957278]
 [0.01615719]
 [0.0125218 ]]
training finished
359
Epoch:  359 ; Time per epoch:  5.696912527084351 ; Loss_train:  [[0.10341287]
 [0.07457905]
 [0.04986738]
 [0.01200952]
 [0.00776187]] ; Loss_test [[0.10149336]
 [0.07348515]
 [0.0495827 ]
 [0.0161776 ]
 [0.01253757]]
training finished
360
Epoch:  360 ; Time per epoch:  5.723726749420166 ; Loss_train:  [[0.10339655]
 [0.07459106]
 [0.04988328]
 [0.01201913]
 [0.00776661]] ; Loss_test [[0.10148056]
 [0.07350037]
 [0.04960111]
 [0.0161892 ]
 [0.01254503]]
training finished
361
Epoch:  361 ; Time per epoch:  5.717100620269775 ; Loss_train:  [[0.10343895]
 [0.07460194]
 [0.04988876]
 [0.01202729]
 [0.00776751]] ; Loss_test [[0.10152001]
 [0.07351249]
 [0.04960687]
 [0.01619368]
 [0.01254417]]
training finished
362
Epoch:  362 ; Time per epoch:  5.725838899612427 ; Loss_train:  [[0.10354147]
 [0.07467636]
 [0.04993671]
 [0.01203034]
 [0.007756  ]] ; Loss_test [[0.10161673]
 [0.07358173]
 [0.04965027]
 [0.01619428]
 [0.012533  ]]
training finished
363
Epoch:  363 ; Time per epoch:  5.7450690269470215 ; Loss_train:  [[0.10353348]
 [0.07464685]
 [0.04989932]
 [0.01201296]
 [0.00776402]] ; Loss_test [[0.10160823]
 [0.07355431]
 [0.04961519]
 [0.01618003]
 [0.01254016]]
training finished
364
Epoch:  364 ; Time per epoch:  5.739925146102905 ; Loss_train:  [[0.10344689]
 [0.07457727]
 [0.04984389]
 [0.01200082]
 [0.00776854]] ; Loss_test [[0.10152514]
 [0.07348904]
 [0.04956334]
 [0.01616845]
 [0.01254299]]
training finished
365
Epoch:  365 ; Time per epoch:  5.732778787612915 ; Loss_train:  [[0.10339823]
 [0.07454275]
 [0.04981851]
 [0.01199042]
 [0.00776458]] ; Loss_test [[0.10147937]
 [0.07345583]
 [0.04953959]
 [0.01615979]
 [0.01253969]]
training finished
366
Epoch:  366 ; Time per epoch:  5.740083694458008 ; Loss_train:  [[0.10349721]
 [0.07463468]
 [0.0498822 ]
 [0.01199443]
 [0.00775441]] ; Loss_test [[0.10157277]
 [0.07354344]
 [0.04959893]
 [0.016164  ]
 [0.01253153]]
training finished
367
Epoch:  367 ; Time per epoch:  5.735781669616699 ; Loss_train:  [[0.10345069]
 [0.07458838]
 [0.04984368]
 [0.01198176]
 [0.00774705]] ; Loss_test [[0.10152905]
 [0.07349782]
 [0.04955974]
 [0.01614966]
 [0.01252278]]
training finished
368
Epoch:  368 ; Time per epoch:  5.7330381870269775 ; Loss_train:  [[0.10347988]
 [0.07460248]
 [0.04984996]
 [0.01197355]
 [0.00774403]] ; Loss_test [[0.10155659]
 [0.07350957]
 [0.04956489]
 [0.01614385]
 [0.01251994]]
training finished
369
Epoch:  369 ; Time per epoch:  5.749176025390625 ; Loss_train:  [[0.10346194]
 [0.07458886]
 [0.04984191]
 [0.0119758 ]
 [0.00774507]] ; Loss_test [[0.1015381 ]
 [0.07349537]
 [0.04955566]
 [0.01614291]
 [0.01251917]]
training finished
370
Epoch:  370 ; Time per epoch:  5.7587690353393555 ; Loss_train:  [[0.10341699]
 [0.07458755]
 [0.04985777]
 [0.01199672]
 [0.00775685]] ; Loss_test [[0.10149484]
 [0.07349471]
 [0.04957281]
 [0.0161645 ]
 [0.01253305]]
training finished
371
Epoch:  371 ; Time per epoch:  5.738046884536743 ; Loss_train:  [[0.10349803]
 [0.07465206]
 [0.04990375]
 [0.01200241]
 [0.00774865]] ; Loss_test [[0.10157128]
 [0.07355493]
 [0.04961433]
 [0.0161679 ]
 [0.0125252 ]]
training finished
372
Epoch:  372 ; Time per epoch:  5.738294363021851 ; Loss_train:  [[0.10346261]
 [0.07464331]
 [0.04990843]
 [0.01200713]
 [0.00775211]] ; Loss_test [[0.10153907]
 [0.07354722]
 [0.04961998]
 [0.01617417]
 [0.01252967]]
training finished
373
Epoch:  373 ; Time per epoch:  6.0031139850616455 ; Loss_train:  [[0.1035084 ]
 [0.07468337]
 [0.04993726]
 [0.01201509]
 [0.00775279]] ; Loss_test [[0.1015811 ]
 [0.07358519]
 [0.04964862]
 [0.01618162]
 [0.01253077]]
training finished
374
Epoch:  374 ; Time per epoch:  5.724266529083252 ; Loss_train:  [[0.10336398]
 [0.07458325]
 [0.0498839 ]
 [0.01202721]
 [0.00776662]] ; Loss_test [[0.10144583]
 [0.07349034]
 [0.04959905]
 [0.01619185]
 [0.0125431 ]]
training finished
375
Epoch:  375 ; Time per epoch:  5.7554614543914795 ; Loss_train:  [[0.10336818]
 [0.07459714]
 [0.04990406]
 [0.01203934]
 [0.00776524]] ; Loss_test [[0.10144991]
 [0.07350112]
 [0.04961637]
 [0.01620214]
 [0.01254231]]
training finished
376
Epoch:  376 ; Time per epoch:  5.731931686401367 ; Loss_train:  [[0.10334629]
 [0.07456493]
 [0.04987395]
 [0.01202752]
 [0.00776346]] ; Loss_test [[0.10142983]
 [0.0734679 ]
 [0.04958452]
 [0.01619185]
 [0.01253997]]
training finished
377
Epoch:  377 ; Time per epoch:  5.72549033164978 ; Loss_train:  [[0.10330866]
 [0.07455643]
 [0.04987411]
 [0.01203668]
 [0.00776776]] ; Loss_test [[0.10139202]
 [0.07345968]
 [0.04958563]
 [0.01619942]
 [0.01254388]]
training finished
378
Epoch:  378 ; Time per epoch:  5.745036602020264 ; Loss_train:  [[0.10337266]
 [0.07459383]
 [0.04989465]
 [0.01204378]
 [0.00777283]] ; Loss_test [[0.10145111]
 [0.0734982 ]
 [0.04960631]
 [0.01620619]
 [0.0125485 ]]
training finished
379
Epoch:  379 ; Time per epoch:  5.7407331466674805 ; Loss_train:  [[0.10344329]
 [0.07464232]
 [0.04992818]
 [0.01203815]
 [0.00775601]] ; Loss_test [[0.10151988]
 [0.073544  ]
 [0.04963728]
 [0.01620101]
 [0.01253244]]
training finished
380
Epoch:  380 ; Time per epoch:  5.762769460678101 ; Loss_train:  [[0.10344674]
 [0.07462451]
 [0.04989471]
 [0.01201995]
 [0.00776456]] ; Loss_test [[0.10152069]
 [0.0735272 ]
 [0.04960656]
 [0.01618585]
 [0.01254018]]
training finished
381
Epoch:  381 ; Time per epoch:  5.760061979293823 ; Loss_train:  [[0.10352384]
 [0.07466467]
 [0.04991078]
 [0.01199911]
 [0.00773985]] ; Loss_test [[0.10159481]
 [0.0735638 ]
 [0.04961805]
 [0.01616533]
 [0.01251674]]
training finished
382
Epoch:  382 ; Time per epoch:  5.739180326461792 ; Loss_train:  [[0.10343323]
 [0.07459207]
 [0.04985858]
 [0.01200399]
 [0.00776393]] ; Loss_test [[0.10150591]
 [0.07349573]
 [0.04957174]
 [0.01617084]
 [0.01253913]]
training finished
383
Epoch:  383 ; Time per epoch:  5.997005224227905 ; Loss_train:  [[0.10338474]
 [0.07456896]
 [0.0498493 ]
 [0.01200542]
 [0.00776735]] ; Loss_test [[0.10146029]
 [0.07347504]
 [0.04956488]
 [0.01617328]
 [0.01254414]]
training finished
384
Epoch:  384 ; Time per epoch:  5.896054029464722 ; Loss_train:  [[0.10328024]
 [0.07447442]
 [0.04977424]
 [0.01198754]
 [0.00777549]] ; Loss_test [[0.10135967]
 [0.07338493]
 [0.04949489]
 [0.01615695]
 [0.01255006]]
training finished
385
Epoch:  385 ; Time per epoch:  5.721166610717773 ; Loss_train:  [[0.10336035]
 [0.07455467]
 [0.04983839]
 [0.01199982]
 [0.00776032]] ; Loss_test [[0.10143866]
 [0.07346163]
 [0.0495543 ]
 [0.01616827]
 [0.01253748]]
training finished
386
Epoch:  386 ; Time per epoch:  5.714457273483276 ; Loss_train:  [[0.1034778 ]
 [0.07461114]
 [0.04986378]
 [0.01198843]
 [0.00775429]] ; Loss_test [[0.10155045]
 [0.07351526]
 [0.0495768 ]
 [0.01615714]
 [0.01253018]]
training finished
387
Epoch:  387 ; Time per epoch:  5.721144676208496 ; Loss_train:  [[0.10344865]
 [0.07459139]
 [0.04984891]
 [0.01198532]
 [0.00775743]] ; Loss_test [[0.1015235 ]
 [0.07349679]
 [0.04956405]
 [0.01615507]
 [0.01253325]]
training finished
388
Epoch:  388 ; Time per epoch:  5.749590635299683 ; Loss_train:  [[0.10343196]
 [0.0745979 ]
 [0.04986389]
 [0.01198819]
 [0.00774911]] ; Loss_test [[0.10150734]
 [0.07350253]
 [0.04957777]
 [0.01615653]
 [0.01252486]]
training finished
389
Epoch:  389 ; Time per epoch:  5.740774154663086 ; Loss_train:  [[0.1033885 ]
 [0.07454571]
 [0.04981274]
 [0.0119751 ]
 [0.00776576]] ; Loss_test [[0.10146531]
 [0.07345586]
 [0.04953301]
 [0.01614654]
 [0.01254   ]]
training finished
390
Epoch:  390 ; Time per epoch:  5.756717681884766 ; Loss_train:  [[0.10340093]
 [0.07455406]
 [0.04981248]
 [0.0119655 ]
 [0.00776167]] ; Loss_test [[0.10147799]
 [0.07346418]
 [0.04953269]
 [0.0161388 ]
 [0.01253717]]
training finished
391
Epoch:  391 ; Time per epoch:  5.746618747711182 ; Loss_train:  [[0.10338309]
 [0.07453834]
 [0.04979404]
 [0.01195035]
 [0.00775686]] ; Loss_test [[0.10146271]
 [0.0734489 ]
 [0.04951354]
 [0.0161252 ]
 [0.0125321 ]]
training finished
392
Epoch:  392 ; Time per epoch:  5.763274192810059 ; Loss_train:  [[0.10337035]
 [0.07451914]
 [0.04977894]
 [0.01195764]
 [0.0077737 ]] ; Loss_test [[0.1014505 ]
 [0.07343264]
 [0.04950307]
 [0.01613326]
 [0.01254828]]
training finished
393
Epoch:  393 ; Time per epoch:  5.726226806640625 ; Loss_train:  [[0.10338242]
 [0.07453655]
 [0.04979474]
 [0.01195882]
 [0.00777339]] ; Loss_test [[0.10146017]
 [0.07344873]
 [0.04951805]
 [0.01613593]
 [0.01254836]]
training finished
394
Epoch:  394 ; Time per epoch:  5.750527381896973 ; Loss_train:  [[0.10336332]
 [0.07451768]
 [0.04978003]
 [0.01195452]
 [0.00776927]] ; Loss_test [[0.10144056]
 [0.07342859]
 [0.04950162]
 [0.01613052]
 [0.01254268]]
training finished
395
Epoch:  395 ; Time per epoch:  5.722321510314941 ; Loss_train:  [[0.10336675]
 [0.07452016]
 [0.04978368]
 [0.01195827]
 [0.00777246]] ; Loss_test [[0.1014445 ]
 [0.07343214]
 [0.04950641]
 [0.01613398]
 [0.01254573]]
training finished
396
Epoch:  396 ; Time per epoch:  5.711164951324463 ; Loss_train:  [[0.10340159]
 [0.07454012]
 [0.04979238]
 [0.01195437]
 [0.00776696]] ; Loss_test [[0.10147692]
 [0.07345042]
 [0.04951409]
 [0.0161289 ]
 [0.01253952]]
training finished
397
Epoch:  397 ; Time per epoch:  5.709418058395386 ; Loss_train:  [[0.10338428]
 [0.07453392]
 [0.04979291]
 [0.01195629]
 [0.00776836]] ; Loss_test [[0.10146116]
 [0.07344502]
 [0.04951558]
 [0.01613248]
 [0.01254205]]
training finished
398
Epoch:  398 ; Time per epoch:  5.7267069816589355 ; Loss_train:  [[0.10348331]
 [0.07460764]
 [0.04984863]
 [0.01197071]
 [0.00776495]] ; Loss_test [[0.10155515]
 [0.07351553]
 [0.04956822]
 [0.0161447 ]
 [0.01253945]]
training finished
399
Epoch:  399 ; Time per epoch:  5.745068788528442 ; Loss_train:  [[0.10347462]
 [0.07461157]
 [0.04985458]
 [0.01197563]
 [0.00776667]] ; Loss_test [[0.10154603]
 [0.07351867]
 [0.04957312]
 [0.01614881]
 [0.01254072]]
training finished
400
Epoch:  400 ; Time per epoch:  5.73041558265686 ; Loss_train:  [[0.10343798]
 [0.0746088 ]
 [0.04986539]
 [0.01198371]
 [0.00775906]] ; Loss_test [[0.10151239]
 [0.07351526]
 [0.04958221]
 [0.01615597]
 [0.01253515]]
training finished
401
Epoch:  401 ; Time per epoch:  5.731913089752197 ; Loss_train:  [[0.10336277]
 [0.07454515]
 [0.04982851]
 [0.01199394]
 [0.00777646]] ; Loss_test [[0.10144071]
 [0.07345572]
 [0.04954996]
 [0.01616554]
 [0.01255068]]
training finished
402
Epoch:  402 ; Time per epoch:  5.7293174266815186 ; Loss_train:  [[0.1034255 ]
 [0.07460087]
 [0.04987258]
 [0.01200011]
 [0.00776529]] ; Loss_test [[0.10150272]
 [0.07350939]
 [0.04959133]
 [0.01617144]
 [0.01254269]]
training finished
403
Epoch:  403 ; Time per epoch:  5.731867074966431 ; Loss_train:  [[0.1034926 ]
 [0.07462169]
 [0.04987443]
 [0.01199759]
 [0.00776551]] ; Loss_test [[0.10156582]
 [0.07352814]
 [0.04959245]
 [0.01616629]
 [0.01253971]]
training finished
404
Epoch:  404 ; Time per epoch:  5.771603107452393 ; Loss_train:  [[0.10339532]
 [0.07456266]
 [0.04984207]
 [0.01199852]
 [0.00777304]] ; Loss_test [[0.10147469]
 [0.07347253]
 [0.04956304]
 [0.01616946]
 [0.0125488 ]]
training finished
405
Epoch:  405 ; Time per epoch:  5.7297608852386475 ; Loss_train:  [[0.10340026]
 [0.07454927]
 [0.04982465]
 [0.01198858]
 [0.00776946]] ; Loss_test [[0.1014787 ]
 [0.07345923]
 [0.04954512]
 [0.01615879]
 [0.0125433 ]]
training finished
406
Epoch:  406 ; Time per epoch:  5.706564903259277 ; Loss_train:  [[0.10341782]
 [0.0745847 ]
 [0.04985822]
 [0.01200032]
 [0.00776564]] ; Loss_test [[0.10149664]
 [0.07349268]
 [0.04957725]
 [0.01617059]
 [0.01254252]]
training finished
407
Epoch:  407 ; Time per epoch:  5.713165283203125 ; Loss_train:  [[0.10338798]
 [0.07455105]
 [0.04983699]
 [0.0120017 ]
 [0.00776794]] ; Loss_test [[0.10146762]
 [0.07346042]
 [0.04955624]
 [0.01616995]
 [0.01254279]]
training finished
408
Epoch:  408 ; Time per epoch:  5.708987236022949 ; Loss_train:  [[0.10347041]
 [0.07461729]
 [0.04988861]
 [0.01201664]
 [0.00776804]] ; Loss_test [[0.10154598]
 [0.07352515]
 [0.04960541]
 [0.01618374]
 [0.01254496]]
training finished
409
Epoch:  409 ; Time per epoch:  5.729884147644043 ; Loss_train:  [[0.10348038]
 [0.07462105]
 [0.0498812 ]
 [0.01200307]
 [0.00776106]] ; Loss_test [[0.10155541]
 [0.07352715]
 [0.04959703]
 [0.01617137]
 [0.01253762]]
training finished
410
Epoch:  410 ; Time per epoch:  5.732296943664551 ; Loss_train:  [[0.10342483]
 [0.07456523]
 [0.04983851]
 [0.01199494]
 [0.00776713]] ; Loss_test [[0.1015029 ]
 [0.07347443]
 [0.04955709]
 [0.01616403]
 [0.01254183]]
training finished
411
Epoch:  411 ; Time per epoch:  5.726003885269165 ; Loss_train:  [[0.10346088]
 [0.0746114 ]
 [0.04987402]
 [0.01199551]
 [0.00775173]] ; Loss_test [[0.10153743]
 [0.07351717]
 [0.04958836]
 [0.01616363]
 [0.01252816]]
training finished
412
Epoch:  412 ; Time per epoch:  5.734724521636963 ; Loss_train:  [[0.10345494]
 [0.07460907]
 [0.04987211]
 [0.01199855]
 [0.0077551 ]] ; Loss_test [[0.10152917]
 [0.07351422]
 [0.04958709]
 [0.01616622]
 [0.01253142]]
training finished
413
Epoch:  413 ; Time per epoch:  6.011480331420898 ; Loss_train:  [[0.10343634]
 [0.07460725]
 [0.04988137]
 [0.01200866]
 [0.007755  ]] ; Loss_test [[0.10151137]
 [0.07351124]
 [0.049596  ]
 [0.01617636]
 [0.01253233]]
training finished
414
Epoch:  414 ; Time per epoch:  5.713820934295654 ; Loss_train:  [[0.1034404 ]
 [0.07460802]
 [0.04988252]
 [0.01200554]
 [0.00775414]] ; Loss_test [[0.10151593]
 [0.07351191]
 [0.04959631]
 [0.0161741 ]
 [0.01253197]]
training finished
415
Epoch:  415 ; Time per epoch:  5.715043783187866 ; Loss_train:  [[0.10342885]
 [0.0746006 ]
 [0.04988153]
 [0.01200894]
 [0.00774692]] ; Loss_test [[0.10150455]
 [0.07350457]
 [0.04959379]
 [0.01617457]
 [0.01252432]]
training finished
416
Epoch:  416 ; Time per epoch:  5.703597068786621 ; Loss_train:  [[0.10340449]
 [0.07459422]
 [0.04988185]
 [0.01201307]
 [0.00775468]] ; Loss_test [[0.10148203]
 [0.07349958]
 [0.04959516]
 [0.01618038]
 [0.01253256]]
training finished
417
Epoch:  417 ; Time per epoch:  5.710510969161987 ; Loss_train:  [[0.10341869]
 [0.07460871]
 [0.04989258]
 [0.01201663]
 [0.00775631]] ; Loss_test [[0.10149609]
 [0.07351268]
 [0.0496056 ]
 [0.0161827 ]
 [0.01253404]]
training finished
418
Epoch:  418 ; Time per epoch:  5.715381145477295 ; Loss_train:  [[0.10346401]
 [0.07462854]
 [0.04989782]
 [0.0120125 ]
 [0.00775917]] ; Loss_test [[0.10153852]
 [0.0735323 ]
 [0.04961095]
 [0.01618092]
 [0.01253706]]
training finished
419
Epoch:  419 ; Time per epoch:  5.726886034011841 ; Loss_train:  [[0.10342827]
 [0.07459022]
 [0.04986928]
 [0.01200741]
 [0.00776164]] ; Loss_test [[0.10150158]
 [0.07349402]
 [0.04958254]
 [0.01617377]
 [0.01253757]]
training finished
420
Epoch:  420 ; Time per epoch:  5.718140363693237 ; Loss_train:  [[0.10342366]
 [0.07460227]
 [0.0498843 ]
 [0.01201166]
 [0.00776244]] ; Loss_test [[0.1015018 ]
 [0.07350824]
 [0.04959906]
 [0.01618067]
 [0.0125419 ]]
training finished
421
Epoch:  421 ; Time per epoch:  5.725295782089233 ; Loss_train:  [[0.10339458]
 [0.0745736 ]
 [0.04986256]
 [0.01201027]
 [0.00776643]] ; Loss_test [[0.10147304]
 [0.07348029]
 [0.04957842]
 [0.01617815]
 [0.01254427]]
training finished
422
Epoch:  422 ; Time per epoch:  5.723156929016113 ; Loss_train:  [[0.10341676]
 [0.07459064]
 [0.04987013]
 [0.01200872]
 [0.00776057]] ; Loss_test [[0.10149428]
 [0.07349616]
 [0.04958411]
 [0.0161757 ]
 [0.01253806]]
training finished
423
Epoch:  423 ; Time per epoch:  5.7275073528289795 ; Loss_train:  [[0.10340865]
 [0.07459868]
 [0.04988563]
 [0.01201568]
 [0.00775807]] ; Loss_test [[0.1014867 ]
 [0.07350441]
 [0.04959965]
 [0.01618243]
 [0.01253681]]
training finished
424
Epoch:  424 ; Time per epoch:  5.7218873500823975 ; Loss_train:  [[0.10340977]
 [0.07459509]
 [0.04988529]
 [0.01201817]
 [0.0077617 ]] ; Loss_test [[0.10148661]
 [0.07350042]
 [0.04959915]
 [0.01618518]
 [0.01254011]]
training finished
425
Epoch:  425 ; Time per epoch:  5.707663297653198 ; Loss_train:  [[0.10338835]
 [0.07457868]
 [0.04987154]
 [0.01201018]
 [0.00775141]] ; Loss_test [[0.10146696]
 [0.07348307]
 [0.04958441]
 [0.01617697]
 [0.01252884]]
training finished
426
Epoch:  426 ; Time per epoch:  5.727259635925293 ; Loss_train:  [[0.1033686 ]
 [0.07457148]
 [0.04987166]
 [0.01201232]
 [0.00775108]] ; Loss_test [[0.10144804]
 [0.07347572]
 [0.04958426]
 [0.01617827]
 [0.01252881]]
training finished
427
Epoch:  427 ; Time per epoch:  5.724442958831787 ; Loss_train:  [[0.10345126]
 [0.0746235 ]
 [0.04989928]
 [0.01201402]
 [0.00775736]] ; Loss_test [[0.10152602]
 [0.07352643]
 [0.04961206]
 [0.01618137]
 [0.01253564]]
training finished
428
Epoch:  428 ; Time per epoch:  5.7185094356536865 ; Loss_train:  [[0.10338893]
 [0.07457034]
 [0.04985584]
 [0.01200291]
 [0.00776122]] ; Loss_test [[0.10146588]
 [0.07347456]
 [0.04957036]
 [0.01617146]
 [0.01253788]]
training finished
429
Epoch:  429 ; Time per epoch:  5.710148334503174 ; Loss_train:  [[0.10337489]
 [0.07457966]
 [0.04987259]
 [0.01200986]
 [0.00775862]] ; Loss_test [[0.10145272]
 [0.07348394]
 [0.04958668]
 [0.0161783 ]
 [0.0125371 ]]
training finished
430
Epoch:  430 ; Time per epoch:  5.724279880523682 ; Loss_train:  [[0.10341655]
 [0.07462667]
 [0.04991179]
 [0.01202225]
 [0.00776454]] ; Loss_test [[0.10149231]
 [0.0735311 ]
 [0.04962623]
 [0.01619212]
 [0.01254508]]
training finished
431
Epoch:  431 ; Time per epoch:  5.696251630783081 ; Loss_train:  [[0.10345518]
 [0.07462333]
 [0.04989613]
 [0.01201651]
 [0.00776732]] ; Loss_test [[0.10152781]
 [0.07352669]
 [0.04961041]
 [0.0161852 ]
 [0.01254474]]
training finished
432
Epoch:  432 ; Time per epoch:  5.722172975540161 ; Loss_train:  [[0.10344206]
 [0.07461753]
 [0.04989151]
 [0.01201409]
 [0.00776514]] ; Loss_test [[0.1015159 ]
 [0.07352052]
 [0.04960563]
 [0.01618282]
 [0.01254266]]
training finished
433
Epoch:  433 ; Time per epoch:  5.73491358757019 ; Loss_train:  [[0.1034781 ]
 [0.07464709]
 [0.04991221]
 [0.01200844]
 [0.00775122]] ; Loss_test [[0.10155242]
 [0.07354973]
 [0.04962444]
 [0.01617737]
 [0.01253042]]
training finished
434
Epoch:  434 ; Time per epoch:  5.718457221984863 ; Loss_train:  [[0.10349309]
 [0.0746546 ]
 [0.04991337]
 [0.01199941]
 [0.00773805]] ; Loss_test [[0.10156634]
 [0.07355457]
 [0.04962219]
 [0.01616729]
 [0.01251674]]
training finished
435
Epoch:  435 ; Time per epoch:  5.730796575546265 ; Loss_train:  [[0.10340219]
 [0.07458085]
 [0.04986137]
 [0.01199952]
 [0.00775318]] ; Loss_test [[0.10148007]
 [0.07348572]
 [0.04957562]
 [0.01616777]
 [0.01252999]]
training finished
436
Epoch:  436 ; Time per epoch:  6.000155925750732 ; Loss_train:  [[0.10342239]
 [0.07458672]
 [0.04986113]
 [0.01199942]
 [0.00776205]] ; Loss_test [[0.1014995 ]
 [0.07349233]
 [0.04957663]
 [0.0161705 ]
 [0.01253957]]
training finished
437
Epoch:  437 ; Time per epoch:  5.717345237731934 ; Loss_train:  [[0.10342712]
 [0.07459337]
 [0.04986769]
 [0.01199847]
 [0.00775744]] ; Loss_test [[0.10150328]
 [0.07349782]
 [0.04958194]
 [0.01616883]
 [0.01253558]]
training finished
438
Epoch:  438 ; Time per epoch:  5.723131895065308 ; Loss_train:  [[0.10347094]
 [0.07463496]
 [0.04989799]
 [0.01200293]
 [0.00775335]] ; Loss_test [[0.10154466]
 [0.07353816]
 [0.04961123]
 [0.01617229]
 [0.01253142]]
training finished
439
Epoch:  439 ; Time per epoch:  5.983945846557617 ; Loss_train:  [[0.10350093]
 [0.07465702]
 [0.04991674]
 [0.01200809]
 [0.00775427]] ; Loss_test [[0.10157278]
 [0.07356091]
 [0.04963066]
 [0.01617753]
 [0.0125327 ]]
training finished
440
Epoch:  440 ; Time per epoch:  5.69234824180603 ; Loss_train:  [[0.10345189]
 [0.07460655]
 [0.04987223]
 [0.01199642]
 [0.00775359]] ; Loss_test [[0.10152614]
 [0.07351141]
 [0.04958693]
 [0.01616532]
 [0.01253018]]
training finished
441
Epoch:  441 ; Time per epoch:  5.717676877975464 ; Loss_train:  [[0.1034199 ]
 [0.07460105]
 [0.04987462]
 [0.01199717]
 [0.00775255]] ; Loss_test [[0.10149658]
 [0.07350534]
 [0.04958767]
 [0.01616814]
 [0.01253082]]
training finished
442
Epoch:  442 ; Time per epoch:  5.717736721038818 ; Loss_train:  [[0.10350011]
 [0.07466435]
 [0.04991658]
 [0.01200073]
 [0.00774466]] ; Loss_test [[0.10157254]
 [0.07356596]
 [0.04962674]
 [0.0161696 ]
 [0.01252354]]
training finished
443
Epoch:  443 ; Time per epoch:  5.720433473587036 ; Loss_train:  [[0.10343445]
 [0.0746133 ]
 [0.04988601]
 [0.01200342]
 [0.0077502 ]] ; Loss_test [[0.10151037]
 [0.07351742]
 [0.0495977 ]
 [0.01617165]
 [0.0125277 ]]
training finished
444
Epoch:  444 ; Time per epoch:  5.723523855209351 ; Loss_train:  [[0.10336678]
 [0.07455532]
 [0.04984913]
 [0.01200503]
 [0.00775733]] ; Loss_test [[0.10144518]
 [0.07346163]
 [0.04956291]
 [0.01617086]
 [0.01253265]]
training finished
445
Epoch:  445 ; Time per epoch:  5.722053527832031 ; Loss_train:  [[0.10343479]
 [0.07461175]
 [0.04988681]
 [0.01200919]
 [0.00776194]] ; Loss_test [[0.10151026]
 [0.07351651]
 [0.04960082]
 [0.0161778 ]
 [0.01253946]]
training finished
446
Epoch:  446 ; Time per epoch:  5.712748289108276 ; Loss_train:  [[0.10343101]
 [0.0746239 ]
 [0.04990294]
 [0.01201746]
 [0.00776431]] ; Loss_test [[0.10150611]
 [0.07352871]
 [0.04961742]
 [0.01618658]
 [0.01254271]]
training finished
447
Epoch:  447 ; Time per epoch:  5.719144582748413 ; Loss_train:  [[0.10342905]
 [0.07462183]
 [0.04990013]
 [0.0120133 ]
 [0.00775851]] ; Loss_test [[0.10150483]
 [0.07352664]
 [0.04961334]
 [0.01618173]
 [0.01253672]]
training finished
448
Epoch:  448 ; Time per epoch:  5.723405838012695 ; Loss_train:  [[0.10339845]
 [0.07457498]
 [0.04985525]
 [0.01200244]
 [0.00776585]] ; Loss_test [[0.10147493]
 [0.07348104]
 [0.04957026]
 [0.01617094]
 [0.01254194]]
training finished
449
Epoch:  449 ; Time per epoch:  5.712611675262451 ; Loss_train:  [[0.10345536]
 [0.0746112 ]
 [0.04987314]
 [0.0119893 ]
 [0.00774693]] ; Loss_test [[0.10152868]
 [0.0735131 ]
 [0.04958364]
 [0.01615755]
 [0.01252352]]
training finished
450
Epoch:  450 ; Time per epoch:  5.7202160358428955 ; Loss_train:  [[0.10339847]
 [0.07456569]
 [0.04984396]
 [0.01199256]
 [0.00775641]] ; Loss_test [[0.10147457]
 [0.07347061]
 [0.04955791]
 [0.01616063]
 [0.01253233]]
training finished
451
Epoch:  451 ; Time per epoch:  5.720633268356323 ; Loss_train:  [[0.10336712]
 [0.07454963]
 [0.04983475]
 [0.01199188]
 [0.00776249]] ; Loss_test [[0.10144353]
 [0.07345428]
 [0.04955069]
 [0.01616242]
 [0.01253847]]
training finished
452
Epoch:  452 ; Time per epoch:  5.721892356872559 ; Loss_train:  [[0.10341711]
 [0.07459371]
 [0.04986623]
 [0.01199767]
 [0.00776087]] ; Loss_test [[0.10149224]
 [0.07349789]
 [0.04958123]
 [0.01616843]
 [0.01253845]]
training finished
453
Epoch:  453 ; Time per epoch:  5.707166433334351 ; Loss_train:  [[0.10335225]
 [0.07454126]
 [0.04983081]
 [0.01199492]
 [0.00776465]] ; Loss_test [[0.1014293 ]
 [0.07344677]
 [0.04954601]
 [0.0161642 ]
 [0.01254019]]
training finished
454
Epoch:  454 ; Time per epoch:  5.725342035293579 ; Loss_train:  [[0.10342596]
 [0.07458229]
 [0.04984907]
 [0.01199317]
 [0.00776289]] ; Loss_test [[0.10149883]
 [0.07348579]
 [0.04956333]
 [0.0161622 ]
 [0.01253852]]
training finished
455
Epoch:  455 ; Time per epoch:  5.741540431976318 ; Loss_train:  [[0.10342383]
 [0.07458143]
 [0.04984817]
 [0.01198947]
 [0.00776722]] ; Loss_test [[0.10149746]
 [0.07348493]
 [0.04956289]
 [0.01616112]
 [0.01254328]]
training finished
456
Epoch:  456 ; Time per epoch:  5.729450702667236 ; Loss_train:  [[0.10338605]
 [0.07457022]
 [0.04984964]
 [0.01200133]
 [0.00777739]] ; Loss_test [[0.10146236]
 [0.07347759]
 [0.0495674 ]
 [0.0161731 ]
 [0.01255432]]
training finished
457
Epoch:  457 ; Time per epoch:  5.7128822803497314 ; Loss_train:  [[0.10343362]
 [0.07460321]
 [0.04987086]
 [0.0119941 ]
 [0.00775979]] ; Loss_test [[0.1015072 ]
 [0.07350771]
 [0.0495851 ]
 [0.01616515]
 [0.01253747]]
training finished
458
Epoch:  458 ; Time per epoch:  5.735527515411377 ; Loss_train:  [[0.1034165 ]
 [0.07458945]
 [0.04986459]
 [0.01199765]
 [0.00775856]] ; Loss_test [[0.10149042]
 [0.07349339]
 [0.04957882]
 [0.01616748]
 [0.01253571]]
training finished
459
Epoch:  459 ; Time per epoch:  5.72080397605896 ; Loss_train:  [[0.10340489]
 [0.07459614]
 [0.04987138]
 [0.01199868]
 [0.00776073]] ; Loss_test [[0.10148052]
 [0.07350118]
 [0.04958669]
 [0.01617026]
 [0.01253915]]
training finished
460
Epoch:  460 ; Time per epoch:  5.729246616363525 ; Loss_train:  [[0.10336745]
 [0.07455774]
 [0.04984436]
 [0.01199719]
 [0.00776557]] ; Loss_test [[0.10144481]
 [0.07346446]
 [0.04956083]
 [0.01616844]
 [0.01254318]]
training finished
461
Epoch:  461 ; Time per epoch:  5.727092027664185 ; Loss_train:  [[0.10337632]
 [0.07455917]
 [0.04984448]
 [0.01199874]
 [0.00777235]] ; Loss_test [[0.1014523 ]
 [0.07346659]
 [0.04956267]
 [0.01617094]
 [0.01254985]]
training finished
462
Epoch:  462 ; Time per epoch:  5.885929584503174 ; Loss_train:  [[0.10342458]
 [0.07460966]
 [0.04988514]
 [0.01200544]
 [0.00776684]] ; Loss_test [[0.10149856]
 [0.0735154 ]
 [0.04960126]
 [0.01617804]
 [0.0125461 ]]
training finished
463
Epoch:  463 ; Time per epoch:  5.7587761878967285 ; Loss_train:  [[0.10345051]
 [0.07462291]
 [0.04988905]
 [0.01199881]
 [0.00775523]] ; Loss_test [[0.10152446]
 [0.07352762]
 [0.04960327]
 [0.01617006]
 [0.01253449]]
training finished
464
Epoch:  464 ; Time per epoch:  5.723388671875 ; Loss_train:  [[0.10349236]
 [0.07466764]
 [0.04992324]
 [0.01200133]
 [0.00774827]] ; Loss_test [[0.10156459]
 [0.07356947]
 [0.04963541]
 [0.01617377]
 [0.01253001]]
training finished
465
Epoch:  465 ; Time per epoch:  5.733081102371216 ; Loss_train:  [[0.10344523]
 [0.07461493]
 [0.04988228]
 [0.01199311]
 [0.00774894]] ; Loss_test [[0.10151802]
 [0.0735176 ]
 [0.04959462]
 [0.0161629 ]
 [0.01252656]]
training finished
466
Epoch:  466 ; Time per epoch:  5.736618757247925 ; Loss_train:  [[0.10342654]
 [0.07459364]
 [0.04986773]
 [0.01199786]
 [0.00775482]] ; Loss_test [[0.10149949]
 [0.07349669]
 [0.04958123]
 [0.01616604]
 [0.01253127]]
training finished
467
Epoch:  467 ; Time per epoch:  5.755331039428711 ; Loss_train:  [[0.10344142]
 [0.0746035 ]
 [0.04987662]
 [0.01200287]
 [0.00776035]] ; Loss_test [[0.10151487]
 [0.07350745]
 [0.0495905 ]
 [0.01617156]
 [0.01253729]]
training finished
468
Epoch:  468 ; Time per epoch:  5.74830174446106 ; Loss_train:  [[0.10342398]
 [0.07459489]
 [0.04987048]
 [0.0119961 ]
 [0.00775069]] ; Loss_test [[0.10149887]
 [0.07349886]
 [0.04958362]
 [0.01616537]
 [0.01252811]]
training finished
469
Epoch:  469 ; Time per epoch:  6.013763189315796 ; Loss_train:  [[0.10344116]
 [0.07460199]
 [0.04987292]
 [0.01199236]
 [0.00775045]] ; Loss_test [[0.10151536]
 [0.07350559]
 [0.04958581]
 [0.01616277]
 [0.01252822]]
training finished
470
Epoch:  470 ; Time per epoch:  5.732650995254517 ; Loss_train:  [[0.10351854]
 [0.07465699]
 [0.04990719]
 [0.01199744]
 [0.00774977]] ; Loss_test [[0.10158882]
 [0.07355923]
 [0.04961871]
 [0.01616738]
 [0.01252816]]
training finished
471
Epoch:  471 ; Time per epoch:  5.756100654602051 ; Loss_train:  [[0.10343121]
 [0.07459354]
 [0.04986649]
 [0.0119952 ]
 [0.00775997]] ; Loss_test [[0.10150573]
 [0.07349922]
 [0.04958115]
 [0.01616573]
 [0.01253709]]
training finished
472
Epoch:  472 ; Time per epoch:  5.715272665023804 ; Loss_train:  [[0.10344294]
 [0.07460924]
 [0.04987871]
 [0.01198643]
 [0.00774057]] ; Loss_test [[0.1015179 ]
 [0.07351299]
 [0.04958946]
 [0.01615656]
 [0.01251914]]
training finished
473
Epoch:  473 ; Time per epoch:  5.721053123474121 ; Loss_train:  [[0.10343809]
 [0.07459582]
 [0.04986557]
 [0.01198995]
 [0.00775041]] ; Loss_test [[0.10151286]
 [0.07350013]
 [0.04957755]
 [0.0161593 ]
 [0.01252763]]
training finished
474
Epoch:  474 ; Time per epoch:  5.715644121170044 ; Loss_train:  [[0.10343432]
 [0.07460029]
 [0.04987227]
 [0.01199866]
 [0.00776071]] ; Loss_test [[0.10150903]
 [0.07350581]
 [0.04958637]
 [0.01616895]
 [0.01253859]]
training finished
475
Epoch:  475 ; Time per epoch:  5.715128183364868 ; Loss_train:  [[0.10345512]
 [0.07462087]
 [0.04988794]
 [0.01199696]
 [0.00775612]] ; Loss_test [[0.10152945]
 [0.07352518]
 [0.04960153]
 [0.01616836]
 [0.01253502]]
training finished
476
Epoch:  476 ; Time per epoch:  5.7122204303741455 ; Loss_train:  [[0.10335428]
 [0.07454412]
 [0.04983747]
 [0.01199349]
 [0.00775894]] ; Loss_test [[0.10143364]
 [0.07345111]
 [0.04955284]
 [0.01616387]
 [0.01253634]]
training finished
477
Epoch:  477 ; Time per epoch:  5.73127293586731 ; Loss_train:  [[0.10338552]
 [0.07457497]
 [0.04986067]
 [0.01199912]
 [0.00775901]] ; Loss_test [[0.10146389]
 [0.07348128]
 [0.04957551]
 [0.01616986]
 [0.01253771]]
training finished
478
Epoch:  478 ; Time per epoch:  5.726922988891602 ; Loss_train:  [[0.10335301]
 [0.07456369]
 [0.04985927]
 [0.01200393]
 [0.00775707]] ; Loss_test [[0.10143361]
 [0.07347053]
 [0.04957453]
 [0.01617357]
 [0.01253587]]
training finished
479
Epoch:  479 ; Time per epoch:  5.739647626876831 ; Loss_train:  [[0.10344633]
 [0.07461888]
 [0.04989228]
 [0.01200267]
 [0.00775527]] ; Loss_test [[0.10152245]
 [0.07352448]
 [0.04960659]
 [0.01617295]
 [0.01253445]]
training finished
480
Epoch:  480 ; Time per epoch:  5.717041015625 ; Loss_train:  [[0.10343813]
 [0.07461102]
 [0.04988371]
 [0.01200047]
 [0.00775655]] ; Loss_test [[0.10151407]
 [0.07351543]
 [0.04959773]
 [0.01617101]
 [0.01253534]]
training finished
481
Epoch:  481 ; Time per epoch:  5.7081053256988525 ; Loss_train:  [[0.10349013]
 [0.07465053]
 [0.04990953]
 [0.01200326]
 [0.00775456]] ; Loss_test [[0.10156253]
 [0.07355327]
 [0.04962191]
 [0.01617341]
 [0.0125335 ]]
training finished
482
Epoch:  482 ; Time per epoch:  5.710214138031006 ; Loss_train:  [[0.10346885]
 [0.07461324]
 [0.04987628]
 [0.01199423]
 [0.00775359]] ; Loss_test [[0.10154115]
 [0.07351723]
 [0.04958939]
 [0.01616281]
 [0.01252942]]
training finished
483
Epoch:  483 ; Time per epoch:  5.722552299499512 ; Loss_train:  [[0.10340434]
 [0.07456062]
 [0.04983995]
 [0.01199067]
 [0.00775867]] ; Loss_test [[0.10148037]
 [0.0734673 ]
 [0.04955517]
 [0.01615964]
 [0.01253402]]
training finished
484
Epoch:  484 ; Time per epoch:  5.726991415023804 ; Loss_train:  [[0.10341127]
 [0.07458366]
 [0.04986293]
 [0.01199672]
 [0.00775675]] ; Loss_test [[0.10148814]
 [0.07349008]
 [0.04957753]
 [0.0161666 ]
 [0.0125343 ]]
training finished
485
Epoch:  485 ; Time per epoch:  5.738935947418213 ; Loss_train:  [[0.10341699]
 [0.07458264]
 [0.04985873]
 [0.01199553]
 [0.00776098]] ; Loss_test [[0.10149409]
 [0.0734897 ]
 [0.0495745 ]
 [0.01616611]
 [0.01253864]]
training finished
486
Epoch:  486 ; Time per epoch:  5.731969594955444 ; Loss_train:  [[0.10340749]
 [0.07457457]
 [0.04985492]
 [0.0120001 ]
 [0.00776632]] ; Loss_test [[0.10148432]
 [0.07348254]
 [0.04957208]
 [0.01617048]
 [0.01254364]]
training finished
487
Epoch:  487 ; Time per epoch:  5.7262349128723145 ; Loss_train:  [[0.10339118]
 [0.07457267]
 [0.04985645]
 [0.01199706]
 [0.00775773]] ; Loss_test [[0.10146871]
 [0.07347905]
 [0.04957156]
 [0.01616831]
 [0.01253535]]
training finished
488
Epoch:  488 ; Time per epoch:  5.718331575393677 ; Loss_train:  [[0.10345084]
 [0.0746043 ]
 [0.04987181]
 [0.01199502]
 [0.00776006]] ; Loss_test [[0.10152543]
 [0.07351043]
 [0.04958747]
 [0.01616762]
 [0.01253816]]
training finished
489
Epoch:  489 ; Time per epoch:  5.706881523132324 ; Loss_train:  [[0.10347662]
 [0.07462634]
 [0.04988617]
 [0.01200141]
 [0.00776064]] ; Loss_test [[0.10155074]
 [0.07353173]
 [0.04960187]
 [0.01617249]
 [0.01253858]]
training finished
490
Epoch:  490 ; Time per epoch:  5.712102651596069 ; Loss_train:  [[0.10343202]
 [0.07460414]
 [0.04987577]
 [0.01200439]
 [0.00776499]] ; Loss_test [[0.1015088 ]
 [0.07351036]
 [0.0495919 ]
 [0.01617658]
 [0.01254382]]
training finished
491
Epoch:  491 ; Time per epoch:  5.711940765380859 ; Loss_train:  [[0.10343126]
 [0.07458757]
 [0.04986079]
 [0.01199471]
 [0.00775811]] ; Loss_test [[0.1015064 ]
 [0.07349381]
 [0.04957506]
 [0.01616493]
 [0.01253443]]
training finished
492
Epoch:  492 ; Time per epoch:  5.975964546203613 ; Loss_train:  [[0.10343748]
 [0.07459186]
 [0.04986463]
 [0.01199398]
 [0.00775102]] ; Loss_test [[0.10151268]
 [0.07349747]
 [0.04957844]
 [0.01616166]
 [0.01252703]]
training finished
493
Epoch:  493 ; Time per epoch:  5.726873159408569 ; Loss_train:  [[0.10344023]
 [0.07459846]
 [0.04987166]
 [0.01200093]
 [0.00776127]] ; Loss_test [[0.10151419]
 [0.07350506]
 [0.049587  ]
 [0.01617045]
 [0.01253828]]
training finished
494
Epoch:  494 ; Time per epoch:  5.732102394104004 ; Loss_train:  [[0.10339204]
 [0.07455742]
 [0.04984239]
 [0.01199728]
 [0.00776677]] ; Loss_test [[0.1014693 ]
 [0.07346582]
 [0.04955979]
 [0.01616759]
 [0.01254298]]
training finished
495
Epoch:  495 ; Time per epoch:  5.723196268081665 ; Loss_train:  [[0.10339473]
 [0.07456917]
 [0.04985413]
 [0.0119986 ]
 [0.00776412]] ; Loss_test [[0.10147269]
 [0.07347763]
 [0.04957118]
 [0.01616957]
 [0.01254172]]
training finished
496
Epoch:  496 ; Time per epoch:  5.703225374221802 ; Loss_train:  [[0.10341088]
 [0.07459158]
 [0.04987144]
 [0.01200193]
 [0.00775903]] ; Loss_test [[0.10148832]
 [0.07349876]
 [0.04958728]
 [0.01617198]
 [0.01253711]]
training finished
497
Epoch:  497 ; Time per epoch:  5.67568039894104 ; Loss_train:  [[0.10347524]
 [0.07462025]
 [0.04988167]
 [0.01199274]
 [0.00775198]] ; Loss_test [[0.10154907]
 [0.07352556]
 [0.04959527]
 [0.01616224]
 [0.01252898]]
training finished
498
Epoch:  498 ; Time per epoch:  5.709316968917847 ; Loss_train:  [[0.10343613]
 [0.07458802]
 [0.04985968]
 [0.0119967 ]
 [0.00776029]] ; Loss_test [[0.10151294]
 [0.07349469]
 [0.04957584]
 [0.01616625]
 [0.01253716]]
training finished
499
Epoch:  499 ; Time per epoch:  5.730098724365234 ; Loss_train:  [[0.10339388]
 [0.07456998]
 [0.04985369]
 [0.01200419]
 [0.00777155]] ; Loss_test [[0.10147223]
 [0.07347873]
 [0.04957248]
 [0.01617519]
 [0.01254925]]


==> logs/rotating_mnist/time_expenditure/p1l2.txt <==
0 43.07304286956787 
1 3.277014970779419 
2 3.2903029918670654 
3 3.2564470767974854 
4 3.279404401779175 
5 3.2696175575256348 
6 3.2780752182006836 
7 3.2847213745117188 
8 3.2620954513549805 
9 3.2734036445617676 
10 3.2537288665771484 
11 3.270989179611206 
12 3.256401300430298 
13 3.25578236579895 
14 3.239154815673828 
15 3.254265308380127 
16 3.2488791942596436 
17 3.252307176589966 
18 3.2323336601257324 
19 3.2500734329223633 
20 3.2541379928588867 
21 3.2716352939605713 
22 3.238759994506836 
23 3.2301554679870605 
24 3.2542433738708496 
25 3.2322938442230225 
26 3.236506223678589 
27 3.223672866821289 
28 3.2326018810272217 
29 3.2369489669799805 
30 3.23898983001709 
31 3.2468624114990234 
32 3.2455503940582275 
33 3.2452142238616943 
34 3.2457311153411865 
35 3.229403018951416 
36 3.2406435012817383 
37 3.2417221069335938 
38 3.2449967861175537 
39 3.2455954551696777 
40 3.236027240753174 
41 3.234707832336426 
42 3.232943296432495 
43 3.246372938156128 
44 3.225748300552368 
45 3.252291679382324 
46 3.2337892055511475 
47 3.2360999584198 
48 3.232325792312622 
49 3.228165864944458 
50 3.2307047843933105 
51 3.2319140434265137 
52 3.248234987258911 
53 3.237274408340454 
54 3.375537633895874 
55 3.2450459003448486 
56 3.24074125289917 
57 3.2362775802612305 
58 3.235678195953369 
59 3.2239692211151123 
60 3.2452802658081055 
61 3.2284340858459473 
62 3.3682096004486084 
63 3.2453157901763916 
64 3.241776943206787 
65 3.2321105003356934 
66 3.245962619781494 
67 3.215930938720703 
68 3.235827684402466 
69 3.2377047538757324 
70 3.2238693237304688 
71 3.2176334857940674 
72 3.226787805557251 
73 3.2284059524536133 
74 3.3631339073181152 
75 3.242337942123413 
76 3.233539581298828 
77 3.240647792816162 
78 3.227809190750122 
79 3.244495153427124 
80 3.2287075519561768 
81 3.242738723754883 
82 3.239905834197998 
83 3.22782564163208 
84 3.241112470626831 
85 3.235286235809326 
86 3.2402963638305664 
87 3.2332375049591064 
88 3.2376253604888916 
89 3.2273037433624268 
90 3.2363131046295166 
91 3.2387707233428955 
92 3.2504234313964844 
93 3.2347829341888428 
94 3.2251875400543213 
95 3.2551090717315674 
96 3.238318920135498 
97 3.219933271408081 
98 3.2403323650360107 
99 3.217625141143799 
100 3.2270188331604004 
101 3.208798885345459 
102 3.223720073699951 
103 3.225804328918457 
104 3.2277162075042725 
105 3.2495815753936768 
106 3.2408392429351807 
107 3.2459022998809814 
108 3.230485439300537 
109 3.2452690601348877 
110 3.2336409091949463 
111 3.3643078804016113 
112 3.2402846813201904 
113 3.234088182449341 
114 3.2265753746032715 
115 3.369372844696045 
116 3.2519562244415283 
117 3.253892660140991 
118 3.246720552444458 
119 3.2522757053375244 
120 3.2477996349334717 
121 3.2325360774993896 
122 3.262993574142456 
123 3.232696056365967 
124 3.2382924556732178 
125 3.246018886566162 
126 3.2426443099975586 
127 3.2650973796844482 
128 3.2362775802612305 
129 3.2355051040649414 
130 3.2412424087524414 
131 3.2323505878448486 
132 3.2376832962036133 
133 3.2522599697113037 
134 3.2483770847320557 
135 3.2431163787841797 
136 3.4970545768737793 
137 3.385446071624756 
138 3.2554214000701904 
139 3.237292528152466 
140 3.2541439533233643 
141 3.2413723468780518 
142 5.538955211639404 
143 3.253680944442749 
144 3.3814749717712402 
145 3.2554235458374023 
146 3.2472221851348877 
147 3.248868703842163 
148 3.2738373279571533 
149 3.240332841873169 
150 3.245556116104126 
151 3.2337539196014404 
152 3.273420810699463 
153 3.246776580810547 
154 3.2533769607543945 
155 3.287048816680908 
156 3.241828680038452 
157 3.2577052116394043 
158 3.2485601902008057 
159 3.2402358055114746 
160 3.246676206588745 
161 3.2299938201904297 
162 3.2452499866485596 
163 3.2575862407684326 
164 3.239337205886841 
165 3.261223554611206 
166 3.2320642471313477 
167 3.3885657787323 
168 3.239262342453003 
169 3.27424955368042 
170 3.251145124435425 
171 3.264630079269409 
172 3.228996753692627 
173 3.2321364879608154 
174 3.2674272060394287 
175 3.255505084991455 
176 3.2590224742889404 
177 3.232962131500244 
178 3.2635936737060547 
179 3.249742031097412 
180 3.2367913722991943 
181 3.2254066467285156 
182 3.2186877727508545 
183 3.2696421146392822 
184 3.293071985244751 
185 3.248912811279297 
186 3.2410502433776855 
187 3.240506172180176 
188 3.2284774780273438 
189 3.2278599739074707 
190 3.2260241508483887 
191 3.220287322998047 
192 3.2452945709228516 
193 3.2314534187316895 
194 3.2416832447052 
195 3.2476539611816406 
196 3.2379891872406006 
197 3.23449444770813 
198 3.226090908050537 
199 3.245303153991699 
200 3.236422538757324 
201 3.233969211578369 
202 3.2235493659973145 
203 3.3500993251800537 
204 3.238478660583496 
205 3.249776601791382 
206 3.232691764831543 
207 3.238053798675537 
208 3.234677314758301 
209 3.242441177368164 
210 3.23722767829895 
211 3.2532362937927246 
212 3.2286927700042725 
213 3.2489776611328125 
214 3.3670144081115723 
215 3.2280797958374023 
216 3.2477598190307617 
217 3.237299919128418 
218 3.236069917678833 
219 3.237416982650757 
220 3.216909885406494 
221 3.2145566940307617 
222 3.241995096206665 
223 3.3652727603912354 
224 3.236952066421509 
225 3.238738536834717 
226 3.241346836090088 
227 3.2395753860473633 
228 3.2426645755767822 
229 3.2474546432495117 
230 3.2526373863220215 
231 3.2534260749816895 
232 3.2550501823425293 
233 3.255363941192627 
234 3.2661373615264893 
235 3.2707390785217285 
236 3.2586894035339355 
237 3.2536094188690186 
238 3.277543544769287 
239 3.2433292865753174 
240 3.2315752506256104 
241 3.2501800060272217 
242 3.2308340072631836 
243 3.258251190185547 
244 3.2613601684570312 
245 3.2327983379364014 
246 3.2497870922088623 
247 3.232869863510132 
248 3.246216058731079 
249 3.2485783100128174 
250 3.306891441345215 
251 3.254025936126709 
252 3.2453603744506836 
253 3.2398874759674072 
254 3.2624881267547607 
255 3.232071876525879 
256 3.258643388748169 
257 3.242920160293579 
258 3.2722134590148926 
259 3.2893972396850586 
260 3.2828640937805176 
261 3.251803159713745 
262 3.27349853515625 
263 3.385377883911133 
264 3.275683641433716 
265 3.264533519744873 
266 3.261307716369629 
267 3.2493064403533936 
268 3.231069564819336 
269 3.2602577209472656 
270 3.2324602603912354 
271 3.273453712463379 
272 3.2496113777160645 
273 3.236917734146118 
274 3.2325642108917236 
275 3.2529988288879395 
276 3.2510154247283936 
277 3.2419981956481934 
278 3.2429122924804688 
279 3.241959810256958 
280 3.2539000511169434 
281 3.2399027347564697 
282 3.246579647064209 
283 3.2376184463500977 
284 3.2303249835968018 
285 3.2527124881744385 
286 3.3736069202423096 
287 3.2364256381988525 
288 3.229212522506714 
289 3.2566840648651123 
290 3.2382330894470215 
291 3.251614809036255 
292 3.2469706535339355 
293 3.2323060035705566 
294 3.2445662021636963 
295 3.243908643722534 
296 3.2486038208007812 
297 3.3677055835723877 
298 3.2228167057037354 
299 3.2456612586975098 
300 3.2258691787719727 
301 3.228360891342163 
302 3.2201194763183594 
303 3.2564456462860107 
304 3.225759744644165 
305 3.2587661743164062 
306 3.2420103549957275 
307 3.2242214679718018 
308 3.357166290283203 
309 3.233762741088867 
310 3.2346434593200684 
311 3.2330126762390137 
312 3.234201431274414 
313 3.2340869903564453 
314 3.244607925415039 
315 3.2132718563079834 
316 3.2256453037261963 
317 3.2376465797424316 
318 3.234098196029663 
319 3.2371315956115723 
320 3.2338311672210693 
321 3.2270073890686035 
322 3.256915330886841 
323 3.23184871673584 
324 3.2421212196350098 
325 3.2504312992095947 
326 3.2475998401641846 
327 3.2261011600494385 
328 3.244729518890381 
329 3.2479469776153564 
330 3.2301790714263916 
331 3.234095573425293 
332 3.226712703704834 
333 3.2264809608459473 
334 3.2337985038757324 
335 3.2292144298553467 
336 3.2197773456573486 
337 3.2165815830230713 
338 3.241293430328369 
339 3.3545093536376953 
340 3.22770619392395 
341 3.2400548458099365 
342 3.233797788619995 
343 3.2340099811553955 
344 3.244145393371582 
345 3.3660409450531006 
346 3.236015796661377 
347 3.2478392124176025 
348 3.235599994659424 
349 3.242464065551758 
350 3.23478627204895 
351 3.2198190689086914 
352 3.2256555557250977 
353 3.3829712867736816 
354 3.2285735607147217 
355 3.228855848312378 
356 3.24307918548584 
357 3.2479610443115234 
358 3.2434420585632324 
359 3.236733913421631 
360 3.2499730587005615 
361 3.2504055500030518 
362 3.2429940700531006 
363 3.2456181049346924 
364 3.24812388420105 
365 3.2804954051971436 
366 3.261244773864746 
367 3.2558491230010986 
368 3.240459680557251 
369 3.3731980323791504 
370 3.248090982437134 
371 3.2398486137390137 
372 3.253880500793457 
373 3.273477554321289 
374 3.3939568996429443 
375 3.2502832412719727 
376 3.2556798458099365 
377 3.258244752883911 
378 3.249077081680298 
379 3.2551960945129395 
380 3.2425169944763184 
381 3.2409732341766357 
382 3.2476654052734375 
383 3.2718405723571777 
384 3.2404561042785645 
385 3.223090410232544 
386 3.245450258255005 
387 3.2328596115112305 
388 3.260246515274048 
389 3.3810911178588867 
390 3.2583484649658203 
391 3.258744716644287 
392 3.260950803756714 
393 3.2796897888183594 
394 3.241522789001465 
395 3.26523494720459 
396 3.250450611114502 
397 3.2554309368133545 
398 3.2701048851013184 
399 3.263364791870117 
400 3.2404167652130127 
401 3.270232677459717 
402 3.2632689476013184 
403 3.266324996948242 
404 3.2548437118530273 
405 3.256697416305542 
406 3.24218487739563 
407 3.2717230319976807 
408 3.24361252784729 
409 3.2474942207336426 
410 3.2599411010742188 
411 3.2396445274353027 
412 3.258898973464966 
413 3.2413878440856934 
414 3.269195556640625 
415 3.261864423751831 
416 3.2790133953094482 
417 3.2548375129699707 
418 3.270010232925415 
419 3.3809309005737305 
420 3.2382071018218994 
421 3.279705047607422 
422 3.242382764816284 
423 3.236483097076416 
424 3.248366355895996 
425 3.259727716445923 
426 3.2457282543182373 
427 3.242760419845581 
428 3.2573063373565674 
429 3.3826377391815186 
430 3.228102207183838 
431 3.248356580734253 
432 3.242245674133301 
433 3.2640480995178223 
434 3.2813432216644287 
435 5.549802780151367 
436 3.270812749862671 
437 3.274235725402832 
438 3.2905726432800293 
439 3.247814416885376 
440 3.2482118606567383 
441 3.2346441745758057 
442 3.2386975288391113 
443 3.252349853515625 
444 3.2364373207092285 
445 3.2462990283966064 
446 3.2550601959228516 
447 3.2320303916931152 
448 3.262275218963623 
449 3.240565061569214 
450 3.2577273845672607 
451 3.2671360969543457 
452 3.2526021003723145 
453 3.2411656379699707 
454 3.239558219909668 
455 3.251533031463623 
456 3.2733302116394043 
457 3.2469170093536377 
458 3.253147840499878 
459 3.254589080810547 
460 3.2760589122772217 
461 3.2677385807037354 
462 3.258547067642212 
463 3.2431936264038086 
464 3.246412992477417 
465 3.263051748275757 
466 3.2454755306243896 
467 3.2500925064086914 
468 3.238832712173462 
469 5.550013065338135 
470 3.2369816303253174 
471 3.2506520748138428 
472 3.250204086303711 
473 3.2385125160217285 
474 3.252072811126709 
475 3.2363903522491455 
476 3.2563068866729736 
477 3.242360830307007 
478 3.2505056858062744 
479 3.370180368423462 
480 3.2608320713043213 
481 3.233160972595215 
482 3.372678279876709 
483 3.2422688007354736 
484 3.22475528717041 
485 3.2545278072357178 
486 3.2491254806518555 
487 3.2490785121917725 
488 3.2458646297454834 
489 3.247673749923706 
490 3.250969648361206 
491 3.2469189167022705 
492 3.2446961402893066 
493 3.2505016326904297 
494 3.3585519790649414 
495 3.2431106567382812 
496 3.249767303466797 
497 3.2532665729522705 
498 3.2238893508911133 
499 3.2376022338867188 


==> logs/rotating_mnist/time_expenditure/p1l3.txt <==
0 11.08012580871582 
1 3.052851915359497 
2 3.07913875579834 
3 3.0585379600524902 
4 3.0609042644500732 
5 3.0795016288757324 
6 3.0707764625549316 
7 3.081991672515869 
8 3.081526756286621 
9 3.067964792251587 
10 3.0714516639709473 
11 3.0960311889648438 
12 3.06992769241333 
13 3.0933709144592285 
14 3.100217580795288 
15 3.082052230834961 
16 3.102979898452759 
17 3.117088556289673 
18 3.1031241416931152 
19 3.108767509460449 
20 3.110922336578369 
21 3.114579200744629 
22 3.2564752101898193 
23 3.105193614959717 
24 3.098889112472534 
25 3.1249287128448486 
26 3.0989174842834473 
27 3.10331654548645 
28 3.2334492206573486 
29 3.0991358757019043 
30 3.1064393520355225 
31 3.0992720127105713 
32 3.239128828048706 
33 3.1203043460845947 
34 3.1117312908172607 
35 3.1237173080444336 
36 3.1313934326171875 
37 3.1022796630859375 
38 3.1150100231170654 
39 3.105780839920044 
40 3.110383987426758 
41 3.116649866104126 
42 3.101513147354126 
43 3.1156606674194336 
44 3.0968854427337646 
45 3.1384899616241455 
46 3.1175003051757812 
47 3.1043195724487305 
48 3.1290693283081055 
49 3.1107757091522217 
50 3.1060950756073 
51 3.109128952026367 
52 3.106250047683716 
53 3.152625799179077 
54 3.1386704444885254 
55 3.1207809448242188 
56 3.1111538410186768 
57 3.1320858001708984 
58 3.1380248069763184 
59 3.245215654373169 
60 3.1258108615875244 
61 3.124795436859131 
62 3.125490665435791 
63 3.145174741744995 
64 3.140333414077759 
65 3.13411545753479 
66 3.1477067470550537 
67 3.1378862857818604 
68 3.1481921672821045 
69 3.2629380226135254 
70 3.1330912113189697 
71 3.1104233264923096 
72 3.1052212715148926 
73 3.149174451828003 
74 3.120236873626709 
75 3.1259195804595947 
76 3.1221978664398193 
77 3.1279587745666504 
78 3.1089377403259277 
79 3.125012159347534 
80 3.1098368167877197 
81 3.134672164916992 
82 3.2568717002868652 
83 3.1283061504364014 
84 3.134632110595703 
85 3.0995304584503174 
86 3.109797477722168 
87 3.1157822608947754 
88 3.1136627197265625 
89 3.117694139480591 
90 3.1176140308380127 
91 3.1108076572418213 
92 3.0971648693084717 
93 3.1371567249298096 
94 3.1070055961608887 
95 3.1325125694274902 
96 3.106503486633301 
97 3.1290512084960938 
98 3.115410804748535 
99 3.1246893405914307 
100 3.1348962783813477 
101 3.1163852214813232 
102 3.113206148147583 
103 3.1075053215026855 
104 3.11177134513855 
105 3.1084847450256348 
106 3.119659900665283 
107 3.0993659496307373 
108 3.1082000732421875 
109 3.253035306930542 
110 3.234541654586792 
111 3.129206418991089 
112 3.1058671474456787 
113 3.1112020015716553 
114 3.1124634742736816 
115 3.1045355796813965 
116 3.1128926277160645 
117 3.103524684906006 
118 3.103710174560547 
119 3.1173276901245117 
120 3.115774631500244 
121 3.1159873008728027 
122 3.119016170501709 
123 3.1120431423187256 
124 3.096292495727539 
125 3.107649564743042 
126 3.1133439540863037 
127 3.112301826477051 
128 3.0959222316741943 
129 3.113532781600952 
130 3.0992302894592285 
131 3.1085867881774902 
132 3.1017069816589355 
133 3.123288154602051 
134 3.1218411922454834 
135 3.246641159057617 
136 3.1103739738464355 
137 3.1140761375427246 
138 3.1109633445739746 
139 3.118011474609375 
140 3.2566049098968506 
141 3.1289875507354736 
142 3.1045761108398438 
143 3.1027302742004395 
144 3.1336162090301514 
145 3.1239514350891113 
146 3.1139445304870605 
147 3.109797477722168 
148 3.1075119972229004 
149 3.1031529903411865 
150 3.2471303939819336 
151 3.1176509857177734 
152 3.108086109161377 
153 3.2501683235168457 
154 3.100497007369995 
155 3.129939556121826 
156 3.1045548915863037 
157 3.0994248390197754 
158 3.1148083209991455 
159 3.1258487701416016 
160 3.249652624130249 
161 3.117528200149536 
162 3.0976123809814453 
163 3.242795705795288 
164 3.122180461883545 
165 3.1102731227874756 
166 3.1162452697753906 
167 3.1177029609680176 
168 3.1084659099578857 
169 3.118849515914917 
170 3.1347968578338623 
171 3.096320629119873 
172 3.124509572982788 
173 3.1081905364990234 
174 3.1233971118927 
175 3.1173579692840576 
176 3.1210920810699463 
177 3.114161252975464 
178 3.1129698753356934 
179 3.1151318550109863 
180 3.1050350666046143 
181 3.129324436187744 
182 3.1179676055908203 
183 3.101829767227173 
184 3.1074187755584717 
185 5.517215013504028 
186 3.1120550632476807 
187 3.1043715476989746 
188 3.129502534866333 
189 3.1151492595672607 
190 3.115206003189087 
191 3.1045470237731934 
192 3.1188855171203613 
193 3.11728835105896 
194 3.1055550575256348 
195 3.121073007583618 
196 3.1117303371429443 
197 3.136237382888794 
198 3.1221885681152344 
199 3.100100517272949 
200 3.2360589504241943 
201 3.1196494102478027 
202 3.094130039215088 
203 3.117114543914795 
204 3.117440700531006 
205 3.126582145690918 
206 3.1026406288146973 
207 3.102067232131958 
208 3.1107943058013916 
209 3.0964884757995605 
210 3.2402279376983643 
211 3.1051149368286133 
212 3.117260217666626 
213 3.122751474380493 
214 3.253926992416382 
215 3.1278581619262695 
216 3.118713617324829 
217 3.10422945022583 
218 3.123023509979248 
219 3.100886344909668 
220 3.102281093597412 
221 3.1021721363067627 
222 3.239100217819214 
223 5.5262651443481445 
224 3.1042473316192627 
225 3.110161304473877 
226 3.106020450592041 
227 3.103797674179077 
228 3.106886625289917 
229 3.1044673919677734 
230 3.1131436824798584 
231 3.109849452972412 
232 3.108433723449707 
233 3.134744644165039 
234 3.1225457191467285 
235 3.1296846866607666 
236 3.110243320465088 
237 3.103210210800171 
238 3.1134822368621826 
239 3.239225149154663 
240 3.123476028442383 
241 3.099358081817627 
242 3.1220386028289795 
243 3.115947723388672 
244 3.1096737384796143 
245 3.112365484237671 
246 3.1137213706970215 
247 3.23301362991333 
248 3.133484363555908 
249 3.1054787635803223 
250 3.1033897399902344 
251 3.10420298576355 
252 3.105175018310547 
253 3.1123204231262207 
254 3.121381998062134 
255 3.096421241760254 
256 3.114027500152588 
257 3.1079044342041016 
258 3.1072561740875244 
259 3.1092724800109863 
260 3.1115024089813232 
261 3.1110808849334717 
262 3.1019539833068848 
263 3.0994627475738525 
264 3.129586935043335 
265 3.1267879009246826 
266 3.1272966861724854 
267 3.1249141693115234 
268 3.112230062484741 
269 3.0882184505462646 
270 3.108811378479004 
271 3.1099209785461426 
272 3.2503607273101807 
273 3.139815092086792 
274 3.1343226432800293 
275 3.1143436431884766 
276 3.1021203994750977 
277 3.1288890838623047 
278 3.1097826957702637 
279 3.094865083694458 
280 3.108891725540161 
281 3.112617015838623 
282 3.115999221801758 
283 3.1028599739074707 
284 3.1182749271392822 
285 3.139098644256592 
286 3.1278364658355713 
287 3.1241908073425293 
288 3.111781358718872 
289 3.1183249950408936 
290 3.1221091747283936 
291 3.116342306137085 
292 3.104299783706665 
293 3.1142446994781494 
294 3.1131627559661865 
295 3.111788034439087 
296 3.109994649887085 
297 3.133702278137207 
298 3.1344263553619385 
299 3.1212735176086426 
300 3.110929489135742 
301 3.124321222305298 
302 3.1301722526550293 
303 3.1308364868164062 
304 3.1130754947662354 
305 3.1097538471221924 
306 3.2497239112854004 
307 3.099515199661255 
308 3.122459650039673 
309 3.1300926208496094 
310 3.13142728805542 
311 3.128943920135498 
312 3.10341477394104 
313 3.12750506401062 
314 3.1153855323791504 
315 3.1076252460479736 
316 3.12530255317688 
317 3.1314117908477783 
318 3.120218515396118 
319 3.1116039752960205 
320 3.098421096801758 
321 3.1237173080444336 
322 3.116086721420288 
323 3.1136393547058105 
324 3.1233227252960205 
325 3.1070451736450195 
326 3.121005058288574 
327 3.1218934059143066 
328 3.0962753295898438 
329 3.120018243789673 
330 3.1161508560180664 
331 3.1227352619171143 
332 3.127157688140869 
333 3.1189565658569336 
334 3.115750312805176 
335 3.1096107959747314 
336 3.2508296966552734 
337 3.1423959732055664 
338 3.120567560195923 
339 3.1215810775756836 
340 3.122244358062744 
341 3.1326003074645996 
342 3.1187305450439453 
343 3.1173551082611084 
344 3.1057865619659424 
345 3.108025312423706 
346 3.253840446472168 
347 3.11985445022583 
348 3.1144959926605225 
349 3.1315460205078125 
350 3.116142749786377 
351 3.131315231323242 
352 3.121890068054199 
353 3.117959976196289 
354 3.112318515777588 
355 3.118616819381714 
356 3.1047861576080322 
357 3.113943099975586 
358 3.11928129196167 
359 3.265979051589966 
360 3.113574743270874 
361 3.103764295578003 
362 3.0941054821014404 
363 3.1284101009368896 
364 3.126732110977173 
365 3.110795497894287 
366 3.114853620529175 
367 3.115277051925659 
368 3.1014063358306885 
369 3.1186683177948 
370 3.276822328567505 
371 3.123378276824951 
372 3.1353461742401123 
373 3.1325857639312744 
374 3.128739833831787 
375 3.1108453273773193 
376 3.123976230621338 
377 3.1084797382354736 
378 3.108433961868286 
379 3.1228299140930176 
380 3.1188602447509766 
381 3.126603841781616 
382 3.1204144954681396 
383 3.1310067176818848 
384 3.1189284324645996 
385 3.133787155151367 
386 3.132464647293091 
387 3.1188719272613525 
388 3.095547676086426 
389 3.129518747329712 
390 3.114957332611084 
391 3.129887580871582 
392 3.1279191970825195 
393 3.106229543685913 
394 3.10835337638855 
395 3.1012637615203857 
396 3.1043615341186523 
397 3.097214698791504 
398 3.1139543056488037 
399 3.265359401702881 
400 3.1066174507141113 
401 3.1206865310668945 
402 3.0978851318359375 
403 3.1144230365753174 
404 3.096156358718872 
405 3.117116928100586 
406 3.1019365787506104 
407 3.107034921646118 
408 3.262216806411743 
409 3.0967295169830322 
410 3.263554573059082 
411 3.100024938583374 
412 3.123997926712036 
413 3.1168386936187744 
414 3.1247975826263428 
415 3.113555669784546 
416 3.119666576385498 
417 3.1166670322418213 
418 3.1411750316619873 
419 3.103813409805298 
420 3.1197245121002197 
421 3.130908727645874 
422 3.137752056121826 
423 3.1291041374206543 
424 3.134718894958496 
425 3.1263718605041504 
426 3.137481212615967 
427 3.1203854084014893 
428 3.1240062713623047 
429 3.130964994430542 
430 3.1327908039093018 
431 3.1145923137664795 
432 3.1452455520629883 
433 3.136716842651367 
434 3.1683290004730225 
435 3.1292526721954346 
436 3.117140293121338 
437 3.122527837753296 
438 3.13000750541687 
439 3.132659435272217 
440 3.1184003353118896 
441 3.1185922622680664 
442 3.129112958908081 
443 3.134799003601074 
444 3.110379457473755 
445 3.137666702270508 
446 3.1291451454162598 
447 3.1268858909606934 
448 3.118939161300659 
449 3.1181130409240723 
450 3.1159040927886963 
451 3.115351676940918 
452 3.1247634887695312 
453 3.1404166221618652 
454 3.2591075897216797 
455 3.1230781078338623 
456 3.132380485534668 
457 3.135350227355957 
458 3.115827798843384 
459 3.1257340908050537 
460 3.262465715408325 
461 3.106814384460449 
462 3.1145553588867188 
463 3.1159355640411377 
464 3.116781234741211 
465 3.12597918510437 
466 3.1352434158325195 
467 3.120391845703125 
468 3.1305863857269287 
469 3.1325666904449463 
470 3.1231930255889893 
471 3.1388981342315674 
472 3.1285367012023926 
473 3.1261422634124756 
474 3.139172315597534 
475 3.125673294067383 
476 3.101675033569336 
477 3.1307311058044434 
478 3.106417655944824 
479 3.136899471282959 
480 3.11883282661438 
481 3.128312826156616 
482 3.1180732250213623 
483 3.1217918395996094 
484 3.1093661785125732 
485 3.120875835418701 
486 3.105747699737549 
487 3.104947566986084 
488 3.1254680156707764 
489 3.1395328044891357 
490 3.2714433670043945 
491 3.143787384033203 
492 3.1182355880737305 
493 3.135392665863037 
494 3.2861478328704834 
495 3.1157894134521484 
496 3.1128804683685303 
497 3.0962655544281006 
498 3.1119236946105957 
499 3.104123830795288 


==> logs/rotating_mnist/time_expenditure/p2l2.txt <==
0 17.353277683258057 
1 4.150057554244995 
2 4.108988046646118 
3 4.1380040645599365 
4 4.122774839401245 
5 4.111025094985962 
6 4.086712121963501 
7 4.0885210037231445 
8 4.128643989562988 
9 4.184842824935913 
10 4.094372510910034 
11 4.1069676876068115 
12 4.099189043045044 
13 4.097649812698364 
14 4.133739233016968 
15 4.124144792556763 
16 4.109906435012817 
17 4.184057712554932 
18 4.105035781860352 
19 4.09548020362854 
20 4.107301473617554 
21 4.126390218734741 
22 4.110272169113159 
23 4.1129865646362305 
24 4.1034300327301025 
25 4.122668504714966 
26 4.10606050491333 
27 4.1082563400268555 
28 4.175664901733398 
29 4.102770090103149 
30 4.109143018722534 
31 4.11603307723999 
32 4.098247051239014 
33 4.115979194641113 
34 4.110448360443115 
35 4.092202663421631 
36 4.10833215713501 
37 4.105146408081055 
38 4.109630584716797 
39 4.1200361251831055 
40 4.112569570541382 
41 4.124706268310547 
42 4.104732513427734 
43 4.101147651672363 
44 4.176188945770264 
45 4.09874701499939 
46 4.1184916496276855 
47 4.11097526550293 
48 4.1159045696258545 
49 4.126590967178345 
50 4.10925555229187 
51 4.101336240768433 
52 4.0917394161224365 
53 4.120485067367554 
54 4.114191293716431 
55 4.098165273666382 
56 4.11309289932251 
57 4.1001060009002686 
58 4.185393333435059 
59 4.094678640365601 
60 4.098133087158203 
61 4.097148180007935 
62 4.117293834686279 
63 4.1164679527282715 
64 4.129569053649902 
65 4.104938983917236 
66 4.106598854064941 
67 4.152672052383423 
68 4.105534791946411 
69 4.123899936676025 
70 4.101864576339722 
71 4.093058109283447 
72 4.092949867248535 
73 4.090721130371094 
74 4.101543664932251 
75 4.103754281997681 
76 4.1084184646606445 
77 4.115733861923218 
78 4.174428701400757 
79 4.141893148422241 
80 4.129316568374634 
81 4.116252899169922 
82 4.111630439758301 
83 4.154891729354858 
84 4.138678073883057 
85 4.128949880599976 
86 4.156389951705933 
87 4.107040643692017 
88 4.146189451217651 
89 4.145416021347046 
90 4.119165897369385 
91 4.108626842498779 
92 4.117371320724487 
93 4.11850643157959 
94 4.09133505821228 
95 4.119245290756226 
96 4.124637603759766 
97 4.110915184020996 
98 4.126811742782593 
99 4.135217666625977 
100 4.120632886886597 
101 4.127590179443359 
102 4.150521516799927 
103 4.243769407272339 
104 4.1309802532196045 
105 4.1347270011901855 
106 4.120708703994751 
107 4.116552352905273 
108 4.15090012550354 
109 4.113944053649902 
110 4.1145946979522705 
111 4.12544584274292 
112 4.127385139465332 
113 4.106721639633179 
114 4.122215270996094 
115 4.11472749710083 
116 4.117987155914307 
117 4.113855600357056 
118 4.125126123428345 
119 4.119494438171387 
120 4.099112272262573 
121 4.120213747024536 
122 4.1053853034973145 
123 4.1174538135528564 
124 4.12143611907959 
125 4.109257936477661 
126 4.125595808029175 
127 4.126667499542236 
128 4.136198043823242 
129 4.129839658737183 
130 4.180370092391968 
131 4.123690366744995 
132 4.115493535995483 
133 4.128914833068848 
134 4.0994648933410645 
135 4.13896632194519 
136 4.127235651016235 
137 4.179751873016357 
138 4.132455348968506 
139 4.136477470397949 
140 4.1091930866241455 
141 4.111758708953857 
142 4.132821798324585 
143 4.112002372741699 
144 4.198190450668335 
145 4.125702857971191 
146 4.125328540802002 
147 4.136951684951782 
148 4.126688718795776 
149 4.106476306915283 
150 4.128953456878662 
151 4.123046398162842 
152 4.105144739151001 
153 4.118960857391357 
154 4.113417387008667 
155 4.11139988899231 
156 4.106780052185059 
157 4.107172966003418 
158 4.11113715171814 
159 4.123835802078247 
160 4.102608680725098 
161 4.127800703048706 
162 4.1183412075042725 
163 4.11806845664978 
164 4.108971834182739 
165 4.122294902801514 
166 4.087391376495361 
167 4.148580074310303 
168 4.126138687133789 
169 4.095796346664429 
170 4.145451307296753 
171 4.1392364501953125 
172 4.140884637832642 
173 4.125625371932983 
174 4.100922584533691 
175 4.146029472351074 
176 4.134319067001343 
177 4.13205099105835 
178 4.137484550476074 
179 4.131555795669556 
180 4.111101865768433 
181 4.12473201751709 
182 4.115158319473267 
183 4.0981457233428955 
184 4.128264904022217 
185 4.18534255027771 
186 4.103259801864624 
187 4.112074136734009 
188 4.101512908935547 
189 4.131663799285889 
190 4.120924472808838 
191 4.1920859813690186 
192 4.1219258308410645 
193 4.156418800354004 
194 4.093183994293213 
195 4.109010457992554 
196 4.094433069229126 
197 4.112865447998047 
198 4.107782363891602 
199 4.113281965255737 
200 4.132603883743286 
201 4.14188027381897 
202 4.120117902755737 
203 4.096538305282593 
204 4.1460466384887695 
205 4.1069557666778564 
206 4.136781215667725 
207 4.146615743637085 
208 4.1356117725372314 
209 4.128335952758789 
210 4.123963117599487 
211 4.10629677772522 
212 4.10153341293335 
213 4.17840576171875 
214 4.192927122116089 
215 4.135176658630371 
216 4.138869762420654 
217 4.120885133743286 
218 4.109659194946289 
219 4.1209492683410645 
220 4.098823070526123 
221 4.124549150466919 
222 4.13808274269104 
223 4.143295764923096 
224 4.1290528774261475 
225 4.134045839309692 
226 4.106992959976196 
227 4.156642436981201 
228 4.164849042892456 
229 4.1976118087768555 
230 4.1786534786224365 
231 4.156647443771362 
232 4.18231201171875 
233 4.1479432582855225 
234 4.171706199645996 
235 4.195775747299194 
236 4.161814451217651 
237 4.155436754226685 
238 4.185298919677734 
239 4.207207441329956 
240 4.192996978759766 
241 4.155113935470581 
242 4.1587347984313965 
243 4.187865257263184 
244 4.178654432296753 
245 4.176316499710083 
246 4.168791055679321 
247 4.194726467132568 
248 4.15470027923584 
249 4.210407018661499 
250 4.1823649406433105 
251 4.181447505950928 
252 4.208073616027832 
253 4.171908855438232 
254 4.174395799636841 
255 4.200491189956665 
256 4.1871325969696045 
257 4.177069902420044 
258 4.189177513122559 
259 4.207248687744141 
260 4.167903661727905 
261 4.205117464065552 
262 4.185713529586792 
263 4.17591118812561 
264 4.158522605895996 
265 4.1677868366241455 
266 4.163186311721802 
267 4.187004089355469 
268 4.170217990875244 
269 4.1475441455841064 
270 4.181844711303711 
271 4.173587083816528 
272 4.194026947021484 
273 4.19165563583374 
274 4.177327632904053 
275 4.210132122039795 
276 4.185460567474365 
277 4.178689956665039 
278 4.178763389587402 
279 4.160083293914795 
280 4.151294231414795 
281 4.193601846694946 
282 4.126821994781494 
283 4.176164150238037 
284 4.219944953918457 
285 4.168963670730591 
286 4.1942665576934814 
287 4.162394762039185 
288 4.1691741943359375 
289 4.202205419540405 
290 4.1907360553741455 
291 4.177535533905029 
292 4.200613260269165 
293 4.1994030475616455 
294 4.167916536331177 
295 4.184369087219238 
296 4.194747686386108 
297 4.200701951980591 
298 4.197545528411865 
299 4.165698766708374 
300 4.188919544219971 
301 4.195345640182495 
302 4.217834234237671 
303 4.16659688949585 
304 4.1852946281433105 
305 4.194420576095581 
306 4.161230087280273 
307 4.160386562347412 
308 4.142757415771484 
309 4.165147304534912 
310 4.156257152557373 
311 4.1826558113098145 
312 4.1591925621032715 
313 4.162105083465576 
314 4.16020655632019 
315 4.166698217391968 
316 4.163169622421265 
317 4.170476913452148 
318 4.188748836517334 
319 4.180058002471924 
320 4.1563544273376465 
321 4.181740999221802 
322 4.1626973152160645 
323 4.158355474472046 
324 4.1998724937438965 
325 4.196651935577393 
326 4.16288423538208 
327 4.209643363952637 
328 4.179112672805786 
329 4.158426523208618 
330 4.1536805629730225 
331 4.115898370742798 
332 4.109824180603027 
333 4.1216371059417725 
334 4.118726968765259 
335 4.1165971755981445 
336 4.1121485233306885 
337 4.087428331375122 
338 4.12047553062439 
339 4.133856296539307 
340 4.105710983276367 
341 4.100437641143799 
342 4.15906834602356 
343 4.102030515670776 
344 4.095732927322388 
345 4.116965293884277 
346 4.134599924087524 
347 4.1615917682647705 
348 4.156780004501343 
349 4.099502325057983 
350 4.099506378173828 
351 4.162836074829102 
352 4.1081383228302 
353 4.108525514602661 
354 4.154072284698486 
355 4.118639230728149 
356 4.10080885887146 
357 4.10358190536499 
358 4.114389419555664 
359 4.117706060409546 
360 4.11125636100769 
361 4.122518062591553 
362 4.114074945449829 
363 4.120636940002441 
364 4.114545822143555 
365 4.126872539520264 
366 4.112501859664917 
367 4.123563051223755 
368 4.11654257774353 
369 4.115311861038208 
370 4.127524375915527 
371 4.102759122848511 
372 4.124257802963257 
373 4.111660003662109 
374 4.101449728012085 
375 4.100655555725098 
376 4.121520519256592 
377 4.1047351360321045 
378 4.121285676956177 
379 4.134665012359619 
380 4.114590644836426 
381 4.113316535949707 
382 4.137333393096924 
383 4.111920118331909 
384 4.1182169914245605 
385 4.130988359451294 
386 4.119288444519043 
387 4.1369593143463135 
388 4.133431911468506 
389 4.184993505477905 
390 4.123146295547485 
391 4.1291704177856445 
392 4.120617151260376 
393 4.129593133926392 
394 4.184993505477905 
395 4.10935640335083 
396 4.116629123687744 
397 4.114276647567749 
398 4.112995147705078 
399 4.110219955444336 
400 4.117106676101685 
401 4.142376661300659 
402 4.1232750415802 
403 4.124675035476685 
404 4.1230247020721436 
405 4.095503330230713 
406 4.102370023727417 
407 4.102665424346924 
408 4.110041379928589 
409 4.117407321929932 
410 4.174834251403809 
411 4.105973958969116 
412 4.1395368576049805 
413 4.19433331489563 
414 4.1273064613342285 
415 4.193228244781494 
416 4.094486474990845 
417 4.137443780899048 
418 4.1295998096466064 
419 4.1189820766448975 
420 4.129600286483765 
421 4.187454462051392 
422 4.146220684051514 
423 4.128138780593872 
424 4.1135571002960205 
425 4.105412006378174 
426 4.137731313705444 
427 4.122021198272705 
428 4.096042156219482 
429 4.153228998184204 
430 4.110633850097656 
431 4.134743928909302 
432 4.162882566452026 
433 4.096787929534912 
434 4.2171950340271 
435 4.149870157241821 
436 4.102455377578735 
437 4.117899656295776 
438 4.141583442687988 
439 4.116509437561035 
440 4.1042468547821045 
441 4.146569728851318 
442 4.123875141143799 
443 4.109557867050171 
444 4.099493980407715 
445 4.1467108726501465 
446 4.123932838439941 
447 4.133610010147095 
448 4.13201117515564 
449 4.122749090194702 
450 4.133127212524414 
451 4.182879686355591 
452 4.162489414215088 
453 4.127310752868652 
454 4.193082571029663 
455 4.107110261917114 
456 4.129720687866211 
457 4.1045637130737305 
458 4.115370750427246 
459 4.109111547470093 
460 4.117156028747559 
461 4.204214811325073 
462 4.131997108459473 
463 4.127526521682739 
464 4.119738578796387 
465 4.107032060623169 
466 4.136929035186768 
467 4.1174094676971436 
468 4.142145156860352 
469 4.155311107635498 
470 4.136990070343018 
471 4.139566659927368 
472 4.137621164321899 
473 4.09859299659729 
474 4.125422716140747 
475 4.141953468322754 
476 4.099833250045776 
477 4.104110956192017 
478 4.1549952030181885 
479 4.137377738952637 
480 4.18969202041626 
481 4.1602783203125 
482 4.1311986446380615 
483 4.117560148239136 
484 4.140954971313477 
485 4.1152122020721436 
486 4.202765703201294 
487 4.151443958282471 
488 4.1325085163116455 
489 4.115036249160767 
490 4.157722234725952 
491 4.127533912658691 
492 4.140783309936523 
493 4.156984806060791 
494 4.120089530944824 
495 4.120968818664551 
496 4.127905607223511 
497 4.137845754623413 
498 4.1162109375 
499 4.210778474807739 


==> logs/rotating_mnist/time_expenditure/p2l3.txt <==
0 14.022942543029785 
1 4.093346834182739 
2 4.0241172313690186 
3 4.037922143936157 
4 4.048014402389526 
5 4.042221784591675 
6 4.066331148147583 
7 4.045034408569336 
8 4.0374755859375 
9 4.058195352554321 
10 4.045218229293823 
11 4.052464246749878 
12 4.0322113037109375 
13 4.041002035140991 
14 4.053707122802734 
15 4.046940803527832 
16 4.046015501022339 
17 4.038299798965454 
18 4.021657466888428 
19 4.014989614486694 
20 4.02926778793335 
21 4.030435562133789 
22 4.030358076095581 
23 4.054369926452637 
24 4.055552244186401 
25 4.027665615081787 
26 4.032033443450928 
27 4.031834363937378 
28 4.063476085662842 
29 4.052269458770752 
30 4.037983655929565 
31 4.037745237350464 
32 4.043533086776733 
33 4.036477327346802 
34 4.027169466018677 
35 4.039475202560425 
36 4.036753416061401 
37 4.045164585113525 
38 4.054689645767212 
39 4.02367377281189 
40 4.0457923412323 
41 4.033393383026123 
42 4.026525974273682 
43 4.028132438659668 
44 4.0140252113342285 
45 4.027100563049316 
46 4.0152106285095215 
47 4.003126621246338 
48 4.040952920913696 
49 4.033666133880615 
50 4.014097213745117 
51 4.031466722488403 
52 4.023959159851074 
53 4.028085947036743 
54 4.056394815444946 
55 4.025637865066528 
56 4.0159759521484375 
57 4.0257651805877686 
58 4.028057098388672 
59 4.0380473136901855 
60 4.051446437835693 
61 4.035491704940796 
62 4.019847869873047 
63 4.0301549434661865 
64 4.028128147125244 
65 4.0957770347595215 
66 4.042720794677734 
67 4.0503013134002686 
68 4.026013612747192 
69 4.025054216384888 
70 4.017317295074463 
71 4.003729343414307 
72 4.001849174499512 
73 4.00433087348938 
74 4.029902458190918 
75 4.011578798294067 
76 4.003770589828491 
77 4.012511491775513 
78 4.015872955322266 
79 4.021512031555176 
80 4.0125274658203125 
81 4.011117219924927 
82 4.003324747085571 
83 4.018539190292358 
84 4.033151626586914 
85 4.013785362243652 
86 4.1066648960113525 
87 4.0129406452178955 
88 4.025087118148804 
89 4.032422304153442 
90 4.039857387542725 
91 4.026023626327515 
92 4.042106866836548 
93 4.024820566177368 
94 4.112772464752197 
95 4.0297205448150635 
96 4.036568641662598 
97 4.051084041595459 
98 4.05208420753479 
99 4.04127311706543 
100 4.015437841415405 
101 4.030934810638428 
102 4.013950347900391 
103 4.009212017059326 
104 4.017976522445679 
105 4.08271861076355 
106 4.016523122787476 
107 4.006196737289429 
108 4.04337477684021 
109 4.099304437637329 
110 4.031574726104736 
111 4.029278516769409 
112 3.9999845027923584 
113 3.9997189044952393 
114 4.037968397140503 
115 4.0132646560668945 
116 4.025619029998779 
117 4.010736703872681 
118 4.005102157592773 
119 4.0073158740997314 
120 4.007762432098389 
121 4.0743536949157715 
122 4.087081670761108 
123 4.02899694442749 
124 4.01719856262207 
125 4.0279200077056885 
126 4.030516147613525 
127 4.023680686950684 
128 3.998122215270996 
129 3.9961166381835938 
130 3.9937756061553955 
131 3.995525360107422 
132 3.985755205154419 
133 4.018104314804077 
134 4.003402471542358 
135 3.9860939979553223 
136 3.984282970428467 
137 4.016262769699097 
138 4.003481388092041 
139 3.9941062927246094 
140 3.984524726867676 
141 3.991961717605591 
142 4.071375131607056 
143 3.9971184730529785 
144 4.001007080078125 
145 3.9834961891174316 
146 4.002655982971191 
147 3.9963481426239014 
148 3.992522716522217 
149 4.016199588775635 
150 4.004226922988892 
151 4.006547212600708 
152 4.0124688148498535 
153 3.9869775772094727 
154 4.007519721984863 
155 4.018538236618042 
156 3.9911108016967773 
157 3.9949569702148438 
158 4.024191379547119 
159 3.984490156173706 
160 4.010056018829346 
161 4.0174665451049805 
162 3.995755195617676 
163 3.998955726623535 
164 4.003025770187378 
165 4.058364152908325 
166 4.0123679637908936 
167 3.998892068862915 
168 4.0203423500061035 
169 3.990859270095825 
170 4.0187389850616455 
171 4.005534887313843 
172 4.020890474319458 
173 4.075338125228882 
174 4.054027557373047 
175 4.0675554275512695 
176 4.012914180755615 
177 4.0841920375823975 
178 4.028663396835327 
179 3.997744083404541 
180 4.012902498245239 
181 3.997429132461548 
182 4.003800392150879 
183 4.011772632598877 
184 4.006301403045654 
185 4.005006790161133 
186 4.002269268035889 
187 4.0778889656066895 
188 4.016172885894775 
189 3.993225336074829 
190 4.0224769115448 
191 4.0093231201171875 
192 4.0293803215026855 
193 4.024794340133667 
194 4.02429723739624 
195 4.026479959487915 
196 3.9977900981903076 
197 4.064291477203369 
198 3.9880223274230957 
199 4.027029037475586 
200 4.0096518993377686 
201 4.0086047649383545 
202 4.003337144851685 
203 4.0054192543029785 
204 4.013852596282959 
205 4.006914377212524 
206 4.001042127609253 
207 3.9953207969665527 
208 4.0821473598480225 
209 4.018794775009155 
210 3.9976515769958496 
211 4.019439220428467 
212 4.010758876800537 
213 4.085862398147583 
214 4.003614187240601 
215 3.9980721473693848 
216 4.001481771469116 
217 4.005980730056763 
218 4.004611015319824 
219 4.058767080307007 
220 4.003485202789307 
221 4.012656211853027 
222 4.019789695739746 
223 4.03012228012085 
224 4.013792037963867 
225 4.02060341835022 
226 4.015271186828613 
227 4.0835490226745605 
228 4.004172086715698 
229 4.019313335418701 
230 4.021713495254517 
231 4.006252288818359 
232 3.9907174110412598 
233 4.000351428985596 
234 4.006143093109131 
235 4.004920244216919 
236 4.007807970046997 
237 4.01388144493103 
238 4.086360454559326 
239 4.033252954483032 
240 4.025169372558594 
241 4.08915376663208 
242 3.999150276184082 
243 3.972294330596924 
244 3.9986565113067627 
245 4.0187928676605225 
246 4.083550214767456 
247 4.022671222686768 
248 4.014146089553833 
249 4.075710773468018 
250 4.010916471481323 
251 4.008140802383423 
252 3.987391948699951 
253 3.9947803020477295 
254 4.015672206878662 
255 3.990496873855591 
256 4.005494117736816 
257 4.008535146713257 
258 4.033518552780151 
259 4.076711654663086 
260 4.005370855331421 
261 4.008029460906982 
262 4.013827562332153 
263 4.017384767532349 
264 4.019506216049194 
265 3.9983386993408203 
266 4.011483430862427 
267 4.019240617752075 
268 4.021528244018555 
269 4.0068278312683105 
270 4.014635324478149 
271 4.014915227890015 
272 4.007867813110352 
273 4.00602650642395 
274 4.00114893913269 
275 4.01283073425293 
276 4.019605875015259 
277 4.020137310028076 
278 4.010583400726318 
279 4.006826639175415 
280 4.021996974945068 
281 4.01267409324646 
282 3.994049310684204 
283 3.999643325805664 
284 4.001659154891968 
285 4.015133380889893 
286 4.022980213165283 
287 4.007254123687744 
288 4.011153936386108 
289 4.005890369415283 
290 3.99923038482666 
291 3.9984498023986816 
292 4.012427091598511 
293 4.0102219581604 
294 4.009653329849243 
295 3.9998528957366943 
296 4.087405204772949 
297 4.013141870498657 
298 4.032304525375366 
299 4.046034097671509 
300 4.03337550163269 
301 4.020901203155518 
302 4.023074150085449 
303 4.001750469207764 
304 4.038275241851807 
305 4.0163655281066895 
306 4.082049369812012 
307 4.027011871337891 
308 4.081578493118286 
309 4.027014970779419 
310 4.010743618011475 
311 4.010800361633301 
312 4.074659109115601 
313 4.012923955917358 
314 4.024397373199463 
315 4.013973712921143 
316 4.0033183097839355 
317 4.02861475944519 
318 4.010415315628052 
319 4.020084381103516 
320 3.9989421367645264 
321 4.003247499465942 
322 4.027202367782593 
323 4.031125783920288 
324 4.006649017333984 
325 4.006035089492798 
326 4.0154337882995605 
327 4.00874924659729 
328 4.00478720664978 
329 4.025760889053345 
330 4.010433673858643 
331 4.011857748031616 
332 4.012301206588745 
333 4.0139243602752686 
334 4.008686780929565 
335 4.015619277954102 
336 4.0032665729522705 
337 4.020206928253174 
338 4.01809024810791 
339 4.0110368728637695 
340 4.032434940338135 
341 4.006818056106567 
342 4.017486810684204 
343 4.001568078994751 
344 4.0272300243377686 
345 4.015592575073242 
346 4.000877857208252 
347 4.0256125926971436 
348 4.0214831829071045 
349 4.019849061965942 
350 4.0120580196380615 
351 4.035084009170532 
352 4.0024144649505615 
353 4.00888466835022 
354 4.00673246383667 
355 4.00695276260376 
356 4.021556377410889 
357 4.0055718421936035 
358 4.006730318069458 
359 4.005790948867798 
360 4.010421276092529 
361 4.014474153518677 
362 4.019824504852295 
363 4.010576248168945 
364 4.008145570755005 
365 4.006263256072998 
366 4.021411895751953 
367 4.043766736984253 
368 4.09621000289917 
369 4.017497539520264 
370 4.016952753067017 
371 4.097943305969238 
372 4.026493787765503 
373 4.016143798828125 
374 4.020097255706787 
375 4.031122207641602 
376 4.018124341964722 
377 4.0258777141571045 
378 4.040391445159912 
379 4.101632595062256 
380 4.019794464111328 
381 4.025416851043701 
382 4.04131817817688 
383 4.0287981033325195 
384 4.03412652015686 
385 4.015617847442627 
386 3.9999990463256836 
387 4.006159067153931 
388 3.9943957328796387 
389 4.0172295570373535 
390 4.004251480102539 
391 4.005403518676758 
392 4.007988691329956 
393 3.9995954036712646 
394 4.0013267993927 
395 4.00722599029541 
396 4.008029222488403 
397 4.002049684524536 
398 4.006089687347412 
399 5.642228603363037 
400 4.008387327194214 
401 4.017307758331299 
402 4.017066478729248 
403 4.0011677742004395 
404 4.026929140090942 
405 3.994178295135498 
406 3.990077257156372 
407 3.9860870838165283 
408 4.008688449859619 
409 4.004583120346069 
410 3.999988555908203 
411 4.00258469581604 
412 4.0985352993011475 
413 4.075253248214722 
414 3.998790740966797 
415 4.010625839233398 
416 4.013153791427612 
417 4.003683090209961 
418 4.005990743637085 
419 4.001789569854736 
420 3.987471580505371 
421 4.002080678939819 
422 4.004861354827881 
423 4.008239507675171 
424 3.993065357208252 
425 3.995208501815796 
426 4.008898973464966 
427 4.006582021713257 
428 3.989895820617676 
429 3.999272584915161 
430 4.021813631057739 
431 3.9966952800750732 
432 3.993452548980713 
433 3.998415231704712 
434 3.979848623275757 
435 4.005486011505127 
436 3.9916136264801025 
437 4.016622066497803 
438 4.003442049026489 
439 3.9902451038360596 
440 3.9968879222869873 
441 3.98801589012146 
442 4.053229570388794 
443 4.000175952911377 
444 3.9990246295928955 
445 4.001094579696655 
446 4.0055272579193115 
447 3.986328363418579 
448 3.980801582336426 
449 3.987208604812622 
450 3.9863638877868652 
451 4.0769312381744385 
452 3.9815423488616943 
453 3.997225761413574 
454 4.0040576457977295 
455 4.001688718795776 
456 3.999577045440674 
457 4.005637168884277 
458 3.989074945449829 
459 3.9986302852630615 
460 3.97904896736145 
461 3.984328508377075 
462 3.990983009338379 
463 3.9934380054473877 
464 3.9937310218811035 
465 3.99092435836792 
466 3.9943935871124268 
467 4.007011890411377 
468 3.995976686477661 
469 4.007107496261597 
470 3.990370035171509 
471 4.008723974227905 
472 4.0089805126190186 
473 4.000465393066406 
474 4.061504125595093 
475 3.9811253547668457 
476 3.991353750228882 
477 3.9898340702056885 
478 3.9846444129943848 
479 3.9892172813415527 
480 3.9906880855560303 
481 3.994798421859741 
482 3.9984922409057617 
483 3.994544267654419 
484 3.9949159622192383 
485 4.000731945037842 
486 4.065120220184326 
487 3.9978089332580566 
488 3.986018180847168 
489 4.003626346588135 
490 3.995009660720825 
491 4.018347263336182 
492 4.0097815990448 
493 3.998103618621826 
494 3.992544174194336 
495 3.9994022846221924 
496 3.979881763458252 
497 3.9860427379608154 
498 3.9768149852752686 
499 3.9668989181518555 


==> logs/rotating_mnist/time_expenditure/p3l2.txt <==
0 16.19372034072876 
1 5.0176005363464355 
2 5.060892581939697 
3 5.022831201553345 
4 5.02410626411438 
5 5.025878667831421 
6 5.022801399230957 
7 5.036266803741455 
8 5.000384330749512 
9 5.001920461654663 
10 4.976237773895264 
11 4.990495681762695 
12 5.0113301277160645 
13 5.019227743148804 
14 5.000020265579224 
15 4.9973225593566895 
16 4.961196422576904 
17 5.002151250839233 
18 5.002019166946411 
19 5.007612705230713 
20 4.995839357376099 
21 4.984643220901489 
22 4.994874000549316 
23 4.994389295578003 
24 4.974966764450073 
25 4.984663009643555 
26 4.983322620391846 
27 4.994825839996338 
28 4.97330117225647 
29 4.976130962371826 
30 4.994940757751465 
31 4.984864950180054 
32 4.986931800842285 
33 4.994149446487427 
34 4.9808714389801025 
35 4.992250919342041 
36 4.977477312088013 
37 4.992588996887207 
38 4.973469495773315 
39 4.988903045654297 
40 4.977116823196411 
41 4.977984428405762 
42 4.96680474281311 
43 5.026950359344482 
44 4.9901039600372314 
45 5.002209901809692 
46 4.986343145370483 
47 4.985960483551025 
48 5.010841608047485 
49 4.981223821640015 
50 4.96232533454895 
51 4.9839537143707275 
52 4.95780611038208 
53 4.977205991744995 
54 5.003173589706421 
55 4.991955041885376 
56 4.981748580932617 
57 4.984925270080566 
58 4.976258277893066 
59 4.967716693878174 
60 5.0014588832855225 
61 4.99946403503418 
62 5.00011134147644 
63 5.02562952041626 
64 4.990802764892578 
65 5.002871751785278 
66 5.00030255317688 
67 4.971763610839844 
68 4.985714912414551 
69 5.014666795730591 
70 4.97688364982605 
71 5.000224351882935 
72 4.988557815551758 
73 4.993968486785889 
74 4.995574712753296 
75 4.971758604049683 
76 4.993686199188232 
77 4.980699300765991 
78 4.968896389007568 
79 5.001004934310913 
80 5.0069496631622314 
81 5.0192906856536865 
82 4.983478784561157 
83 4.964543104171753 
84 5.003571033477783 
85 4.985590219497681 
86 4.964818239212036 
87 4.981852769851685 
88 4.958468914031982 
89 4.970018625259399 
90 4.943985223770142 
91 4.976644277572632 
92 4.97182035446167 
93 4.970170974731445 
94 4.959720849990845 
95 4.951748371124268 
96 4.961241960525513 
97 4.9490461349487305 
98 4.947476625442505 
99 4.962635517120361 
100 4.952778339385986 
101 4.955444097518921 
102 4.940840721130371 
103 4.92711067199707 
104 4.9389808177948 
105 4.956405878067017 
106 4.989919185638428 
107 4.9706711769104 
108 4.963719606399536 
109 4.9810631275177 
110 4.9622743129730225 
111 4.970940351486206 
112 4.967327117919922 
113 4.962722301483154 
114 4.9755988121032715 
115 4.977156400680542 
116 4.994584560394287 
117 4.986083269119263 
118 4.959433317184448 
119 4.975784778594971 
120 5.787520408630371 
121 4.99041223526001 
122 5.019743919372559 
123 5.010599851608276 
124 4.965142250061035 
125 4.978048801422119 
126 4.968679904937744 
127 4.9912097454071045 
128 4.952798366546631 
129 4.973113536834717 
130 4.993610858917236 
131 4.991086721420288 
132 4.987463712692261 
133 4.994744777679443 
134 4.980672359466553 
135 5.012290000915527 
136 4.9851930141448975 
137 5.011921644210815 
138 4.97054648399353 
139 4.9625773429870605 
140 4.977343559265137 
141 4.975183725357056 
142 4.998554706573486 
143 4.96181058883667 
144 4.970267295837402 
145 4.983856201171875 
146 5.002230882644653 
147 4.980152606964111 
148 4.97593092918396 
149 4.9862589836120605 
150 4.990157604217529 
151 5.026204824447632 
152 4.996808290481567 
153 5.0436177253723145 
154 5.000092029571533 
155 4.9651429653167725 
156 4.98431134223938 
157 4.993298530578613 
158 4.993783950805664 
159 4.956708192825317 
160 4.985541105270386 
161 4.988892555236816 
162 4.985711097717285 
163 4.989213705062866 
164 4.978402614593506 
165 4.993206024169922 
166 5.006281852722168 
167 4.978273868560791 
168 4.98967719078064 
169 4.989620208740234 
170 4.971888065338135 
171 4.958259344100952 
172 4.985273599624634 
173 4.955974578857422 
174 4.969546556472778 
175 4.972009658813477 
176 4.967697620391846 
177 4.98202657699585 
178 4.983537673950195 
179 4.968890428543091 
180 4.958691835403442 
181 4.981564521789551 
182 4.963914632797241 
183 4.9512646198272705 
184 5.776726484298706 
185 4.966019153594971 
186 4.97494912147522 
187 4.955615520477295 
188 4.982900381088257 
189 4.968899250030518 
190 4.97136116027832 
191 4.975682973861694 
192 4.976988315582275 
193 4.99136757850647 
194 4.9529709815979 
195 4.9692089557647705 
196 4.970200300216675 
197 4.968443393707275 
198 4.98497462272644 
199 4.966691255569458 
200 4.981079578399658 
201 4.966577053070068 
202 4.969089984893799 
203 4.974369287490845 
204 4.967089891433716 
205 4.958848476409912 
206 4.977655410766602 
207 4.975930690765381 
208 4.978206157684326 
209 4.993786811828613 
210 5.76138973236084 
211 5.003048658370972 
212 4.968393564224243 
213 4.974427223205566 
214 4.953656196594238 
215 4.9472410678863525 
216 4.973950624465942 
217 4.96156907081604 
218 4.966870546340942 
219 4.99733304977417 
220 4.992555379867554 
221 4.979961633682251 
222 4.9614598751068115 
223 4.958889722824097 
224 4.9628119468688965 
225 4.981428384780884 
226 4.974074125289917 
227 4.957356929779053 
228 4.981236696243286 
229 4.952550172805786 
230 4.974047899246216 
231 4.975994110107422 
232 4.952486515045166 
233 4.97943639755249 
234 4.980978488922119 
235 4.99613618850708 
236 4.951235055923462 
237 4.965123891830444 
238 4.975614547729492 
239 4.983093976974487 
240 5.006211757659912 
241 5.004035472869873 
242 5.041693925857544 
243 4.996385097503662 
244 4.960240364074707 
245 4.968339204788208 
246 4.981823682785034 
247 4.981852293014526 
248 4.949212551116943 
249 4.970385313034058 
250 4.968482732772827 
251 4.9674389362335205 
252 4.973236560821533 
253 4.9601616859436035 
254 4.977834939956665 
255 4.978394985198975 
256 4.969740152359009 
257 4.987738847732544 
258 4.991432189941406 
259 4.962784290313721 
260 4.9708638191223145 
261 4.976341247558594 
262 4.957126617431641 
263 4.999030351638794 
264 4.952647924423218 
265 4.993955373764038 
266 4.95688533782959 
267 4.9541709423065186 
268 4.964530944824219 
269 4.978068828582764 
270 4.95267128944397 
271 4.987416744232178 
272 4.97130823135376 
273 4.988483190536499 
274 4.94541335105896 
275 4.972114324569702 
276 4.966190814971924 
277 4.968782663345337 
278 4.965111255645752 
279 4.987481355667114 
280 4.972508430480957 
281 4.973223447799683 
282 4.988434791564941 
283 4.966144561767578 
284 4.966196537017822 
285 4.987883567810059 
286 4.9610230922698975 
287 4.98360013961792 
288 4.958362340927124 
289 4.997673988342285 
290 4.943983316421509 
291 4.974701404571533 
292 4.973685026168823 
293 4.952905893325806 
294 4.9632792472839355 
295 4.976516962051392 
296 4.963191747665405 
297 4.976937532424927 
298 4.961616516113281 
299 4.986452579498291 
300 4.97977614402771 
301 4.950503587722778 
302 4.936736583709717 
303 5.002002716064453 
304 4.96251106262207 
305 4.981785297393799 
306 4.960210084915161 
307 4.958131313323975 
308 4.954500913619995 
309 4.982882738113403 
310 4.9570324420928955 
311 4.999091863632202 
312 4.96687650680542 
313 4.948297500610352 
314 4.9718170166015625 
315 4.952030897140503 
316 4.980135917663574 
317 4.981661081314087 
318 4.991033554077148 
319 4.954552173614502 
320 4.969033479690552 
321 4.96637487411499 
322 4.9668519496917725 
323 4.948502063751221 
324 4.959522724151611 
325 4.968879461288452 
326 4.956377267837524 
327 4.969202280044556 
328 4.969285488128662 
329 4.984619617462158 
330 5.00797176361084 
331 5.004978656768799 
332 4.988218069076538 
333 4.950991868972778 
334 4.987571954727173 
335 4.967545032501221 
336 4.966864109039307 
337 4.9688239097595215 
338 4.977991104125977 
339 4.947214365005493 
340 4.963220119476318 
341 4.978075265884399 
342 4.973495006561279 
343 4.961302757263184 
344 4.960613250732422 
345 4.9607093334198 
346 4.971280336380005 
347 4.955551862716675 
348 4.95862889289856 
349 4.946255207061768 
350 4.95478630065918 
351 4.9895570278167725 
352 4.962518215179443 
353 4.981569528579712 
354 4.958526134490967 
355 4.948291063308716 
356 4.980807781219482 
357 4.958286285400391 
358 4.944183588027954 
359 4.941786289215088 
360 4.951893329620361 
361 4.987215518951416 
362 4.986569404602051 
363 4.973343372344971 
364 4.962321758270264 
365 4.977318286895752 
366 4.991602182388306 
367 4.983842849731445 
368 4.993114948272705 
369 4.991788387298584 
370 4.982788801193237 
371 4.99111008644104 
372 4.980307102203369 
373 5.022806406021118 
374 4.996909141540527 
375 4.972513198852539 
376 4.975055932998657 
377 4.983709096908569 
378 4.9547600746154785 
379 4.959890842437744 
380 4.967255592346191 
381 4.983011245727539 
382 4.964493751525879 
383 5.0028581619262695 
384 4.96800684928894 
385 4.985067129135132 
386 4.983962535858154 
387 4.9745378494262695 
388 4.976285457611084 
389 4.967861652374268 
390 4.972075700759888 
391 5.307675123214722 
392 4.971703052520752 
393 4.9684062004089355 
394 4.966176748275757 
395 4.958677768707275 
396 4.966937780380249 
397 4.971177577972412 
398 4.966601610183716 
399 4.968196630477905 
400 4.980233907699585 
401 4.9678568840026855 
402 4.975103378295898 
403 4.990161657333374 
404 4.9748945236206055 
405 4.9855756759643555 
406 4.969717979431152 
407 4.944916486740112 
408 4.957102537155151 
409 4.996758937835693 
410 4.948551416397095 
411 5.002192497253418 
412 4.984402418136597 
413 4.9799299240112305 
414 4.986473798751831 
415 4.971458196640015 
416 4.976244926452637 
417 5.020023345947266 
418 5.016395807266235 
419 4.99450421333313 
420 5.000475883483887 
421 4.998223066329956 
422 4.976550340652466 
423 4.965628147125244 
424 4.968327283859253 
425 4.986729383468628 
426 4.97195839881897 
427 4.984277725219727 
428 5.010133504867554 
429 4.9930548667907715 
430 4.974003553390503 
431 4.9920289516448975 
432 4.972252368927002 
433 4.988417148590088 
434 4.960857152938843 
435 4.983836650848389 
436 4.982673645019531 
437 4.991291046142578 
438 4.953359842300415 
439 4.997722864151001 
440 5.004957675933838 
441 4.979531526565552 
442 4.991673946380615 
443 4.963247537612915 
444 5.300628185272217 
445 4.969878911972046 
446 4.968989133834839 
447 4.971620798110962 
448 4.975494861602783 
449 4.953295946121216 
450 4.982568025588989 
451 4.9810285568237305 
452 4.9789159297943115 
453 4.961730718612671 
454 4.94547176361084 
455 4.971336126327515 
456 4.957679033279419 
457 4.950428485870361 
458 4.97728157043457 
459 4.976871967315674 
460 4.969363451004028 
461 4.9533514976501465 
462 4.962395906448364 
463 4.956007480621338 
464 4.985443830490112 
465 4.974010229110718 
466 4.988414287567139 
467 4.9658708572387695 
468 4.970479965209961 
469 4.990423679351807 
470 4.957352876663208 
471 4.978631258010864 
472 4.963736534118652 
473 4.98881459236145 
474 4.975236177444458 
475 4.980149984359741 
476 4.971613883972168 
477 4.965084791183472 
478 4.965880632400513 
479 4.960022449493408 
480 4.998356342315674 
481 4.976945638656616 
482 4.984490871429443 
483 4.962858200073242 
484 4.979707479476929 
485 4.987749814987183 
486 4.961261034011841 
487 4.981560468673706 
488 4.962587118148804 
489 4.977817058563232 
490 4.988945245742798 
491 4.949440240859985 
492 5.004613399505615 
493 4.945774078369141 
494 4.9819347858428955 
495 4.955913066864014 
496 4.9606733322143555 
497 4.973952293395996 
498 4.979096174240112 
499 4.963653802871704 


==> logs/rotating_mnist/time_expenditure/p3l3.txt <==
0 18.281473875045776 
1 4.884880065917969 
2 4.886620044708252 
3 4.889413833618164 
4 4.873250246047974 
5 4.884716987609863 
6 4.883957386016846 
7 4.880577087402344 
8 4.879448890686035 
9 4.87407922744751 
10 4.869194746017456 
11 4.8873701095581055 
12 4.876179456710815 
13 4.877176761627197 
14 4.869534969329834 
15 4.873334169387817 
16 4.8597798347473145 
17 4.852048635482788 
18 4.841021299362183 
19 4.859317302703857 
20 4.861873388290405 
21 4.856959104537964 
22 4.848809480667114 
23 4.878089189529419 
24 4.8589394092559814 
25 4.855709075927734 
26 4.862667560577393 
27 4.839037895202637 
28 4.866556644439697 
29 4.8712475299835205 
30 4.855289459228516 
31 4.846359729766846 
32 4.852524995803833 
33 4.8462440967559814 
34 4.880811452865601 
35 4.861320972442627 
36 4.8569016456604 
37 4.846963405609131 
38 4.854139566421509 
39 4.8705153465271 
40 4.863381624221802 
41 4.863865375518799 
42 4.852163076400757 
43 4.840129375457764 
44 4.8554160594940186 
45 4.859276533126831 
46 4.8424906730651855 
47 4.840610027313232 
48 4.850529193878174 
49 4.8687262535095215 
50 4.856814384460449 
51 4.834490776062012 
52 4.8342132568359375 
53 4.849468469619751 
54 4.825059175491333 
55 4.843470096588135 
56 4.848847150802612 
57 4.834454774856567 
58 4.84580659866333 
59 4.848934888839722 
60 4.8324668407440186 
61 4.839651584625244 
62 4.8484132289886475 
63 4.833644390106201 
64 4.837104320526123 
65 4.854083061218262 
66 4.8402416706085205 
67 4.8316261768341064 
68 4.8365302085876465 
69 4.845004320144653 
70 4.835732460021973 
71 4.835551500320435 
72 4.848335266113281 
73 4.8460845947265625 
74 4.877058267593384 
75 4.826519012451172 
76 4.847376108169556 
77 4.839024543762207 
78 4.837291479110718 
79 4.8463921546936035 
80 4.821690320968628 
81 4.839223146438599 
82 4.836601972579956 
83 4.826714754104614 
84 4.840105295181274 
85 4.84224534034729 
86 4.845163106918335 
87 4.852930307388306 
88 4.833168029785156 
89 4.824561357498169 
90 4.831402778625488 
91 4.838431358337402 
92 4.825996160507202 
93 4.8304057121276855 
94 4.834303379058838 
95 4.8317530155181885 
96 4.839772701263428 
97 4.822265625 
98 4.841463088989258 
99 4.838003158569336 
100 4.834991693496704 
101 4.8544762134552 
102 4.826280117034912 
103 4.834139585494995 
104 4.8232316970825195 
105 4.8339574337005615 
106 4.851668834686279 
107 4.853414297103882 
108 4.845666170120239 
109 4.833095550537109 
110 4.829808473587036 
111 4.851507902145386 
112 4.842557907104492 
113 4.843576192855835 
114 4.844864130020142 
115 4.8371100425720215 
116 4.8326027393341064 
117 4.839168548583984 
118 4.821187496185303 
119 4.844200134277344 
120 4.838170528411865 
121 4.847088813781738 
122 4.856342554092407 
123 4.865302085876465 
124 4.8357720375061035 
125 4.846750020980835 
126 4.832152843475342 
127 4.8366241455078125 
128 4.844127416610718 
129 4.845097541809082 
130 4.833752393722534 
131 4.8531174659729 
132 4.834240436553955 
133 4.847942113876343 
134 4.8365771770477295 
135 4.82651948928833 
136 4.857752323150635 
137 4.842947244644165 
138 4.851273775100708 
139 4.8362836837768555 
140 4.837021589279175 
141 4.839175701141357 
142 4.863963603973389 
143 4.847759485244751 
144 4.832709550857544 
145 4.861308574676514 
146 4.832416772842407 
147 4.831012487411499 
148 4.841774225234985 
149 4.833615064620972 
150 4.849196672439575 
151 4.840728521347046 
152 4.85392427444458 
153 4.854515075683594 
154 4.829061985015869 
155 4.8373658657073975 
156 4.836449861526489 
157 4.8312506675720215 
158 4.828216552734375 
159 4.822725057601929 
160 4.849471807479858 
161 4.860813617706299 
162 4.850100755691528 
163 4.846634149551392 
164 4.840169906616211 
165 4.828738212585449 
166 4.833302021026611 
167 4.856315851211548 
168 4.894365310668945 
169 4.845255374908447 
170 4.841551065444946 
171 4.84771728515625 
172 4.83490252494812 
173 4.827981948852539 
174 4.843404054641724 
175 4.830913066864014 
176 4.855616092681885 
177 4.837581634521484 
178 4.837685585021973 
179 4.845502853393555 
180 4.866873741149902 
181 4.8792335987091064 
182 4.848857879638672 
183 4.843095541000366 
184 4.833529472351074 
185 4.8639976978302 
186 4.8866868019104 
187 4.8544392585754395 
188 4.857352256774902 
189 4.8380773067474365 
190 4.85418438911438 
191 4.8457159996032715 
192 4.845555067062378 
193 4.832029104232788 
194 4.838146924972534 
195 4.862298965454102 
196 4.850852727890015 
197 4.842291831970215 
198 4.863656282424927 
199 4.867486238479614 
200 4.871529817581177 
201 4.85007119178772 
202 4.827199697494507 
203 4.84996485710144 
204 4.842838525772095 
205 4.860188961029053 
206 4.836176156997681 
207 4.857734203338623 
208 4.873762607574463 
209 4.8941261768341064 
210 4.873054265975952 
211 4.882456541061401 
212 4.865328073501587 
213 4.868622064590454 
214 4.862929105758667 
215 4.820194959640503 
216 4.877516031265259 
217 4.865192651748657 
218 4.879220247268677 
219 4.894060373306274 
220 4.863341331481934 
221 4.8476340770721436 
222 4.835059642791748 
223 4.835617542266846 
224 4.846875190734863 
225 4.88552188873291 
226 4.909924030303955 
227 4.850489616394043 
228 4.871658802032471 
229 4.860939979553223 
230 4.857033967971802 
231 4.8466551303863525 
232 4.883628845214844 
233 4.85239052772522 
234 4.869360446929932 
235 4.846390008926392 
236 4.870189905166626 
237 4.858637809753418 
238 4.864983558654785 
239 4.865727663040161 
240 4.855824708938599 
241 4.8567938804626465 
242 4.866142988204956 
243 4.844794750213623 
244 4.849915504455566 
245 4.844600439071655 
246 4.841119289398193 
247 4.851747512817383 
248 4.838603258132935 
249 4.860946416854858 
250 4.849357843399048 
251 4.852124452590942 
252 4.858530521392822 
253 4.86035418510437 
254 4.850737810134888 
255 4.847598552703857 
256 4.858509540557861 
257 4.8528361320495605 
258 4.84356689453125 
259 4.8564417362213135 
260 4.855802536010742 
261 4.850381135940552 
262 4.864743709564209 
263 4.841540575027466 
264 4.8513195514678955 
265 4.8619959354400635 
266 4.862387180328369 
267 4.863758563995361 
268 4.862179756164551 
269 4.8563313484191895 
270 4.845219850540161 
271 4.86547589302063 
272 4.8477911949157715 
273 4.848583936691284 
274 4.854665040969849 
275 4.877823352813721 
276 4.858128309249878 
277 4.8523032665252686 
278 4.853115558624268 
279 4.853442668914795 
280 4.861634731292725 
281 4.8488686084747314 
282 4.856526851654053 
283 4.8667097091674805 
284 4.853696584701538 
285 4.852890729904175 
286 4.859452962875366 
287 4.845502853393555 
288 5.760025978088379 
289 4.858376502990723 
290 4.846177339553833 
291 4.886715888977051 
292 4.87151575088501 
293 4.850788831710815 
294 4.870988130569458 
295 4.873482704162598 
296 4.857693910598755 
297 4.857019901275635 
298 4.852967739105225 
299 4.838487148284912 
300 4.857968330383301 
301 4.862185001373291 
302 4.874406576156616 
303 4.865898370742798 
304 4.848827362060547 
305 4.860119104385376 
306 4.838440895080566 
307 4.854021072387695 
308 4.8630266189575195 
309 4.875672101974487 
310 4.850007057189941 
311 4.862463474273682 
312 4.847209930419922 
313 4.842227220535278 
314 4.844920873641968 
315 4.836935758590698 
316 4.853067874908447 
317 4.881893157958984 
318 4.840723991394043 
319 4.842250108718872 
320 4.838296890258789 
321 4.83653712272644 
322 4.858516454696655 
323 4.849912166595459 
324 4.860618352890015 
325 4.8625328540802 
326 4.876338958740234 
327 4.840207815170288 
328 4.858158111572266 
329 4.862406015396118 
330 4.8747782707214355 
331 4.8545167446136475 
332 4.86304497718811 
333 4.861992120742798 
334 4.851413249969482 
335 4.868996858596802 
336 4.8530683517456055 
337 4.846990346908569 
338 4.849954843521118 
339 4.856519937515259 
340 4.870185852050781 
341 4.847299337387085 
342 4.8487443923950195 
343 4.857991695404053 
344 4.837894916534424 
345 4.857787370681763 
346 4.8302929401397705 
347 4.848154067993164 
348 4.865492582321167 
349 4.843495607376099 
350 4.850541114807129 
351 4.824713230133057 
352 4.858140230178833 
353 4.857132196426392 
354 4.875858783721924 
355 4.8523948192596436 
356 4.845102787017822 
357 4.848901271820068 
358 4.858526229858398 
359 4.865004777908325 
360 4.85271430015564 
361 4.847384214401245 
362 4.858621597290039 
363 4.85469388961792 
364 4.871713399887085 
365 4.863537788391113 
366 4.842483043670654 
367 4.855542182922363 
368 4.847804307937622 
369 4.846255302429199 
370 4.856903076171875 
371 4.839067697525024 
372 4.85277533531189 
373 4.8718602657318115 
374 4.858404874801636 
375 4.84530234336853 
376 4.842980861663818 
377 4.856215000152588 
378 4.856737375259399 
379 4.827086448669434 
380 4.850973844528198 
381 4.850628614425659 
382 4.846074819564819 
383 4.878602504730225 
384 4.862015247344971 
385 4.843855857849121 
386 4.8536787033081055 
387 4.876841068267822 
388 4.859516859054565 
389 4.8517701625823975 
390 4.850597381591797 
391 4.85144305229187 
392 4.854282379150391 
393 4.8420751094818115 
394 4.857984781265259 
395 4.845539331436157 
396 4.850804090499878 
397 4.851344108581543 
398 4.862728834152222 
399 4.86417293548584 
400 4.853564500808716 
401 4.844918489456177 
402 4.847730875015259 
403 4.867281198501587 
404 4.840688228607178 
405 4.859328985214233 
406 4.838146209716797 
407 4.860602617263794 
408 4.853471279144287 
409 4.840106964111328 
410 4.855433702468872 
411 4.864907741546631 
412 4.8725035190582275 
413 4.877962350845337 
414 4.854267835617065 
415 4.86025071144104 
416 4.8932740688323975 
417 4.865589618682861 
418 4.875725746154785 
419 4.87459397315979 
420 4.879802942276001 
421 4.894315004348755 
422 4.869029760360718 
423 4.868784427642822 
424 4.858251333236694 
425 4.86550235748291 
426 4.846526384353638 
427 4.88159704208374 
428 4.885876893997192 
429 4.867638111114502 
430 4.853367567062378 
431 4.887129306793213 
432 4.866900682449341 
433 4.865688323974609 
434 4.891311407089233 
435 4.874483346939087 
436 4.881342649459839 
437 4.884742259979248 
438 4.875403881072998 
439 4.881798028945923 
440 4.894017219543457 
441 4.854838132858276 
442 4.865460157394409 
443 4.872842788696289 
444 4.8799004554748535 
445 4.867909908294678 
446 4.875835418701172 
447 4.891686201095581 
448 4.872781753540039 
449 4.896886825561523 
450 4.868555545806885 
451 4.875773906707764 
452 4.888200521469116 
453 4.875336647033691 
454 4.890562534332275 
455 4.89421272277832 
456 4.867878437042236 
457 4.873680353164673 
458 4.863460540771484 
459 4.89415979385376 
460 4.882891893386841 
461 4.8807289600372314 
462 4.8978588581085205 
463 4.877152681350708 
464 4.891993522644043 
465 4.875162363052368 
466 4.894853591918945 
467 4.867018222808838 
468 4.8770506381988525 
469 4.887425422668457 
470 4.882354021072388 
471 4.873828649520874 
472 4.8891260623931885 
473 4.902318716049194 
474 4.891659259796143 
475 4.894769191741943 
476 4.901548385620117 
477 4.904453277587891 
478 4.891141414642334 
479 4.891777515411377 
480 4.8899946212768555 
481 4.905189514160156 
482 4.864270448684692 
483 4.902346849441528 
484 4.928933620452881 
485 4.89004921913147 
486 4.895592927932739 
487 4.8907856941223145 
488 4.895875453948975 
489 4.887094020843506 
490 4.927386283874512 
491 4.889004230499268 
492 4.893601655960083 
493 4.894766807556152 
494 4.908133506774902 
495 4.89694881439209 
496 4.898403882980347 
497 4.875518798828125 
498 4.8871331214904785 
499 4.863293409347534 


==> logs/rotating_mnist/time_expenditure/p4l2.txt <==
0 50.59850454330444 
1 5.399153709411621 
2 5.390039682388306 
3 5.413629055023193 
4 5.398523330688477 
5 5.4187304973602295 
6 5.432055473327637 
7 5.437406539916992 
8 5.440658092498779 
9 5.450648307800293 
10 5.433737277984619 
11 5.4594566822052 
12 5.465504884719849 
13 5.502405643463135 
14 5.466424465179443 
15 5.448312759399414 
16 5.479822874069214 
17 5.479282379150391 
18 5.462062120437622 
19 5.4670140743255615 
20 5.472360849380493 
21 5.465253591537476 
22 5.4914984703063965 
23 5.461281061172485 
24 5.486055850982666 
25 5.488667249679565 
26 5.7856597900390625 
27 5.479827642440796 
28 5.482675790786743 
29 5.466676950454712 
30 5.488125324249268 
31 5.50079870223999 
32 5.456186294555664 
33 5.460612535476685 
34 5.48050332069397 
35 5.486191749572754 
36 5.474262714385986 
37 5.474838972091675 
38 5.517576694488525 
39 5.459080219268799 
40 5.472397565841675 
41 5.474777698516846 
42 5.496371269226074 
43 5.504654884338379 
44 5.518054246902466 
45 5.532650947570801 
46 5.511324405670166 
47 5.509061336517334 
48 5.545989990234375 
49 5.53600287437439 
50 5.537975311279297 
51 5.516103267669678 
52 5.507837533950806 
53 5.524073362350464 
54 5.538826942443848 
55 5.552618980407715 
56 5.533440828323364 
57 5.509746551513672 
58 5.5257110595703125 
59 5.5516932010650635 
60 5.566758871078491 
61 5.55006217956543 
62 5.5242555141448975 
63 5.56704044342041 
64 5.567060470581055 
65 5.565213441848755 
66 5.5641210079193115 
67 5.519502878189087 
68 5.571317195892334 
69 5.562580347061157 
70 5.593514442443848 
71 5.542352199554443 
72 5.535071134567261 
73 5.540978908538818 
74 5.526430606842041 
75 5.523882865905762 
76 5.501380443572998 
77 5.5218894481658936 
78 5.527507305145264 
79 5.5362677574157715 
80 5.518917083740234 
81 5.5385963916778564 
82 5.525735378265381 
83 5.539523124694824 
84 5.556636095046997 
85 5.535101890563965 
86 5.540570020675659 
87 5.530093193054199 
88 5.53803825378418 
89 5.52544379234314 
90 5.5380988121032715 
91 5.520495176315308 
92 5.518131494522095 
93 5.555921316146851 
94 5.537595510482788 
95 5.519577264785767 
96 5.504832029342651 
97 5.557903528213501 
98 5.545102596282959 
99 5.533872127532959 
100 5.4949986934661865 
101 5.5268614292144775 
102 5.534983158111572 
103 5.54152512550354 
104 5.5404112339019775 
105 5.503269672393799 
106 5.527500867843628 
107 5.545524835586548 
108 5.5373694896698 
109 5.546544551849365 
110 5.533808469772339 
111 5.509721279144287 
112 5.795410633087158 
113 5.552666902542114 
114 5.548657178878784 
115 5.509253978729248 
116 5.525044202804565 
117 5.510792255401611 
118 5.522109270095825 
119 5.551842927932739 
120 5.537492036819458 
121 5.5155065059661865 
122 5.533154487609863 
123 5.508458137512207 
124 5.554477691650391 
125 5.544500827789307 
126 5.520203590393066 
127 5.4865663051605225 
128 5.537777662277222 
129 5.552608489990234 
130 5.543001890182495 
131 5.530344009399414 
132 5.504443168640137 
133 5.498833656311035 
134 5.5482683181762695 
135 5.562476873397827 
136 5.52404522895813 
137 5.505048751831055 
138 5.5195276737213135 
139 5.560322523117065 
140 5.54453706741333 
141 5.5101189613342285 
142 5.508904933929443 
143 5.50895094871521 
144 5.81414794921875 
145 5.535907030105591 
146 5.527512073516846 
147 5.516997337341309 
148 5.525752305984497 
149 5.546177864074707 
150 5.5365941524505615 
151 5.526511192321777 
152 5.508937120437622 
153 5.513756275177002 
154 5.53935432434082 
155 5.560665130615234 
156 5.5364696979522705 
157 5.524653673171997 
158 5.525550842285156 
159 5.54227089881897 
160 5.530304670333862 
161 5.5205864906311035 
162 5.500827074050903 
163 5.523730516433716 
164 5.53716778755188 
165 5.508888006210327 
166 5.511447429656982 
167 5.494688987731934 
168 5.4764626026153564 
169 5.452761888504028 
170 5.454235315322876 
171 5.430065870285034 
172 5.732154846191406 
173 5.439462661743164 
174 5.4104084968566895 
175 5.43785285949707 
176 5.401600360870361 
177 5.4131920337677 
178 5.407674551010132 
179 5.40515661239624 
180 5.423457622528076 
181 5.4618895053863525 
182 5.491479396820068 
183 5.467325210571289 
184 5.474346876144409 
185 5.516425609588623 
186 5.525785207748413 
187 5.512486934661865 
188 5.470679998397827 
189 5.488700866699219 
190 5.454766273498535 
191 5.445624828338623 
192 5.469099044799805 
193 5.465078353881836 
194 5.47415018081665 
195 5.433927059173584 
196 5.42873740196228 
197 5.443259954452515 
198 5.426792144775391 
199 5.450680732727051 
200 5.460632801055908 
201 5.41575288772583 
202 5.457348346710205 
203 5.484678506851196 
204 5.434492588043213 
205 5.44351601600647 
206 5.452548980712891 
207 5.453989028930664 
208 5.407737970352173 
209 5.411381483078003 
210 5.410027980804443 
211 5.447033643722534 
212 5.495455980300903 
213 5.49108362197876 
214 5.471645355224609 
215 5.479854345321655 
216 5.462534427642822 
217 5.456934928894043 
218 5.487827777862549 
219 5.472652912139893 
220 5.457577228546143 
221 5.448659658432007 
222 5.451103448867798 
223 5.419028997421265 
224 5.415984392166138 
225 5.423636436462402 
226 5.452764987945557 
227 5.474215507507324 
228 5.491735219955444 
229 5.49259352684021 
230 5.500731468200684 
231 5.4831860065460205 
232 5.450713634490967 
233 5.448147296905518 
234 5.461945056915283 
235 5.787606716156006 
236 5.493346452713013 
237 5.441784858703613 
238 5.505943775177002 
239 5.4861414432525635 
240 5.470561981201172 
241 5.471639156341553 
242 5.462038278579712 
243 5.445019721984863 
244 5.475464344024658 
245 5.483988285064697 
246 5.464919328689575 
247 5.446977615356445 
248 5.452976942062378 
249 5.55160927772522 
250 5.4350807666778564 
251 5.470597982406616 
252 5.448232173919678 
253 5.451980829238892 
254 5.449931859970093 
255 5.4609761238098145 
256 5.466814994812012 
257 5.450713396072388 
258 5.44397497177124 
259 5.796724557876587 
260 5.460727214813232 
261 5.413328409194946 
262 5.392632484436035 
263 5.417271375656128 
264 5.706673622131348 
265 5.486862897872925 
266 5.489526987075806 
267 5.498185157775879 
268 5.768332481384277 
269 5.474177837371826 
270 5.739899396896362 
271 5.462123155593872 
272 5.48599910736084 
273 5.465100526809692 
274 5.456331491470337 
275 5.462800979614258 
276 5.450838327407837 
277 5.485939979553223 
278 5.478945732116699 
279 5.451863527297974 
280 5.462686061859131 
281 5.453425645828247 
282 5.439533472061157 
283 5.469874382019043 
284 5.457760334014893 
285 5.748358249664307 
286 5.4635536670684814 
287 5.428782224655151 
288 5.4548869132995605 
289 5.465897798538208 
290 5.424706697463989 
291 5.4670774936676025 
292 5.473383903503418 
293 5.456380605697632 
294 5.459655046463013 
295 5.4784722328186035 
296 5.456220388412476 
297 5.440552711486816 
298 5.463726282119751 
299 5.445044040679932 
300 5.4173548221588135 
301 5.431026935577393 
302 5.425194978713989 
303 5.422562122344971 
304 5.470873832702637 
305 5.463210582733154 
306 5.466513395309448 
307 5.490854978561401 
308 5.476525783538818 
309 5.510306358337402 
310 5.5130980014801025 
311 5.492158889770508 
312 5.4922027587890625 
313 5.496648788452148 
314 5.502782821655273 
315 5.490509271621704 
316 5.505915641784668 
317 5.494955062866211 
318 5.491347551345825 
319 5.472660779953003 
320 5.502073764801025 
321 5.774966716766357 
322 5.489399433135986 
323 5.486386060714722 
324 5.495721817016602 
325 5.4810872077941895 
326 5.4870076179504395 
327 5.486961364746094 
328 5.482419967651367 
329 5.487821578979492 
330 5.624525547027588 
331 5.515048027038574 
332 5.518966436386108 
333 5.475437879562378 
334 5.492898464202881 
335 5.491025447845459 
336 5.458332777023315 
337 5.471652984619141 
338 5.442526817321777 
339 5.4841485023498535 
340 5.465244293212891 
341 5.542907238006592 
342 5.402765274047852 
343 5.42899489402771 
344 5.719223499298096 
345 5.499060869216919 
346 5.458582639694214 
347 5.489719390869141 
348 5.46016788482666 
349 5.465396165847778 
350 5.472796678543091 
351 5.487898588180542 
352 5.457525730133057 
353 5.431589603424072 
354 5.447253227233887 
355 5.4313812255859375 
356 5.4029459953308105 
357 5.412926912307739 
358 5.403350591659546 
359 5.417415380477905 
360 5.469470739364624 
361 5.462156534194946 
362 5.502626180648804 
363 5.483943223953247 
364 5.494069337844849 
365 5.471951246261597 
366 5.471729040145874 
367 5.459917068481445 
368 5.484925270080566 
369 5.733642339706421 
370 5.4638402462005615 
371 5.435704231262207 
372 5.394370794296265 
373 5.440184593200684 
374 5.431035280227661 
375 5.470328330993652 
376 5.501913070678711 
377 5.499603271484375 
378 5.478899240493774 
379 5.491950035095215 
380 5.471604824066162 
381 5.758387804031372 
382 5.461514234542847 
383 5.465268611907959 
384 5.460578918457031 
385 5.530735731124878 
386 5.419910907745361 
387 5.4422266483306885 
388 5.475037574768066 
389 5.442814350128174 
390 5.475126266479492 
391 5.450403690338135 
392 5.474968671798706 
393 5.44018030166626 
394 5.452591896057129 
395 5.460027694702148 
396 5.476412534713745 
397 5.459898948669434 
398 5.392143249511719 
399 5.404143333435059 
400 5.4126527309417725 
401 5.45677924156189 
402 5.494116544723511 
403 5.4613423347473145 
404 5.491086006164551 
405 5.482477188110352 
406 5.482161998748779 
407 5.459162950515747 
408 5.454859018325806 
409 5.463779926300049 
410 5.446485996246338 
411 5.488111734390259 
412 5.461568832397461 
413 5.4118921756744385 
414 5.420122861862183 
415 5.435072422027588 
416 5.443770885467529 
417 5.50694727897644 
418 5.475924968719482 
419 5.477163076400757 
420 5.495373487472534 
421 5.489877462387085 
422 5.47882080078125 
423 5.4944305419921875 
424 5.470432281494141 
425 5.472631931304932 
426 5.464836120605469 
427 5.438426733016968 
428 5.412777662277222 
429 5.420380353927612 
430 5.420991897583008 
431 5.46113133430481 
432 5.50080943107605 
433 5.496642112731934 
434 5.507184267044067 
435 5.50340461730957 
436 5.455644369125366 
437 5.457826137542725 
438 5.479857444763184 
439 5.456970930099487 
440 5.476410627365112 
441 5.437896966934204 
442 5.456060409545898 
443 5.4529149532318115 
444 5.460838794708252 
445 5.478533744812012 
446 5.451452970504761 
447 5.429644584655762 
448 5.418636322021484 
449 5.456243991851807 
450 5.4165565967559814 
451 5.4747631549835205 
452 5.454726457595825 
453 5.462846517562866 
454 5.457952260971069 
455 5.46579122543335 
456 5.474402666091919 
457 5.4634130001068115 
458 5.460844039916992 
459 5.491639137268066 
460 5.464273452758789 
461 5.461413860321045 
462 5.465904474258423 
463 5.451113224029541 
464 5.441556453704834 
465 5.445518970489502 
466 5.4167938232421875 
467 5.399247169494629 
468 5.406535387039185 
469 5.440781354904175 
470 5.4607744216918945 
471 5.448403596878052 
472 5.462152004241943 
473 5.460617542266846 
474 5.4728288650512695 
475 5.495877027511597 
476 5.4890687465667725 
477 5.468803405761719 
478 5.536830902099609 
479 5.488408327102661 
480 5.482855796813965 
481 5.491931200027466 
482 5.757530450820923 
483 5.4732232093811035 
484 5.48763108253479 
485 5.48005747795105 
486 5.474078178405762 
487 5.510811805725098 
488 5.494871139526367 
489 5.5143210887908936 
490 5.455426931381226 
491 5.46790885925293 
492 5.468084096908569 
493 5.495000600814819 
494 5.50115966796875 
495 5.494086027145386 
496 5.504504680633545 
497 5.564544439315796 
498 5.826111316680908 
499 5.545975208282471 


==> logs/rotating_mnist/time_expenditure/p4l3.txt <==
0 54.560874462127686 
1 5.765566110610962 
2 5.763005256652832 
3 6.030538320541382 
4 5.637343645095825 
5 5.95642876625061 
6 5.8785622119903564 
7 5.761125326156616 
8 5.679474830627441 
9 5.705004930496216 
10 5.718890905380249 
11 5.680943012237549 
12 5.985561847686768 
13 5.904226541519165 
14 6.163437604904175 
15 5.712956190109253 
16 6.322345018386841 
17 5.683852195739746 
18 5.6306986808776855 
19 5.659029245376587 
20 5.670455694198608 
21 5.665631532669067 
22 5.679215669631958 
23 5.689289331436157 
24 5.700350522994995 
25 5.980979919433594 
26 5.71640157699585 
27 5.72920823097229 
28 5.753258228302002 
29 5.761152267456055 
30 5.755319833755493 
31 5.777143955230713 
32 5.76036810874939 
33 5.7757017612457275 
34 5.762913227081299 
35 5.743530988693237 
36 5.753252744674683 
37 5.779804944992065 
38 5.748974800109863 
39 5.7551188468933105 
40 5.736087083816528 
41 5.7543628215789795 
42 5.727238178253174 
43 5.761029005050659 
44 5.74246621131897 
45 5.7515482902526855 
46 5.762397527694702 
47 5.749222278594971 
48 5.74203634262085 
49 5.76282000541687 
50 5.761719226837158 
51 5.744265556335449 
52 5.772211790084839 
53 5.740826368331909 
54 5.731057167053223 
55 6.034386157989502 
56 5.757809162139893 
57 5.751343011856079 
58 5.728934049606323 
59 5.724738836288452 
60 5.725186824798584 
61 5.72304368019104 
62 5.735739469528198 
63 5.727037191390991 
64 5.713592290878296 
65 5.711241960525513 
66 5.725349426269531 
67 5.738239049911499 
68 5.7515246868133545 
69 5.736518144607544 
70 5.72523045539856 
71 5.720314979553223 
72 5.70641827583313 
73 5.718423843383789 
74 5.735227346420288 
75 6.018758058547974 
76 5.736337900161743 
77 5.732633113861084 
78 5.723584413528442 
79 5.779280185699463 
80 5.747833251953125 
81 5.7315380573272705 
82 5.770582914352417 
83 5.750270128250122 
84 5.737591028213501 
85 5.79312539100647 
86 5.737717151641846 
87 5.770057439804077 
88 5.7502052783966064 
89 5.7631142139434814 
90 5.728335380554199 
91 5.748981952667236 
92 5.737581491470337 
93 5.7479681968688965 
94 5.772780179977417 
95 5.7378740310668945 
96 5.74022912979126 
97 5.787851333618164 
98 5.746147155761719 
99 5.7383997440338135 
100 5.749418020248413 
101 5.73921275138855 
102 5.7288007736206055 
103 5.730731725692749 
104 5.7411534786224365 
105 5.737697601318359 
106 5.758555889129639 
107 5.749739170074463 
108 5.734952926635742 
109 5.730227708816528 
110 6.002261400222778 
111 5.7341320514678955 
112 5.747373342514038 
113 5.729776382446289 
114 5.7527875900268555 
115 5.758548974990845 
116 5.740451812744141 
117 5.751209259033203 
118 5.754481554031372 
119 5.7409374713897705 
120 5.726287126541138 
121 5.756630182266235 
122 5.739778280258179 
123 5.752942085266113 
124 5.748268127441406 
125 5.766366958618164 
126 5.752912759780884 
127 5.771024703979492 
128 5.753605842590332 
129 5.7542030811309814 
130 5.754971742630005 
131 5.766090393066406 
132 5.744318246841431 
133 5.76503586769104 
134 5.768203020095825 
135 5.7696778774261475 
136 5.751694202423096 
137 5.796275854110718 
138 5.762362718582153 
139 5.785921573638916 
140 5.771499395370483 
141 5.776771545410156 
142 5.793274641036987 
143 5.800788879394531 
144 5.782600164413452 
145 5.792764902114868 
146 5.773366689682007 
147 5.770550489425659 
148 5.7844226360321045 
149 5.803705930709839 
150 5.8039796352386475 
151 5.804351329803467 
152 5.790222406387329 
153 5.7657151222229 
154 5.763271331787109 
155 5.7587854862213135 
156 5.797020196914673 
157 5.77119779586792 
158 5.7724175453186035 
159 5.814016819000244 
160 5.802291631698608 
161 5.7722392082214355 
162 5.788986682891846 
163 5.754859685897827 
164 5.779236555099487 
165 5.767243385314941 
166 5.816508769989014 
167 5.816246271133423 
168 5.772641897201538 
169 5.7711403369903564 
170 5.7828896045684814 
171 5.78974461555481 
172 5.778592109680176 
173 5.784888744354248 
174 6.0531837940216064 
175 5.800697326660156 
176 5.768999338150024 
177 5.779042959213257 
178 5.774954795837402 
179 5.752636432647705 
180 5.770191669464111 
181 5.765548944473267 
182 6.031273603439331 
183 5.7757344245910645 
184 5.781077861785889 
185 5.788012742996216 
186 5.790332794189453 
187 5.773092031478882 
188 5.761050224304199 
189 5.75744104385376 
190 5.769486427307129 
191 5.805842161178589 
192 5.774323225021362 
193 5.734208345413208 
194 6.010921478271484 
195 5.748827695846558 
196 5.735027551651001 
197 5.7459471225738525 
198 5.767005920410156 
199 5.750210762023926 
200 5.740588903427124 
201 5.744803428649902 
202 5.7514424324035645 
203 5.7358174324035645 
204 5.739789962768555 
205 5.744641065597534 
206 5.761230707168579 
207 5.731900930404663 
208 5.7383081912994385 
209 5.737109899520874 
210 5.756495475769043 
211 5.7459588050842285 
212 5.7383506298065186 
213 5.745924711227417 
214 5.759587526321411 
215 5.731341123580933 
216 5.717365980148315 
217 5.738627672195435 
218 5.732168912887573 
219 5.714238405227661 
220 5.727139949798584 
221 5.7386674880981445 
222 5.73859429359436 
223 5.7370924949646 
224 5.750951528549194 
225 5.740073204040527 
226 5.738430738449097 
227 6.014939308166504 
228 5.7454774379730225 
229 5.7541563510894775 
230 5.75314736366272 
231 5.767487525939941 
232 5.7621917724609375 
233 5.752431869506836 
234 6.025172710418701 
235 5.723606824874878 
236 5.739058494567871 
237 5.757870674133301 
238 5.771639585494995 
239 5.747056484222412 
240 5.7471582889556885 
241 5.754590749740601 
242 5.762689828872681 
243 5.7460713386535645 
244 5.7508323192596436 
245 5.758352994918823 
246 6.008638143539429 
247 5.7479941844940186 
248 5.730722665786743 
249 5.750970125198364 
250 5.7521162033081055 
251 5.731777191162109 
252 5.7418622970581055 
253 5.75440788269043 
254 5.745959520339966 
255 5.741703271865845 
256 5.752985000610352 
257 5.719488143920898 
258 5.747525215148926 
259 5.730797052383423 
260 5.735692977905273 
261 5.720251560211182 
262 5.73099422454834 
263 5.736830711364746 
264 5.724593162536621 
265 5.756042957305908 
266 5.757124900817871 
267 5.732057571411133 
268 5.738197088241577 
269 5.730243444442749 
270 5.719280242919922 
271 5.726084470748901 
272 5.712059259414673 
273 5.72200083732605 
274 5.725740194320679 
275 5.727415084838867 
276 5.740266799926758 
277 5.770907402038574 
278 5.761173486709595 
279 5.758360862731934 
280 5.74796724319458 
281 5.746963977813721 
282 5.755003452301025 
283 5.753883600234985 
284 5.7453083992004395 
285 5.74362325668335 
286 5.746417760848999 
287 5.749059677124023 
288 5.749865531921387 
289 5.765504837036133 
290 5.736752986907959 
291 5.7447898387908936 
292 5.739774703979492 
293 5.726715326309204 
294 5.748099327087402 
295 5.741942882537842 
296 5.727853059768677 
297 5.74843168258667 
298 5.728749513626099 
299 5.7240331172943115 
300 5.721882581710815 
301 5.735071659088135 
302 5.729747533798218 
303 5.725231170654297 
304 5.72687840461731 
305 5.706280946731567 
306 5.714121103286743 
307 5.72890305519104 
308 5.717376708984375 
309 5.744544267654419 
310 5.7311272621154785 
311 5.706822156906128 
312 5.7445971965789795 
313 5.728811025619507 
314 5.710790157318115 
315 5.712981939315796 
316 5.734577894210815 
317 5.728850364685059 
318 5.737274169921875 
319 5.752100229263306 
320 5.736316919326782 
321 5.739870309829712 
322 5.770669460296631 
323 5.753710508346558 
324 5.770057201385498 
325 5.740818500518799 
326 5.7586846351623535 
327 5.770223379135132 
328 5.772578001022339 
329 5.765800476074219 
330 5.756355047225952 
331 5.764403581619263 
332 5.746658086776733 
333 5.736581087112427 
334 5.753459215164185 
335 5.770707607269287 
336 5.727180242538452 
337 5.735727071762085 
338 5.728407144546509 
339 5.754339933395386 
340 5.732109785079956 
341 5.731163501739502 
342 5.716571092605591 
343 5.710097074508667 
344 5.70417332649231 
345 5.718204975128174 
346 5.7289252281188965 
347 5.7178955078125 
348 5.728294849395752 
349 5.71499490737915 
350 5.731194734573364 
351 5.717228889465332 
352 5.709380865097046 
353 5.715698719024658 
354 5.708140134811401 
355 5.727488279342651 
356 5.740998029708862 
357 5.7225635051727295 
358 5.715774774551392 
359 5.696912527084351 
360 5.723726749420166 
361 5.717100620269775 
362 5.725838899612427 
363 5.7450690269470215 
364 5.739925146102905 
365 5.732778787612915 
366 5.740083694458008 
367 5.735781669616699 
368 5.7330381870269775 
369 5.749176025390625 
370 5.7587690353393555 
371 5.738046884536743 
372 5.738294363021851 
373 6.0031139850616455 
374 5.724266529083252 
375 5.7554614543914795 
376 5.731931686401367 
377 5.72549033164978 
378 5.745036602020264 
379 5.7407331466674805 
380 5.762769460678101 
381 5.760061979293823 
382 5.739180326461792 
383 5.997005224227905 
384 5.896054029464722 
385 5.721166610717773 
386 5.714457273483276 
387 5.721144676208496 
388 5.749590635299683 
389 5.740774154663086 
390 5.756717681884766 
391 5.746618747711182 
392 5.763274192810059 
393 5.726226806640625 
394 5.750527381896973 
395 5.722321510314941 
396 5.711164951324463 
397 5.709418058395386 
398 5.7267069816589355 
399 5.745068788528442 
400 5.73041558265686 
401 5.731913089752197 
402 5.7293174266815186 
403 5.731867074966431 
404 5.771603107452393 
405 5.7297608852386475 
406 5.706564903259277 
407 5.713165283203125 
408 5.708987236022949 
409 5.729884147644043 
410 5.732296943664551 
411 5.726003885269165 
412 5.734724521636963 
413 6.011480331420898 
414 5.713820934295654 
415 5.715043783187866 
416 5.703597068786621 
417 5.710510969161987 
418 5.715381145477295 
419 5.726886034011841 
420 5.718140363693237 
421 5.725295782089233 
422 5.723156929016113 
423 5.7275073528289795 
424 5.7218873500823975 
425 5.707663297653198 
426 5.727259635925293 
427 5.724442958831787 
428 5.7185094356536865 
429 5.710148334503174 
430 5.724279880523682 
431 5.696251630783081 
432 5.722172975540161 
433 5.73491358757019 
434 5.718457221984863 
435 5.730796575546265 
436 6.000155925750732 
437 5.717345237731934 
438 5.723131895065308 
439 5.983945846557617 
440 5.69234824180603 
441 5.717676877975464 
442 5.717736721038818 
443 5.720433473587036 
444 5.723523855209351 
445 5.722053527832031 
446 5.712748289108276 
447 5.719144582748413 
448 5.723405838012695 
449 5.712611675262451 
450 5.7202160358428955 
451 5.720633268356323 
452 5.721892356872559 
453 5.707166433334351 
454 5.725342035293579 
455 5.741540431976318 
456 5.729450702667236 
457 5.7128822803497314 
458 5.735527515411377 
459 5.72080397605896 
460 5.729246616363525 
461 5.727092027664185 
462 5.885929584503174 
463 5.7587761878967285 
464 5.723388671875 
465 5.733081102371216 
466 5.736618757247925 
467 5.755331039428711 
468 5.74830174446106 
469 6.013763189315796 
470 5.732650995254517 
471 5.756100654602051 
472 5.715272665023804 
473 5.721053123474121 
474 5.715644121170044 
475 5.715128183364868 
476 5.7122204303741455 
477 5.73127293586731 
478 5.726922988891602 
479 5.739647626876831 
480 5.717041015625 
481 5.7081053256988525 
482 5.710214138031006 
483 5.722552299499512 
484 5.726991415023804 
485 5.738935947418213 
486 5.731969594955444 
487 5.7262349128723145 
488 5.718331575393677 
489 5.706881523132324 
490 5.712102651596069 
491 5.711940765380859 
492 5.975964546203613 
493 5.726873159408569 
494 5.732102394104004 
495 5.723196268081665 
496 5.703225374221802 
497 5.67568039894104 
498 5.709316968917847 
499 5.730098724365234 


==> logs/rotating_mnist/time_expenditure/vialard.txt <==
0, 30.917047023773193
0, 26.338652849197388
0, 23.919219970703125
0, 21.350541830062866
0, 19.66102361679077
0, 18.034971475601196
0, 16.589603424072266
0, 16.134050369262695
0, 15.90082859992981
0, 14.431499481201172
0, 13.775245428085327
0, 13.335416316986084
0, 13.186259031295776
0, 12.517799139022827
0, 12.082868099212646
0, 12.315847635269165
0, 11.850967645645142
0, 11.301244258880615
0, 10.785581588745117
0, 10.541429042816162
0, 10.707422256469727
0, 10.443726062774658
0, 10.696415662765503
0, 10.432666778564453
0, 10.333940029144287
0, 10.050904035568237
0, 10.442332029342651
0, 9.622017621994019
0, 9.53075361251831
0, 10.003360033035278
0, 9.220202445983887
0, 9.07564377784729
0, 8.581664800643921
0, 8.809494972229004
0, 8.72627329826355
0, 9.024969100952148
0, 9.143742084503174
0, 8.7176992893219
0, 9.407734155654907
0, 9.09298038482666
0, 8.843437433242798
0, 9.031349420547485
0, 9.121576309204102
0, 8.69560956954956
0, 8.979742050170898
0, 8.841291666030884
0, 9.44251012802124
0, 8.828913688659668
0, 9.059033155441284
0, 9.055039644241333
0, 9.055258512496948
0, 9.51925802230835
0, 8.847613334655762
0, 8.977959871292114
0, 9.075952291488647
0, 8.978316307067871
0, 9.045606136322021
0, 9.088968753814697
0, 8.964715957641602
0, 9.243274450302124
0, 8.699196338653564
0, 9.278728723526001
0, 8.983519077301025
0, 8.95251989364624
0, 9.244536876678467
0, 9.064183235168457
0, 9.018461465835571
0, 9.076236009597778
0, 8.94459867477417
0, 8.987893342971802
0, 8.833812713623047
0, 9.287254095077515
0, 8.936235666275024
0, 9.094436645507812
0, 8.951840162277222
0, 8.879169702529907
0, 8.99257516860962
0, 8.775408506393433
0, 9.44540548324585
0, 8.931771993637085
0, 9.056550741195679
0, 8.978411674499512
0, 8.671740055084229
0, 8.981547117233276
0, 9.075450420379639
0, 9.061649084091187
0, 8.394357204437256
0, 8.254443407058716
0, 8.171332120895386
0, 8.969486713409424
0, 8.703845977783203
0, 8.983202934265137
0, 9.488804817199707
0, 9.081292867660522
0, 8.770361185073853
0, 8.20555305480957
0, 9.198612689971924
0, 9.623805284500122
0, 8.951151609420776
0, 9.039431810379028
0, 8.946725845336914
0, 8.495429754257202
0, 9.479778289794922
0, 8.797876596450806
0, 9.17967176437378
0, 8.737632274627686
0, 9.356640577316284
0, 9.323333740234375
0, 9.480587720870972
0, 9.023062705993652
0, 9.177215576171875
0, 8.839861154556274
0, 9.416566371917725
0, 8.907646894454956
0, 8.958952188491821
0, 9.00379991531372
0, 8.406574964523315
0, 9.152370929718018
0, 8.930843114852905
0, 9.114269018173218
0, 8.043278217315674
0, 8.032599449157715
0, 8.890177011489868
0, 8.806192874908447
0, 8.5910484790802
0, 8.02488923072815
0, 8.253225564956665
0, 8.650324583053589
0, 9.025636434555054
0, 8.396995782852173
0, 8.122550249099731
0, 8.253551959991455
0, 8.800727367401123
0, 8.452335119247437
0, 8.105280637741089
0, 8.638015270233154
0, 8.15649962425232
0, 8.718944549560547
0, 8.648440599441528
0, 8.64182448387146
0, 8.041154384613037
0, 8.580114841461182
0, 8.96425986289978
0, 8.433831691741943
0, 8.311006546020508
0, 8.406554222106934
0, 8.467470169067383
0, 8.415165424346924
0, 7.955338478088379
0, 8.962001085281372
0, 9.225042581558228
0, 8.467312335968018
0, 7.901493787765503
0, 7.96464467048645
0, 7.82374906539917
0, 7.342446327209473
0, 8.061202764511108
0, 8.31376314163208
0, 7.664188861846924
0, 8.600027799606323
0, 8.309821367263794
0, 7.424489736557007
0, 8.098949909210205
0, 8.238382816314697
0, 8.10953974723816
0, 7.883664131164551
0, 8.607401609420776
0, 7.778802156448364
0, 7.928816080093384
0, 7.874067544937134
0, 7.703235864639282
0, 8.211918115615845
0, 8.546793699264526
0, 8.142109632492065
0, 8.289654731750488
0, 8.228109121322632
0, 8.57514238357544
0, 8.039674282073975
0, 7.383763074874878
0, 8.146727323532104
0, 7.6729326248168945
0, 7.518013000488281
0, 7.682338237762451
0, 8.357752323150635
0, 8.371047735214233
0, 7.842125415802002
0, 7.542590618133545
0, 7.129677057266235
0, 7.701039552688599
0, 7.3505682945251465
0, 7.820889472961426
0, 7.369853258132935
0, 7.4556427001953125
0, 7.321217775344849
0, 7.478032827377319
0, 7.157982349395752
0, 7.590711832046509
0, 7.730855941772461
0, 7.5487754344940186
0, 7.542970418930054
0, 8.38780665397644
0, 8.115100145339966
0, 7.80860447883606
0, 8.154872179031372
0, 8.078215599060059
0, 30.917047023773193
0, 26.338652849197388
0, 23.919219970703125
0, 21.350541830062866
0, 19.66102361679077
0, 18.034971475601196
0, 16.589603424072266
0, 16.134050369262695
0, 15.90082859992981
0, 14.431499481201172
0, 13.775245428085327
0, 13.335416316986084
0, 13.186259031295776
0, 12.517799139022827
0, 12.082868099212646
0, 12.315847635269165
0, 11.850967645645142
0, 11.301244258880615
0, 10.785581588745117
0, 10.541429042816162
0, 10.707422256469727
0, 10.443726062774658
0, 10.696415662765503
0, 10.432666778564453
0, 10.333940029144287
0, 10.050904035568237
0, 10.442332029342651
0, 9.622017621994019
0, 9.53075361251831
0, 10.003360033035278
0, 9.220202445983887
0, 9.07564377784729
0, 8.581664800643921
0, 8.809494972229004
0, 8.72627329826355
0, 9.024969100952148
0, 9.143742084503174
0, 8.7176992893219
0, 9.407734155654907
0, 9.09298038482666
0, 8.843437433242798
0, 9.031349420547485
0, 9.121576309204102
0, 8.69560956954956
0, 8.979742050170898
0, 8.841291666030884
0, 9.44251012802124
0, 8.828913688659668
0, 9.059033155441284
0, 9.055039644241333
0, 9.055258512496948
0, 9.51925802230835
0, 8.847613334655762
0, 8.977959871292114
0, 9.075952291488647
0, 8.978316307067871
0, 9.045606136322021
0, 9.088968753814697
0, 8.964715957641602
0, 9.243274450302124
0, 8.699196338653564
0, 9.278728723526001
0, 8.983519077301025
0, 8.95251989364624
0, 9.244536876678467
0, 9.064183235168457
0, 9.018461465835571
0, 9.076236009597778
0, 8.94459867477417
0, 8.987893342971802
0, 8.833812713623047
0, 9.287254095077515
0, 8.936235666275024
0, 9.094436645507812
0, 8.951840162277222
0, 8.879169702529907
0, 8.99257516860962
0, 8.775408506393433
0, 9.44540548324585
0, 8.931771993637085
0, 9.056550741195679
0, 8.978411674499512
0, 8.671740055084229
0, 8.981547117233276
0, 9.075450420379639
0, 9.061649084091187
0, 8.394357204437256
0, 8.254443407058716
0, 8.171332120895386
0, 8.969486713409424
0, 8.703845977783203
0, 8.983202934265137
0, 9.488804817199707
0, 9.081292867660522
0, 8.770361185073853
0, 8.20555305480957
0, 9.198612689971924
0, 9.623805284500122
0, 8.951151609420776
0, 9.039431810379028
0, 8.946725845336914
0, 8.495429754257202
0, 9.479778289794922
0, 8.797876596450806
0, 9.17967176437378
0, 8.737632274627686
0, 9.356640577316284
0, 9.323333740234375
0, 9.480587720870972
0, 9.023062705993652
0, 9.177215576171875
0, 8.839861154556274
0, 9.416566371917725
0, 8.907646894454956
0, 8.958952188491821
0, 9.00379991531372
0, 8.406574964523315
0, 9.152370929718018
0, 8.930843114852905
0, 9.114269018173218
0, 8.043278217315674
0, 8.032599449157715
0, 8.890177011489868
0, 8.806192874908447
0, 8.5910484790802
0, 8.02488923072815
0, 8.253225564956665
0, 8.650324583053589
0, 9.025636434555054
0, 8.396995782852173
0, 8.122550249099731
0, 8.253551959991455
0, 8.800727367401123
0, 8.452335119247437
0, 8.105280637741089
0, 8.638015270233154
0, 8.15649962425232
0, 8.718944549560547
0, 8.648440599441528
0, 8.64182448387146
0, 8.041154384613037
0, 8.580114841461182
0, 8.96425986289978
0, 8.433831691741943
0, 8.311006546020508
0, 8.406554222106934
0, 8.467470169067383
0, 8.415165424346924
0, 7.955338478088379
0, 8.962001085281372
0, 9.225042581558228
0, 8.467312335968018
0, 7.901493787765503
0, 7.96464467048645
0, 7.82374906539917
0, 7.342446327209473
0, 8.061202764511108
0, 8.31376314163208
0, 7.664188861846924
0, 8.600027799606323
0, 8.309821367263794
0, 7.424489736557007
0, 8.098949909210205
0, 8.238382816314697
0, 8.10953974723816
0, 7.883664131164551
0, 8.607401609420776
0, 7.778802156448364
0, 7.928816080093384
0, 7.874067544937134
0, 7.703235864639282
0, 8.211918115615845
0, 8.546793699264526
0, 8.142109632492065
0, 8.289654731750488
0, 8.228109121322632
0, 8.57514238357544
0, 8.039674282073975
0, 7.383763074874878
0, 8.146727323532104
0, 7.6729326248168945
0, 7.518013000488281
0, 7.682338237762451
0, 8.357752323150635
0, 8.371047735214233
0, 7.842125415802002
0, 7.542590618133545
0, 7.129677057266235
0, 7.701039552688599
0, 7.3505682945251465
0, 7.820889472961426
0, 7.369853258132935
0, 7.4556427001953125
0, 7.321217775344849
0, 7.478032827377319
0, 7.157982349395752
0, 7.590711832046509
0, 7.730855941772461
0, 7.5487754344940186
0, 7.542970418930054
0, 8.38780665397644
0, 8.115100145339966
0, 7.80860447883606
0, 8.154872179031372
0, 8.078215599060059
0, 7.679797649383545
0, 7.656668186187744
0, 7.353617906570435
0, 7.15985894203186
0, 7.8785974979400635
0, 7.5628111362457275
0, 7.623265743255615
0, 7.414241552352905
0, 7.730130910873413
0, 7.614019870758057
0, 7.795588731765747
0, 8.099793195724487
0, 7.978199481964111
0, 9.199161052703857
0, 8.898971319198608
0, 7.690059423446655
0, 7.746475696563721
0, 7.8825554847717285
0, 7.354855060577393
0, 7.322203636169434
0, 7.741997957229614
0, 7.282088994979858
0, 7.561999559402466
0, 7.411839008331299
0, 7.444235801696777
0, 7.250556230545044
0, 7.573081016540527
0, 7.516777038574219
0, 7.489473581314087
0, 7.69451642036438
0, 7.297424554824829
0, 8.343605518341064
0, 7.944293737411499
0, 7.261151552200317
0, 7.5957746505737305
0, 8.65605115890503
0, 8.331195592880249
0, 7.372055768966675
0, 7.502631664276123
0, 7.601078510284424
0, 7.408935308456421
0, 7.612601041793823
0, 7.577421188354492
0, 7.837777376174927
0, 7.6721510887146
0, 7.452085971832275
0, 7.637071371078491
0, 7.976173639297485
0, 7.458766937255859
0, 7.637604236602783
0, 7.732393264770508
0, 7.906564950942993
0, 7.489265441894531
0, 7.749090194702148
0, 7.525843381881714
0, 7.57055401802063
0, 7.576551675796509
0, 7.470107078552246
0, 7.717114686965942
0, 7.582597017288208
0, 7.433935880661011
0, 7.559556245803833
0, 7.43971061706543
0, 7.780159950256348
0, 7.691182851791382
0, 7.633053302764893
0, 7.543189764022827
0, 7.643493890762329
0, 7.382540941238403
0, 7.73653769493103
0, 7.401259660720825
0, 7.412407636642456
0, 7.421063184738159
0, 7.529348611831665
0, 7.381127834320068
0, 7.544926404953003
0, 7.604517698287964
0, 7.500100374221802
0, 7.432377576828003
0, 7.50724196434021
0, 7.523569345474243
0, 7.502302169799805
0, 7.449986934661865
0, 7.760356903076172
0, 8.154459238052368
0, 8.135902404785156
0, 7.3581578731536865
0, 7.616683006286621
0, 7.58681058883667
0, 7.796092748641968
0, 7.604579925537109
0, 7.716406583786011
0, 7.582838773727417
0, 7.754688262939453
0, 7.548919677734375
0, 7.700480937957764
0, 7.638588905334473
0, 7.313782453536987
0, 7.753185510635376
0, 7.307139158248901
0, 7.529056072235107
0, 7.609402179718018
0, 7.654683351516724
0, 7.533138275146484
0, 7.574228525161743
0, 7.528522968292236
0, 7.483792066574097
0, 7.710876941680908
0, 7.673315763473511
0, 7.776033401489258
0, 7.497331619262695
0, 7.561241149902344
0, 7.614807844161987
0, 7.661424398422241
0, 7.652921199798584
0, 7.929238557815552
0, 7.710312128067017
0, 7.7034361362457275
0, 7.686445236206055
0, 7.7456018924713135
0, 7.646488189697266
0, 7.582568645477295
0, 7.726795196533203
0, 7.455352783203125
0, 7.769867897033691
0, 7.817280054092407
0, 7.637611389160156
0, 7.7343549728393555
0, 7.58018159866333
0, 7.411391496658325
0, 7.562819480895996
0, 7.609134197235107
0, 7.6050193309783936
0, 7.622372627258301
0, 7.566579818725586
0, 7.6075708866119385
0, 7.446695327758789
0, 7.494983434677124
0, 7.7551679611206055
0, 7.420166254043579
0, 7.515523672103882
0, 7.485771179199219
0, 7.878984212875366
0, 7.586560964584351
0, 7.6818482875823975
0, 8.10717225074768
0, 7.452828645706177
0, 7.675220012664795
0, 7.503326177597046
0, 7.4710423946380615
0, 7.731157064437866
0, 7.444684028625488
0, 7.373447418212891
0, 7.404786109924316
0, 7.358171701431274
0, 7.629026412963867
0, 7.40655779838562
0, 7.4586498737335205
0, 7.7546985149383545
0, 7.570104122161865
0, 7.421016454696655
0, 7.6241137981414795
0, 7.449413537979126
0, 7.513808012008667
0, 7.54033899307251
0, 7.449629306793213
0, 7.528162717819214
0, 7.539471387863159
0, 7.378165245056152
0, 7.502901554107666
0, 7.451610803604126
0, 7.847813844680786
0, 7.455626487731934
0, 7.527007341384888
0, 7.323990106582642
0, 7.645603656768799
0, 7.666302919387817
0, 7.442498683929443
0, 7.535525798797607
0, 7.61794376373291
0, 7.712909936904907
0, 7.5699756145477295
0, 7.546551942825317
0, 7.760861396789551
0, 7.631739854812622
0, 8.02937650680542
0, 7.700514078140259
0, 7.3486573696136475
0, 7.683794736862183
0, 7.7012457847595215
0, 7.426411867141724
0, 7.550801992416382
0, 7.479240894317627
0, 7.447020769119263
0, 7.497716665267944
0, 7.534791707992554
0, 7.415067434310913
0, 7.861105680465698
0, 7.642892599105835
0, 7.478731155395508
0, 7.576158046722412
0, 7.563571453094482
0, 7.805612564086914
0, 7.633431673049927
0, 7.631649494171143
0, 7.8866777420043945
0, 7.8009631633758545
0, 7.556384325027466
0, 7.615431547164917
0, 7.392811059951782
0, 7.587836742401123
0, 7.523870468139648
0, 7.453696250915527
0, 7.535416841506958
0, 7.654902935028076
0, 7.806768894195557
0, 7.632061719894409
0, 7.725121736526489
0, 7.426455497741699
0, 7.419163465499878
0, 7.380866289138794
0, 7.616393804550171
0, 7.700514078140259
0, 7.593251705169678
0, 7.532171010971069
0, 7.4674224853515625
0, 7.48044490814209
0, 7.59248685836792
0, 7.4079179763793945
0, 7.532534599304199
0, 7.581425189971924
0, 7.4847471714019775
0, 7.426480054855347
0, 7.383433103561401
0, 7.526787996292114
0, 7.372889041900635
0, 7.234285354614258
0, 7.438931941986084
0, 7.386807680130005
0, 7.620487928390503
0, 7.2972352504730225
0, 7.513835430145264
0, 7.5239598751068115
0, 7.372504949569702
0, 7.823436975479126
0, 7.587301015853882
0, 7.436718463897705
0, 7.594244718551636
0, 7.407220363616943
0, 7.174553394317627
0, 7.29638147354126
0, 7.438089370727539
0, 7.353736639022827
0, 7.628674268722534
0, 7.624385595321655
0, 7.54569673538208
0, 7.326871395111084
0, 7.388567686080933
0, 7.3952977657318115
0, 7.547102689743042
0, 7.503315210342407
0, 7.500007390975952
0, 7.552269220352173
0, 7.492253065109253
0, 7.210859060287476
0, 7.533419609069824
0, 7.530852556228638
0, 7.424576759338379
0, 7.379010915756226
0, 7.570711135864258
0, 7.3028178215026855
0, 7.347576379776001
0, 7.7128005027771
0, 7.572345495223999
0, 7.594065189361572
0, 7.51055383682251
0, 7.525915622711182
0, 7.307394504547119
0, 7.301268815994263
0, 7.496213674545288
0, 7.571788549423218
0, 7.751245737075806
0, 7.61210823059082
0, 7.334250450134277
0, 7.268008708953857
0, 7.391424179077148
0, 7.688118934631348
0, 7.418689727783203
0, 7.412097692489624
0, 7.692395210266113
0, 7.709837436676025
0, 7.496359825134277
0, 7.5503623485565186
0, 7.3865368366241455
0, 7.538316965103149

